2D and 3D Vascular Structures Enhancement via Multiscale Fractional Anisotropy Tensor

The detection of vascular structures from noisy images is a fundamental process for extracting meaningful information in many applications. Most well-known vascular enhancing techniques often rely on Hessian-based filters. This paper investigates the feasibility and deficiencies of detecting curve-like structures using a Hessian matrix. The main contribution is a novel enhancement function, which overcomes the deficiencies of established methods. Our approach has been evaluated quantitatively and qualitatively using synthetic examples and a wide range of real 2D and 3D biomedical images. Compared with other existing approaches, the experimental results prove that our proposed approach achieves high-quality curvilinear structure enhancement.

==> images/datFiles/DRIVEE.dat <==
0,0
0.0028934,0.32708
0.002906,0.32767
0.0029203,0.32826
0.0029337,0.32889
0.0029471,0.32943
0.0029566,0.32996
0.0029674,0.33057
0.0029796,0.33121
0.0029919,0.33176
0.0030025,0.33232
0.0030126,0.3329
0.0030236,0.33347
0.0030357,0.33407
0.00305,0.33464
0.0030627,0.33518
0.0030747,0.33574
0.0030876,0.33627
0.0030984,0.33689
0.0031113,0.33745
0.0031209,0.33806
0.0031334,0.3386
0.0031453,0.33914
0.0031569,0.33969
0.0031695,0.34027
0.0031813,0.34079
0.0031924,0.34138
0.0032065,0.34197
0.0032203,0.34254
0.0032327,0.34307
0.0032453,0.34361
0.0032573,0.34416
0.0032687,0.3447
0.0032787,0.34523
0.0032923,0.34582
0.0033029,0.34631
0.0033142,0.34688
0.0033264,0.34741
0.0033389,0.34798
0.0033511,0.34846
0.0033651,0.34901
0.0033759,0.34955
0.0033901,0.35014
0.0034026,0.35063
0.0034173,0.35118
0.0034314,0.35167
0.0034445,0.35215
0.0034586,0.35268
0.0034737,0.35319
0.0034842,0.35369
0.0034971,0.35424
0.0035122,0.35478
0.0035261,0.35535
0.0036153,0.36016
0.0036299,0.36069
0.0036425,0.36131
0.0036538,0.36191
0.0036714,0.36247
0.0036847,0.36304
0.0037024,0.36361
0.0037157,0.36423
0.0037319,0.36477
0.0037447,0.36538
0.0037581,0.36596
0.0037769,0.36657
0.003793,0.36712
0.0038076,0.36769
0.0038236,0.36825
0.0038381,0.36887
0.0038533,0.36946
0.0038676,0.37004
0.0038832,0.37063
0.0038966,0.37124
0.0039117,0.37178
0.0039293,0.37233
0.0039462,0.37293
0.0039606,0.3735
0.0039789,0.3741
0.0039953,0.37468
0.0040104,0.37533
0.0040243,0.3759
0.0040442,0.37645
0.0040598,0.37703
0.0040772,0.37757
0.004094,0.37814
0.0041094,0.37872
0.0041273,0.37929
0.0041437,0.37985
0.0041626,0.38043
0.0041787,0.38105
0.004193,0.38165
0.0042126,0.38223
0.0042278,0.38283
0.0042447,0.38338
0.0042618,0.3839
0.0042758,0.38443
0.0042907,0.38506
0.0043061,0.38564
0.0043227,0.38624
0.0043388,0.38681
0.0043573,0.38735
0.0043736,0.38793
0.004389,0.38848
0.0044041,0.38899
0.0044209,0.38956
0.0044995,0.39292
0.0045147,0.3935
0.0045322,0.39413
0.0045504,0.39474
0.0045698,0.39533
0.0045885,0.39591
0.004605,0.3965
0.0046237,0.39715
0.0046414,0.39773
0.0046604,0.39825
0.0046824,0.39893
0.0046988,0.39951
0.0047194,0.40014
0.0047343,0.40072
0.0047521,0.40134
0.0047725,0.40197
0.0047896,0.4025
0.004804,0.40305
0.0048234,0.40363
0.0048411,0.40425
0.004859,0.40483
0.0048784,0.40544
0.0048962,0.40605
0.0049154,0.40668
0.0049347,0.40723
0.0049532,0.40786
0.0049735,0.40846
0.0049935,0.40906
0.0050103,0.40971
0.0050333,0.41025
0.0050524,0.41085
0.0050758,0.41143
0.0050952,0.41201
0.0051148,0.41261
0.0051362,0.4132
0.0051541,0.41386
0.0051712,0.41446
0.0051917,0.41503
0.0052118,0.41561
0.0052305,0.4162
0.0052514,0.4168
0.0052694,0.41733
0.0052886,0.41796
0.0053087,0.41861
0.0053251,0.41922
0.0053475,0.4198
0.0053718,0.42037
0.0053914,0.42096
0.005411,0.4216
0.0054316,0.42223
0.0054534,0.42281
0.0054742,0.42344
0.005537,0.42541
0.0055606,0.42605
0.0055851,0.42662
0.0056092,0.42721
0.0056326,0.42783
0.0056541,0.42842
0.0056757,0.42906
0.0056987,0.42962
0.0057183,0.43023
0.0057425,0.43088
0.0057632,0.43149
0.0057878,0.43213
0.0058108,0.43275
0.0058351,0.43336
0.0058584,0.43393
0.005877,0.43453
0.0059011,0.43515
0.0059269,0.43569
0.0059528,0.43629
0.0059775,0.43692
0.0060024,0.43752
0.0060256,0.43822
0.0060493,0.43879
0.0060745,0.43944
0.0060954,0.4401
0.0061213,0.44076
0.006146,0.4414
0.0061707,0.44202
0.0061948,0.44264
0.0062207,0.44333
0.0062445,0.44397
0.0062671,0.44461
0.0062915,0.44524
0.0063147,0.44585
0.0063363,0.44647
0.0063608,0.44708
0.0063839,0.44771
0.0064125,0.44841
0.0064351,0.44898
0.0064625,0.44956
0.0064895,0.45015
0.0065167,0.45075
0.0065414,0.45134
0.0065666,0.45193
0.0065913,0.45259
0.006617,0.45325
0.0066437,0.45387
0.0066691,0.45451
0.0066943,0.45515
0.0067161,0.45579
0.0067404,0.45638
0.0067645,0.45702
0.0068015,0.45781
0.0068273,0.45849
0.0068544,0.45909
0.0068774,0.4597
0.0069059,0.46029
0.006931,0.4609
0.00696,0.46148
0.0069861,0.46212
0.0070113,0.46271
0.0070395,0.4633
0.0070637,0.46396
0.0070904,0.46459
0.0071146,0.46518
0.0071436,0.46578
0.0071687,0.46643
0.0071957,0.46705
0.0072242,0.46767
0.0072521,0.4683
0.0072778,0.46903
0.0073025,0.4697
0.0073275,0.4704
0.0073559,0.4711
0.0073864,0.47173
0.0074108,0.47234
0.0074403,0.47299
0.0074668,0.47366
0.0074897,0.47435
0.0075194,0.47498
0.0075471,0.47564
0.0075773,0.47624
0.007606,0.47688
0.0076352,0.47756
0.0076626,0.47817
0.0076894,0.47881
0.0077174,0.47948
0.0077476,0.4801
0.0077773,0.4807
0.0078085,0.48137
0.0078435,0.482
0.0078689,0.48261
0.0079004,0.48322
0.0079297,0.48389
0.0079637,0.48455
0.0079967,0.48524
0.0080263,0.48589
0.0080576,0.48653
0.0080878,0.48717
0.0081138,0.48783
0.0081422,0.48848
0.0081744,0.48916
0.0082064,0.48977
0.0082375,0.49032
0.0082667,0.49092
0.0082997,0.49157
0.0083301,0.49219
0.0083611,0.49284
0.008392,0.49352
0.0084265,0.49413
0.0084616,0.49481
0.0084938,0.49545
0.0085213,0.49614
0.008552,0.49685
0.0085825,0.49751
0.0086175,0.49818
0.0086502,0.49881
0.0086829,0.49953
0.0087167,0.50017
0.0087489,0.50083
0.0087799,0.50147
0.0088179,0.5021
0.0088522,0.50271
0.0088873,0.50337
0.008919,0.504
0.008955,0.50464
0.0089885,0.50531
0.0090162,0.50593
0.0090497,0.50657
0.0090862,0.50721
0.0091204,0.50788
0.0091559,0.5085
0.00919,0.5092
0.0092262,0.50986
0.0092661,0.51054
0.0093008,0.51116
0.0093348,0.51177
0.0093771,0.5124
0.0094083,0.51297
0.0094444,0.51364
0.0094816,0.51431
0.0095194,0.51491
0.0095555,0.51554
0.0095954,0.51619
0.0096335,0.51686
0.0096703,0.51755
0.0097091,0.51824
0.0097491,0.51883
0.0097874,0.51949
0.0098214,0.52019
0.009862,0.52088
0.009896,0.52158
0.0099315,0.52225
0.0099722,0.52296
0.01001,0.52362
0.010047,0.52425
0.010079,0.52489
0.010119,0.52556
0.010161,0.52621
0.010205,0.52688
0.010244,0.52757
0.010281,0.52823
0.010321,0.52889
0.010361,0.52957
0.010401,0.53024
0.010439,0.53093
0.010478,0.53156
0.010516,0.5322
0.010552,0.53287
0.010588,0.53357
0.010628,0.53426
0.010668,0.53489
0.01071,0.53557
0.010749,0.53623
0.010788,0.53692
0.010827,0.5375
0.010873,0.53814
0.01091,0.53884
0.010951,0.53944
0.010995,0.54007
0.01104,0.54076
0.011084,0.54144
0.011126,0.5421
0.011169,0.54278
0.011215,0.54348
0.011259,0.54411
0.011301,0.54482
0.011344,0.54545
0.011386,0.54613
0.01144,0.5468
0.011487,0.5475
0.011531,0.54818
0.011576,0.54891
0.011616,0.54956
0.011664,0.5502
0.01171,0.55089
0.011753,0.55155
0.011799,0.5522
0.011844,0.55285
0.011888,0.55347
0.011933,0.55415
0.011975,0.55483
0.012022,0.55547
0.012069,0.55615
0.012121,0.55684
0.012167,0.55751
0.012216,0.5582
0.012264,0.55896
0.01231,0.55958
0.012361,0.56026
0.012409,0.56098
0.012456,0.56164
0.012506,0.56227
0.012554,0.56297
0.012605,0.5637
0.012653,0.56439
0.012705,0.56508
0.012755,0.56574
0.012801,0.56645
0.012854,0.56708
0.012905,0.56779
0.012959,0.56854
0.013005,0.5692
0.013053,0.56984
0.013106,0.57058
0.013156,0.57127
0.013211,0.57194
0.013263,0.57264
0.01332,0.57333
0.013375,0.57392
0.013426,0.57462
0.013478,0.57534
0.013531,0.57598
0.013581,0.57667
0.013634,0.57737
0.013689,0.57803
0.01374,0.57869
0.013792,0.57944
0.013849,0.58016
0.013907,0.58088
0.013957,0.58155
0.014014,0.58224
0.014067,0.58296
0.014123,0.58367
0.014179,0.58429
0.014237,0.58502
0.014294,0.58561
0.014344,0.58632
0.014398,0.58708
0.014457,0.58782
0.014509,0.58852
0.014563,0.58924
0.014623,0.58994
0.01468,0.59061
0.014735,0.59125
0.01479,0.59196
0.014846,0.59267
0.014903,0.59337
0.014969,0.59406
0.015026,0.59479
0.015077,0.59551
0.015134,0.59621
0.015192,0.59692
0.015254,0.59753
0.015314,0.59823
0.015375,0.59891
0.015433,0.59965
0.015496,0.60038
0.015556,0.60109
0.015618,0.60183
0.015677,0.60256
0.015744,0.60328
0.015806,0.60402
0.015872,0.60479
0.015932,0.60549
0.016001,0.60614
0.016068,0.60683
0.016125,0.60751
0.016192,0.60816
0.016255,0.60885
0.016315,0.60953
0.016377,0.6102
0.016439,0.6109
0.016506,0.61154
0.016571,0.61219
0.016635,0.61286
0.016698,0.61355
0.016758,0.61425
0.016827,0.61488
0.016885,0.61555
0.016951,0.61624
0.017021,0.6169
0.017087,0.6176
0.017156,0.61836
0.01722,0.61908
0.01729,0.61979
0.01736,0.6205
0.017428,0.62119
0.017495,0.62188
0.017561,0.62255
0.017627,0.62327
0.017697,0.62399
0.017773,0.62471
0.017846,0.62542
0.017917,0.62613
0.017991,0.62684
0.018057,0.6276
0.018127,0.62827
0.018198,0.62894
0.018268,0.62967
0.018341,0.6304
0.018416,0.63108
0.018488,0.63176
0.018565,0.63239
0.018639,0.63308
0.018711,0.63378
0.018781,0.6345
0.018852,0.63519
0.018925,0.6359
0.018997,0.63661
0.019073,0.6373
0.019146,0.63796
0.019216,0.63865
0.019295,0.63936
0.019374,0.64006
0.019449,0.64079
0.019531,0.64148
0.019611,0.64219
0.019692,0.64284
0.019778,0.64358
0.01985,0.64429
0.01993,0.64507
0.020007,0.64572
0.020085,0.64643
0.020159,0.64716
0.020238,0.64786
0.020314,0.64859
0.020399,0.64927
0.020483,0.64997
0.020565,0.65074
0.020655,0.65141
0.020741,0.65207
0.020827,0.6528
0.020913,0.65355
0.020999,0.65426
0.021087,0.65494
0.021174,0.65567
0.021261,0.65638
0.021351,0.657
0.021439,0.65771
0.021527,0.65847
0.02161,0.65922
0.021693,0.65993
0.021788,0.66059
0.02188,0.66128
0.021969,0.66204
0.022063,0.66275
0.02215,0.66344
0.022241,0.66413
0.022329,0.66486
0.022419,0.6655
0.022516,0.66627
0.022615,0.66698
0.022706,0.66771
0.022798,0.66837
0.022899,0.66904
0.022987,0.66978
0.023082,0.67041
0.023181,0.6711
0.023279,0.67185
0.023368,0.67256
0.02346,0.67322
0.023561,0.67393
0.023658,0.67461
0.02377,0.67533
0.023871,0.67601
0.023969,0.67669
0.024068,0.6774
0.024171,0.67809
0.024272,0.67877
0.024384,0.67948
0.02448,0.68018
0.024582,0.68091
0.024678,0.68163
0.024783,0.68233
0.024884,0.68301
0.024987,0.68373
0.025095,0.68441
0.025206,0.68512
0.02531,0.68583
0.025414,0.68654
0.025522,0.68725
0.025628,0.68791
0.025745,0.68862
0.02586,0.68934
0.025968,0.69
0.026084,0.69074
0.026187,0.69142
0.0263,0.69214
0.026408,0.69277
0.026521,0.69353
0.026635,0.69426
0.026745,0.69495
0.026857,0.69558
0.026967,0.69627
0.027081,0.69697
0.027195,0.69766
0.027303,0.69839
0.027421,0.69914
0.027537,0.69976
0.027657,0.70045
0.027775,0.70116
0.027894,0.70182
0.028011,0.70251
0.028129,0.70325
0.028249,0.70394
0.028375,0.70466
0.028498,0.70542
0.028622,0.70621
0.028751,0.70689
0.028881,0.7076
0.02901,0.7083
0.02914,0.70899
0.02927,0.70966
0.029393,0.71041
0.029526,0.71114
0.029656,0.71184
0.029785,0.71254
0.029906,0.71336
0.03003,0.71403
0.030152,0.71476
0.030273,0.71549
0.030401,0.71617
0.030529,0.71687
0.030668,0.7176
0.030799,0.71832
0.030935,0.71908
0.031074,0.71981
0.031216,0.72053
0.031349,0.72122
0.031492,0.72189
0.031623,0.72261
0.031765,0.72332
0.031906,0.72401
0.032042,0.72464
0.032182,0.72538
0.03232,0.72616
0.032461,0.72687
0.032608,0.72756
0.032756,0.72826
0.032906,0.72894
0.033048,0.72959
0.033206,0.73031
0.033354,0.73102
0.033499,0.73176
0.033643,0.73249
0.033794,0.73318
0.033945,0.7338
0.034085,0.73449
0.034239,0.73517
0.03439,0.73586
0.034543,0.73658
0.034703,0.73733
0.034859,0.73802
0.035008,0.73871
0.035163,0.73942
0.035331,0.74009
0.035496,0.74079
0.035656,0.74146
0.035817,0.7422
0.035972,0.74289
0.036132,0.74363
0.036298,0.74428
0.036462,0.74499
0.036632,0.74567
0.036808,0.74638
0.036972,0.74713
0.037136,0.74777
0.037306,0.74849
0.037482,0.74924
0.037658,0.74992
0.037825,0.75061
0.038004,0.75129
0.038174,0.75202
0.038349,0.75273
0.03852,0.75343
0.038702,0.75413
0.038883,0.75483
0.039063,0.75547
0.039243,0.75615
0.039421,0.75683
0.039609,0.75749
0.03979,0.75818
0.039987,0.75891
0.040183,0.7596
0.04037,0.76027
0.040559,0.76096
0.040752,0.76165
0.04095,0.76237
0.041147,0.76308
0.041338,0.76379
0.041539,0.76444
0.041736,0.76512
0.041935,0.76583
0.042135,0.76656
0.042331,0.76727
0.042533,0.76796
0.042735,0.7686
0.042953,0.7693
0.043166,0.76999
0.043369,0.77072
0.043583,0.77143
0.043784,0.7721
0.044004,0.7728
0.044204,0.77349
0.044432,0.77417
0.044649,0.77491
0.04485,0.77557
0.045068,0.77628
0.045287,0.77699
0.045503,0.77766
0.045716,0.77831
0.045931,0.77901
0.046146,0.77968
0.046375,0.78031
0.046604,0.78103
0.046823,0.78175
0.04705,0.78244
0.047273,0.78313
0.047497,0.78377
0.047725,0.78455
0.047954,0.78523
0.048187,0.7859
0.048417,0.78664
0.048656,0.7873
0.048901,0.78801
0.049133,0.78866
0.049376,0.78931
0.049617,0.78995
0.049861,0.79066
0.050109,0.7914
0.050358,0.79206
0.050603,0.79272
0.05086,0.79343
0.051113,0.79411
0.051364,0.79479
0.051617,0.79545
0.051881,0.7961
0.052135,0.79677
0.052401,0.79744
0.052653,0.79814
0.052918,0.79878
0.053183,0.79947
0.053441,0.80013
0.053723,0.80082
0.05399,0.80155
0.054264,0.80221
0.054547,0.8029
0.054825,0.80357
0.055114,0.80426
0.055397,0.8049
0.055673,0.80561
0.05595,0.80622
0.056239,0.80689
0.056529,0.80761
0.056814,0.80827
0.057113,0.80894
0.057411,0.80959
0.057709,0.81024
0.058008,0.81087
0.05831,0.81155
0.058605,0.81224
0.058916,0.81293
0.059212,0.81365
0.059521,0.81433
0.059838,0.81497
0.060144,0.81558
0.060456,0.81627
0.060769,0.81694
0.061082,0.81761
0.061397,0.81827
0.061736,0.81892
0.062059,0.81959
0.062378,0.82026
0.062714,0.82091
0.063048,0.82157
0.063381,0.82227
0.063709,0.82299
0.064049,0.82359
0.064397,0.82426
0.064747,0.8249
0.065097,0.82557
0.065452,0.82619
0.065821,0.82692
0.066172,0.82755
0.066529,0.82827
0.066904,0.8289
0.067282,0.8296
0.067645,0.83026
0.068016,0.83093
0.068382,0.83159
0.068771,0.83227
0.069148,0.83294
0.069518,0.83355
0.069907,0.83422
0.070285,0.83489
0.070676,0.83552
0.071078,0.83608
0.071485,0.83678
0.071888,0.83748
0.072294,0.83817
0.0727,0.83879
0.073119,0.8395
0.073541,0.84012
0.073962,0.84079
0.074397,0.84143
0.074818,0.84206
0.075251,0.84267
0.075681,0.84336
0.076118,0.84401
0.076544,0.84462
0.076972,0.84526
0.077421,0.84588
0.077869,0.84649
0.07832,0.8471
0.078785,0.84773
0.079236,0.84835
0.07969,0.84895
0.080153,0.84957
0.080616,0.85017
0.081085,0.85076
0.081559,0.85138
0.082048,0.85205
0.08253,0.85271
0.083026,0.85334
0.083529,0.85393
0.084028,0.85447
0.084525,0.85508
0.085046,0.8557
0.085558,0.85635
0.086064,0.85698
0.086572,0.85756
0.087089,0.85826
0.087615,0.85895
0.088141,0.85953
0.088684,0.86018
0.089212,0.86081
0.089751,0.86139
0.090306,0.86203
0.090858,0.86268
0.091393,0.86326
0.091973,0.86388
0.09254,0.8645
0.093109,0.86513
0.093688,0.86576
0.094265,0.86639
0.094857,0.86702
0.095458,0.86769
0.096058,0.86831
0.096664,0.86889
0.097276,0.86955
0.097893,0.87013
0.098525,0.8707
0.099159,0.87127
0.099798,0.87192
0.10046,0.87255
0.10111,0.87313
0.10176,0.87374
0.10243,0.87433
0.1031,0.87491
0.10377,0.8755
0.10445,0.87612
0.10514,0.87676
0.10583,0.87733
0.10651,0.87791
0.10722,0.87849
0.10792,0.87908
0.10863,0.8797
0.10936,0.88023
0.11008,0.88085
0.11082,0.88138
0.11154,0.88193
0.11229,0.88251
0.11304,0.88308
0.11379,0.88362
0.11455,0.88419
0.11532,0.88473
0.11608,0.8853
0.11687,0.88592
0.11767,0.8865
0.11847,0.88713
0.11926,0.88764
0.12006,0.88819
0.12087,0.88873
0.12167,0.8893
0.12252,0.88988
0.12338,0.89043
0.12423,0.89098
0.12507,0.89158
0.12594,0.89218
0.12682,0.89271
0.1277,0.8933
0.12859,0.8939
0.12948,0.89442
0.13038,0.89497
0.1313,0.89552
0.13222,0.89606
0.13316,0.89665
0.13411,0.89722
0.13507,0.89779
0.13603,0.89833
0.13704,0.89891
0.13803,0.89941
0.13901,0.89996
0.13999,0.90058
0.141,0.90107
0.14204,0.90158
0.14308,0.90212
0.14411,0.90267
0.14515,0.90323
0.14621,0.90377
0.14729,0.90427
0.14837,0.90477
0.14948,0.9053
0.15059,0.90582
0.15172,0.90637
0.15285,0.90692
0.154,0.90747
0.15516,0.90795
0.15633,0.90849
0.1575,0.90895
0.15866,0.90951
0.15986,0.91006
0.16106,0.91055
0.16224,0.91108
0.16314,0.91146
0.1635,0.91169
0.16385,0.91189
0.16421,0.91212
0.16458,0.9123
0.16496,0.91253
0.16533,0.91274
0.1657,0.91293
0.16609,0.91309
0.16647,0.91329
0.16686,0.91345
0.16726,0.91368
0.16766,0.91386
0.16807,0.91408
0.16847,0.91428
0.16888,0.91449
0.1693,0.9147
0.1697,0.91494
0.17013,0.91511
0.17055,0.9153
0.17099,0.91552
0.17144,0.91574
0.17189,0.91595
0.17235,0.91616
0.17281,0.91636
0.17329,0.91655
0.17378,0.91677
0.17427,0.917
0.17477,0.91723
0.17526,0.91743
0.17576,0.91766
0.17627,0.91789
0.17681,0.91816
0.17734,0.9184
0.17787,0.91864
0.17842,0.91892
0.17897,0.91915
0.17956,0.91938
0.18017,0.91961
0.18078,0.91985
0.18139,0.92008
0.18201,0.92037
0.18264,0.92066
0.18329,0.92097
0.18396,0.92122
0.18463,0.9215
0.18533,0.92175
0.18603,0.92203
0.18677,0.9223
0.18751,0.92255
0.18828,0.92286
0.18906,0.92313
0.18973,0.92336
0.19018,0.92354
0.19062,0.92371
0.19107,0.92386
0.19153,0.92404
0.192,0.92422
0.19247,0.92435
0.19294,0.92453
0.1934,0.92469
0.19388,0.92484
0.19436,0.92502
0.19485,0.92518
0.19533,0.92536
0.19583,0.92553
0.19635,0.92569
0.19687,0.92588
0.19739,0.92603
0.19791,0.9262
0.19844,0.92638
0.19899,0.92657
0.19952,0.92675
0.20008,0.92695
0.20063,0.92713
0.2012,0.92728
0.20177,0.92747
0.20234,0.92764
0.20292,0.92781
0.20353,0.92798
0.20413,0.92817
0.20474,0.92836
0.20539,0.92854
0.20602,0.92876
0.20667,0.92893
0.20733,0.92912
0.20799,0.92932
0.20868,0.9295
0.20936,0.92968
0.21006,0.92991
0.21076,0.9301
0.21149,0.93032
0.21223,0.93056
0.21296,0.93073
0.21371,0.93094
0.21449,0.93115
0.21528,0.93135
0.21608,0.93158
0.21687,0.93184
0.2173,0.93195
1,1


==> images/datFiles/DRIVEP.dat <==
0,0
0.0028934,0.32708
0.002906,0.32767
0.0029203,0.32826
0.0029337,0.32889
0.0029471,0.32943
0.0029566,0.32996
0.0029674,0.33057
0.0029796,0.33121
0.0029919,0.33176
0.0030025,0.33232
0.0030126,0.3329
0.0030236,0.33347
0.0030357,0.33407
0.00305,0.33464
0.0030627,0.33518
0.0030747,0.33574
0.0030876,0.33627
0.0030984,0.33689
0.0031113,0.33745
0.0031209,0.33806
0.0031334,0.3386
0.0031453,0.33914
0.0031569,0.33969
0.0031695,0.34027
0.0031813,0.34079
0.0031924,0.34138
0.0032065,0.34197
0.0032203,0.34254
0.0032327,0.34307
0.0032453,0.34361
0.0032573,0.34416
0.0032687,0.3447
0.0032787,0.34523
0.0032923,0.34582
0.0033029,0.34631
0.0033142,0.34688
0.0033264,0.34741
0.0033389,0.34798
0.0033511,0.34846
0.0033651,0.34901
0.0033759,0.34955
0.0033901,0.35014
0.0034026,0.35063
0.0034173,0.35118
0.0034314,0.35167
0.0034445,0.35215
0.0034586,0.35268
0.0034737,0.35319
0.0034842,0.35369
0.0034971,0.35424
0.0035122,0.35478
0.0035261,0.35535
0.0036153,0.36016
0.0036299,0.36069
0.0036425,0.36131
0.0036538,0.36191
0.0036714,0.36247
0.0036847,0.36304
0.0037024,0.36361
0.0037157,0.36423
0.0037319,0.36477
0.0037447,0.36538
0.0037581,0.36596
0.0037769,0.36657
0.003793,0.36712
0.0038076,0.36769
0.0038236,0.36825
0.0038381,0.36887
0.0038533,0.36946
0.0038676,0.37004
0.0038832,0.37063
0.0038966,0.37124
0.0039117,0.37178
0.0039293,0.37233
0.0039462,0.37293
0.0039606,0.3735
0.0039789,0.3741
0.0039953,0.37468
0.0040104,0.37533
0.0040243,0.3759
0.0040442,0.37645
0.0040598,0.37703
0.0040772,0.37757
0.004094,0.37814
0.0041094,0.37872
0.0041273,0.37929
0.0041437,0.37985
0.0041626,0.38043
0.0041787,0.38105
0.004193,0.38165
0.0042126,0.38223
0.0042278,0.38283
0.0042447,0.38338
0.0042618,0.3839
0.0042758,0.38443
0.0042907,0.38506
0.0043061,0.38564
0.0043227,0.38624
0.0043388,0.38681
0.0043573,0.38735
0.0043736,0.38793
0.004389,0.38848
0.0044041,0.38899
0.0044209,0.38956
0.0044995,0.39292
0.0045147,0.3935
0.0045322,0.39413
0.0045504,0.39474
0.0045698,0.39533
0.0045885,0.39591
0.004605,0.3965
0.0046237,0.39715
0.0046414,0.39773
0.0046604,0.39825
0.0046824,0.39893
0.0046988,0.39951
0.0047194,0.40014
0.0047343,0.40072
0.0047521,0.40134
0.0047725,0.40197
0.0047896,0.4025
0.004804,0.40305
0.0048234,0.40363
0.0048411,0.40425
0.004859,0.40483
0.0048784,0.40544
0.0048962,0.40605
0.0049154,0.40668
0.0049347,0.40723
0.0049532,0.40786
0.0049735,0.40846
0.0049935,0.40906
0.0050103,0.40971
0.0050333,0.41025
0.0050524,0.41085
0.0050758,0.41143
0.0050952,0.41201
0.0051148,0.41261
0.0051362,0.4132
0.0051541,0.41386
0.0051712,0.41446
0.0051917,0.41503
0.0052118,0.41561
0.0052305,0.4162
0.0052514,0.4168
0.0052694,0.41733
0.0052886,0.41796
0.0053087,0.41861
0.0053251,0.41922
0.0053475,0.4198
0.0053718,0.42037
0.0053914,0.42096
0.005411,0.4216
0.0054316,0.42223
0.0054534,0.42281
0.0054742,0.42344
0.005537,0.42541
0.0055606,0.42605
0.0055851,0.42662
0.0056092,0.42721
0.0056326,0.42783
0.0056541,0.42842
0.0056757,0.42906
0.0056987,0.42962
0.0057183,0.43023
0.0057425,0.43088
0.0057632,0.43149
0.0057878,0.43213
0.0058108,0.43275
0.0058351,0.43336
0.0058584,0.43393
0.005877,0.43453
0.0059011,0.43515
0.0059269,0.43569
0.0059528,0.43629
0.0059775,0.43692
0.0060024,0.43752
0.0060256,0.43822
0.0060493,0.43879
0.0060745,0.43944
0.0060954,0.4401
0.0061213,0.44076
0.006146,0.4414
0.0061707,0.44202
0.0061948,0.44264
0.0062207,0.44333
0.0062445,0.44397
0.0062671,0.44461
0.0062915,0.44524
0.0063147,0.44585
0.0063363,0.44647
0.0063608,0.44708
0.0063839,0.44771
0.0064125,0.44841
0.0064351,0.44898
0.0064625,0.44956
0.0064895,0.45015
0.0065167,0.45075
0.0065414,0.45134
0.0065666,0.45193
0.0065913,0.45259
0.006617,0.45325
0.0066437,0.45387
0.0066691,0.45451
0.0066943,0.45515
0.0067161,0.45579
0.0067404,0.45638
0.0067645,0.45702
0.0068015,0.45781
0.0068273,0.45849
0.0068544,0.45909
0.0068774,0.4597
0.0069059,0.46029
0.006931,0.4609
0.00696,0.46148
0.0069861,0.46212
0.0070113,0.46271
0.0070395,0.4633
0.0070637,0.46396
0.0070904,0.46459
0.0071146,0.46518
0.0071436,0.46578
0.0071687,0.46643
0.0071957,0.46705
0.0072242,0.46767
0.0072521,0.4683
0.0072778,0.46903
0.0073025,0.4697
0.0073275,0.4704
0.0073559,0.4711
0.0073864,0.47173
0.0074108,0.47234
0.0074403,0.47299
0.0074668,0.47366
0.0074897,0.47435
0.0075194,0.47498
0.0075471,0.47564
0.0075773,0.47624
0.007606,0.47688
0.0076352,0.47756
0.0076626,0.47817
0.0076894,0.47881
0.0077174,0.47948
0.0077476,0.4801
0.0077773,0.4807
0.0078085,0.48137
0.0078435,0.482
0.0078689,0.48261
0.0079004,0.48322
0.0079297,0.48389
0.0079637,0.48455
0.0079967,0.48524
0.0080263,0.48589
0.0080576,0.48653
0.0080878,0.48717
0.0081138,0.48783
0.0081422,0.48848
0.0081744,0.48916
0.0082064,0.48977
0.0082375,0.49032
0.0082667,0.49092
0.0082997,0.49157
0.0083301,0.49219
0.0083611,0.49284
0.008392,0.49352
0.0084265,0.49413
0.0084616,0.49481
0.0084938,0.49545
0.0085213,0.49614
0.008552,0.49685
0.0085825,0.49751
0.0086175,0.49818
0.0086502,0.49881
0.0086829,0.49953
0.0087167,0.50017
0.0087489,0.50083
0.0087799,0.50147
0.0088179,0.5021
0.0088522,0.50271
0.0088873,0.50337
0.008919,0.504
0.008955,0.50464
0.0089885,0.50531
0.0090162,0.50593
0.0090497,0.50657
0.0090862,0.50721
0.0091204,0.50788
0.0091559,0.5085
0.00919,0.5092
0.0092262,0.50986
0.0092661,0.51054
0.0093008,0.51116
0.0093348,0.51177
0.0093771,0.5124
0.0094083,0.51297
0.0094444,0.51364
0.0094816,0.51431
0.0095194,0.51491
0.0095555,0.51554
0.0095954,0.51619
0.0096335,0.51686
0.0096703,0.51755
0.0097091,0.51824
0.0097491,0.51883
0.0097874,0.51949
0.0098214,0.52019
0.009862,0.52088
0.009896,0.52158
0.0099315,0.52225
0.0099722,0.52296
0.01001,0.52362
0.010047,0.52425
0.010079,0.52489
0.010119,0.52556
0.010161,0.52621
0.010205,0.52688
0.010244,0.52757
0.010281,0.52823
0.010321,0.52889
0.010361,0.52957
0.010401,0.53024
0.010439,0.53093
0.010478,0.53156
0.010516,0.5322
0.010552,0.53287
0.010588,0.53357
0.010628,0.53426
0.010668,0.53489
0.01071,0.53557
0.010749,0.53623
0.010788,0.53692
0.010827,0.5375
0.010873,0.53814
0.01091,0.53884
0.010951,0.53944
0.010995,0.54007
0.01104,0.54076
0.011084,0.54144
0.011126,0.5421
0.011169,0.54278
0.011215,0.54348
0.011259,0.54411
0.011301,0.54482
0.011344,0.54545
0.011386,0.54613
0.01144,0.5468
0.011487,0.5475
0.011531,0.54818
0.011576,0.54891
0.011616,0.54956
0.011664,0.5502
0.01171,0.55089
0.011753,0.55155
0.011799,0.5522
0.011844,0.55285
0.011888,0.55347
0.011933,0.55415
0.011975,0.55483
0.012022,0.55547
0.012069,0.55615
0.012121,0.55684
0.012167,0.55751
0.012216,0.5582
0.012264,0.55896
0.01231,0.55958
0.012361,0.56026
0.012409,0.56098
0.012456,0.56164
0.012506,0.56227
0.012554,0.56297
0.012605,0.5637
0.012653,0.56439
0.012705,0.56508
0.012755,0.56574
0.012801,0.56645
0.012854,0.56708
0.012905,0.56779
0.012959,0.56854
0.013005,0.5692
0.013053,0.56984
0.013106,0.57058
0.013156,0.57127
0.013211,0.57194
0.013263,0.57264
0.01332,0.57333
0.013375,0.57392
0.013426,0.57462
0.013478,0.57534
0.013531,0.57598
0.013581,0.57667
0.013634,0.57737
0.013689,0.57803
0.01374,0.57869
0.013792,0.57944
0.013849,0.58016
0.013907,0.58088
0.013957,0.58155
0.014014,0.58224
0.014067,0.58296
0.014123,0.58367
0.014179,0.58429
0.014237,0.58502
0.014294,0.58561
0.014344,0.58632
0.014398,0.58708
0.014457,0.58782
0.014509,0.58852
0.014563,0.58924
0.014623,0.58994
0.01468,0.59061
0.014735,0.59125
0.01479,0.59196
0.014846,0.59267
0.014903,0.59337
0.014969,0.59406
0.015026,0.59479
0.015077,0.59551
0.015134,0.59621
0.015192,0.59692
0.015254,0.59753
0.015314,0.59823
0.015375,0.59891
0.015433,0.59965
0.015496,0.60038
0.015556,0.60109
0.015618,0.60183
0.015677,0.60256
0.015744,0.60328
0.015806,0.60402
0.015872,0.60479
0.015932,0.60549
0.016001,0.60614
0.016068,0.60683
0.016125,0.60751
0.016192,0.60816
0.016255,0.60885
0.016315,0.60953
0.016377,0.6102
0.016439,0.6109
0.016506,0.61154
0.016571,0.61219
0.016635,0.61286
0.016698,0.61355
0.016758,0.61425
0.016827,0.61488
0.016885,0.61555
0.016951,0.61624
0.017021,0.6169
0.017087,0.6176
0.017156,0.61836
0.01722,0.61908
0.01729,0.61979
0.01736,0.6205
0.017428,0.62119
0.017495,0.62188
0.017561,0.62255
0.017627,0.62327
0.017697,0.62399
0.017773,0.62471
0.017846,0.62542
0.017917,0.62613
0.017991,0.62684
0.018057,0.6276
0.018127,0.62827
0.018198,0.62894
0.018268,0.62967
0.018341,0.6304
0.018416,0.63108
0.018488,0.63176
0.018565,0.63239
0.018639,0.63308
0.018711,0.63378
0.018781,0.6345
0.018852,0.63519
0.018925,0.6359
0.018997,0.63661
0.019073,0.6373
0.019146,0.63796
0.019216,0.63865
0.019295,0.63936
0.019374,0.64006
0.019449,0.64079
0.019531,0.64148
0.019611,0.64219
0.019692,0.64284
0.019778,0.64358
0.01985,0.64429
0.01993,0.64507
0.020007,0.64572
0.020085,0.64643
0.020159,0.64716
0.020238,0.64786
0.020314,0.64859
0.020399,0.64927
0.020483,0.64997
0.020565,0.65074
0.020655,0.65141
0.020741,0.65207
0.020827,0.6528
0.020913,0.65355
0.020999,0.65426
0.021087,0.65494
0.021174,0.65567
0.021261,0.65638
0.021351,0.657
0.021439,0.65771
0.021527,0.65847
0.02161,0.65922
0.021693,0.65993
0.021788,0.66059
0.02188,0.66128
0.021969,0.66204
0.022063,0.66275
0.02215,0.66344
0.022241,0.66413
0.022329,0.66486
0.022419,0.6655
0.022516,0.66627
0.022615,0.66698
0.022706,0.66771
0.022798,0.66837
0.022899,0.66904
0.022987,0.66978
0.023082,0.67041
0.023181,0.6711
0.023279,0.67185
0.023368,0.67256
0.02346,0.67322
0.023561,0.67393
0.023658,0.67461
0.02377,0.67533
0.023871,0.67601
0.023969,0.67669
0.024068,0.6774
0.024171,0.67809
0.024272,0.67877
0.024384,0.67948
0.02448,0.68018
0.024582,0.68091
0.024678,0.68163
0.024783,0.68233
0.024884,0.68301
0.024987,0.68373
0.025095,0.68441
0.025206,0.68512
0.02531,0.68583
0.025414,0.68654
0.025522,0.68725
0.025628,0.68791
0.025745,0.68862
0.02586,0.68934
0.025968,0.69
0.026084,0.69074
0.026187,0.69142
0.0263,0.69214
0.026408,0.69277
0.026521,0.69353
0.026635,0.69426
0.026745,0.69495
0.026857,0.69558
0.026967,0.69627
0.027081,0.69697
0.027195,0.69766
0.027303,0.69839
0.027421,0.69914
0.027537,0.69976
0.027657,0.70045
0.027775,0.70116
0.027894,0.70182
0.028011,0.70251
0.028129,0.70325
0.028249,0.70394
0.028375,0.70466
0.028498,0.70542
0.028622,0.70621
0.028751,0.70689
0.028881,0.7076
0.02901,0.7083
0.02914,0.70899
0.02927,0.70966
0.029393,0.71041
0.029526,0.71114
0.029656,0.71184
0.029785,0.71254
0.029906,0.71336
0.03003,0.71403
0.030152,0.71476
0.030273,0.71549
0.030401,0.71617
0.030529,0.71687
0.030668,0.7176
0.030799,0.71832
0.030935,0.71908
0.031074,0.71981
0.031216,0.72053
0.031349,0.72122
0.031492,0.72189
0.031623,0.72261
0.031765,0.72332
0.031906,0.72401
0.032042,0.72464
0.032182,0.72538
0.03232,0.72616
0.032461,0.72687
0.032608,0.72756
0.032756,0.72826
0.032906,0.72894
0.033048,0.72959
0.033206,0.73031
0.033354,0.73102
0.033499,0.73176
0.033643,0.73249
0.033794,0.73318
0.033945,0.7338
0.034085,0.73449
0.034239,0.73517
0.03439,0.73586
0.034543,0.73658
0.034703,0.73733
0.034859,0.73802
0.035008,0.73871
0.035163,0.73942
0.035331,0.74009
0.035496,0.74079
0.035656,0.74146
0.035817,0.7422
0.035972,0.74289
0.036132,0.74363
0.036298,0.74428
0.036462,0.74499
0.036632,0.74567
0.036808,0.74638
0.036972,0.74713
0.037136,0.74777
0.037306,0.74849
0.037482,0.74924
0.037658,0.74992
0.037825,0.75061
0.038004,0.75129
0.038174,0.75202
0.038349,0.75273
0.03852,0.75343
0.038702,0.75413
0.038883,0.75483
0.039063,0.75547
0.039243,0.75615
0.039421,0.75683
0.039609,0.75749
0.03979,0.75818
0.039987,0.75891
0.040183,0.7596
0.04037,0.76027
0.040559,0.76096
0.040752,0.76165
0.04095,0.76237
0.041147,0.76308
0.041338,0.76379
0.041539,0.76444
0.041736,0.76512
0.041935,0.76583
0.042135,0.76656
0.042331,0.76727
0.042533,0.76796
0.042735,0.7686
0.042953,0.7693
0.043166,0.76999
0.043369,0.77072
0.043583,0.77143
0.043784,0.7721
0.044004,0.7728
0.044204,0.77349
0.044432,0.77417
0.044649,0.77491
0.04485,0.77557
0.045068,0.77628
0.045287,0.77699
0.045503,0.77766
0.045716,0.77831
0.045931,0.77901
0.046146,0.77968
0.046375,0.78031
0.046604,0.78103
0.046823,0.78175
0.04705,0.78244
0.047273,0.78313
0.047497,0.78377
0.047725,0.78455
0.047954,0.78523
0.048187,0.7859
0.048417,0.78664
0.048656,0.7873
0.048901,0.78801
0.049133,0.78866
0.049376,0.78931
0.049617,0.78995
0.049861,0.79066
0.050109,0.7914
0.050358,0.79206
0.050603,0.79272
0.05086,0.79343
0.051113,0.79411
0.051364,0.79479
0.051617,0.79545
0.051881,0.7961
0.052135,0.79677
0.052401,0.79744
0.052653,0.79814
0.052918,0.79878
0.053183,0.79947
0.053441,0.80013
0.053723,0.80082
0.05399,0.80155
0.054264,0.80221
0.054547,0.8029
0.054825,0.80357
0.055114,0.80426
0.055397,0.8049
0.055673,0.80561
0.05595,0.80622
0.056239,0.80689
0.056529,0.80761
0.056814,0.80827
0.057113,0.80894
0.057411,0.80959
0.057709,0.81024
0.058008,0.81087
0.05831,0.81155
0.058605,0.81224
0.058916,0.81293
0.059212,0.81365
0.059521,0.81433
0.059838,0.81497
0.060144,0.81558
0.060456,0.81627
0.060769,0.81694
0.061082,0.81761
0.061397,0.81827
0.061736,0.81892
0.062059,0.81959
0.062378,0.82026
0.062714,0.82091
0.063048,0.82157
0.063381,0.82227
0.063709,0.82299
0.064049,0.82359
0.064397,0.82426
0.064747,0.8249
0.065097,0.82557
0.065452,0.82619
0.065821,0.82692
0.066172,0.82755
0.066529,0.82827
0.066904,0.8289
0.067282,0.8296
0.067645,0.83026
0.068016,0.83093
0.068382,0.83159
0.068771,0.83227
0.069148,0.83294
0.069518,0.83355
0.069907,0.83422
0.070285,0.83489
0.070676,0.83552
0.071078,0.83608
0.071485,0.83678
0.071888,0.83748
0.072294,0.83817
0.0727,0.83879
0.073119,0.8395
0.073541,0.84012
0.073962,0.84079
0.074397,0.84143
0.074818,0.84206
0.075251,0.84267
0.075681,0.84336
0.076118,0.84401
0.076544,0.84462
0.076972,0.84526
0.077421,0.84588
0.077869,0.84649
0.07832,0.8471
0.078785,0.84773
0.079236,0.84835
0.07969,0.84895
0.080153,0.84957
0.080616,0.85017
0.081085,0.85076
0.081559,0.85138
0.082048,0.85205
0.08253,0.85271
0.083026,0.85334
0.083529,0.85393
0.084028,0.85447
0.084525,0.85508
0.085046,0.8557
0.085558,0.85635
0.086064,0.85698
0.086572,0.85756
0.087089,0.85826
0.087615,0.85895
0.088141,0.85953
0.088684,0.86018
0.089212,0.86081
0.089751,0.86139
0.090306,0.86203
0.090858,0.86268
0.091393,0.86326
0.091973,0.86388
0.09254,0.8645
0.093109,0.86513
0.093688,0.86576
0.094265,0.86639
0.094857,0.86702
0.095458,0.86769
0.096058,0.86831
0.096664,0.86889
0.097276,0.86955
0.097893,0.87013
0.098525,0.8707
0.099159,0.87127
0.099798,0.87192
0.10046,0.87255
0.10111,0.87313
0.10176,0.87374
0.10243,0.87433
0.1031,0.87491
0.10377,0.8755
0.10445,0.87612
0.10514,0.87676
0.10583,0.87733
0.10651,0.87791
0.10722,0.87849
0.10792,0.87908
0.10863,0.8797
0.10936,0.88023
0.11008,0.88085
0.11082,0.88138
0.11154,0.88193
0.11229,0.88251
0.11304,0.88308
0.11379,0.88362
0.11455,0.88419
0.11532,0.88473
0.11608,0.8853
0.11687,0.88592
0.11767,0.8865
0.11847,0.88713
0.11926,0.88764
0.12006,0.88819
0.12087,0.88873
0.12167,0.8893
0.12252,0.88988
0.12338,0.89043
0.12423,0.89098
0.12507,0.89158
0.12594,0.89218
0.12682,0.89271
0.1277,0.8933
0.12859,0.8939
0.12948,0.89442
0.13038,0.89497
0.1313,0.89552
0.13222,0.89606
0.13316,0.89665
0.13411,0.89722
0.13507,0.89779
0.13603,0.89833
0.13704,0.89891
0.13803,0.89941
0.13901,0.89996
0.13999,0.90058
0.141,0.90107
0.14204,0.90158
0.14308,0.90212
0.14411,0.90267
0.14515,0.90323
0.14621,0.90377
0.14729,0.90427
0.14837,0.90477
0.14948,0.9053
0.15059,0.90582
0.15172,0.90637
0.15285,0.90692
0.154,0.90747
0.15516,0.90795
0.15633,0.90849
0.1575,0.90895
0.15866,0.90951
0.15986,0.91006
0.16106,0.91055
0.16224,0.91108
0.16314,0.91146
0.1635,0.91169
0.16385,0.91189
0.16421,0.91212
0.16458,0.9123
0.16496,0.91253
0.16533,0.91274
0.1657,0.91293
0.16609,0.91309
0.16647,0.91329
0.16686,0.91345
0.16726,0.91368
0.16766,0.91386
0.16807,0.91408
0.16847,0.91428
0.16888,0.91449
0.1693,0.9147
0.1697,0.91494
0.17013,0.91511
0.17055,0.9153
0.17099,0.91552
0.17144,0.91574
0.17189,0.91595
0.17235,0.91616
0.17281,0.91636
0.17329,0.91655
0.17378,0.91677
0.17427,0.917
0.17477,0.91723
0.17526,0.91743
0.17576,0.91766
0.17627,0.91789
0.17681,0.91816
0.17734,0.9184
0.17787,0.91864
0.17842,0.91892
0.17897,0.91915
0.17956,0.91938
0.18017,0.91961
0.18078,0.91985
0.18139,0.92008
0.18201,0.92037
0.18264,0.92066
0.18329,0.92097
0.18396,0.92122
0.18463,0.9215
0.18533,0.92175
0.18603,0.92203
0.18677,0.9223
0.18751,0.92255
0.18828,0.92286
0.18906,0.92313
0.18973,0.92336
0.19018,0.92354
0.19062,0.92371
0.19107,0.92386
0.19153,0.92404
0.192,0.92422
0.19247,0.92435
0.19294,0.92453
0.1934,0.92469
0.19388,0.92484
0.19436,0.92502
0.19485,0.92518
0.19533,0.92536
0.19583,0.92553
0.19635,0.92569
0.19687,0.92588
0.19739,0.92603
0.19791,0.9262
0.19844,0.92638
0.19899,0.92657
0.19952,0.92675
0.20008,0.92695
0.20063,0.92713
0.2012,0.92728
0.20177,0.92747
0.20234,0.92764
0.20292,0.92781
0.20353,0.92798
0.20413,0.92817
0.20474,0.92836
0.20539,0.92854
0.20602,0.92876
0.20667,0.92893
0.20733,0.92912
0.20799,0.92932
0.20868,0.9295
0.20936,0.92968
0.21006,0.92991
0.21076,0.9301
0.21149,0.93032
0.21223,0.93056
0.21296,0.93073
0.21371,0.93094
0.21449,0.93115
0.21528,0.93135
0.21608,0.93158
0.21687,0.93184
0.2173,0.93195
1,1


==> images/datFiles/DRIVEPCTN.dat <==
0,0
0,1.7556e-06
0,5.2667e-06
0,7.0223e-06
0,8.7779e-06
0,1.0533e-05
0,1.2289e-05
0,1.4045e-05
0,1.58e-05
0,1.7556e-05
0,1.9311e-05
0,2.1067e-05
0,2.4578e-05
0,2.6334e-05
0,2.8089e-05
0,2.9845e-05
0,3.16e-05
1.6585e-07,3.3356e-05
1.6585e-07,3.5111e-05
1.6585e-07,3.6867e-05
1.6585e-07,3.8623e-05
1.6585e-07,4.2134e-05
1.6585e-07,4.3889e-05
3.317e-07,4.5645e-05
3.317e-07,4.9156e-05
3.317e-07,5.0912e-05
3.317e-07,5.2667e-05
3.317e-07,5.6178e-05
3.317e-07,5.7934e-05
3.317e-07,6.1445e-05
3.317e-07,6.4956e-05
3.317e-07,6.6712e-05
3.317e-07,6.8467e-05
3.317e-07,7.3734e-05
3.317e-07,7.7245e-05
3.317e-07,7.9001e-05
3.317e-07,8.2512e-05
3.317e-07,8.6023e-05
3.317e-07,9.129e-05
3.317e-07,9.3045e-05
3.317e-07,9.6556e-05
3.317e-07,9.8312e-05
4.9755e-07,0.00010182
4.9755e-07,0.00010533
4.9755e-07,0.0001106
4.9755e-07,0.00011236
4.9755e-07,0.00011587
4.9755e-07,0.00012113
6.634e-07,0.00012113
6.634e-07,0.00012465
6.634e-07,0.00012991
9.9509e-07,0.00013167
9.9509e-07,0.00013342
9.9509e-07,0.00013693
9.9509e-07,0.0001422
1.1609e-06,0.00014571
1.1609e-06,0.00014922
1.1609e-06,0.00015273
1.1609e-06,0.00015625
1.1609e-06,0.00016327
1.1609e-06,0.00017029
1.3268e-06,0.00017731
1.3268e-06,0.00018434
1.4926e-06,0.00019487
1.4926e-06,0.00020014
1.4926e-06,0.00020365
1.6585e-06,0.00020716
1.6585e-06,0.00021067
1.6585e-06,0.00021945
1.8243e-06,0.00022822
1.8243e-06,0.00023174
1.9902e-06,0.00023525
1.9902e-06,0.00024578
2.156e-06,0.00025456
2.156e-06,0.00025982
2.3219e-06,0.00026158
2.3219e-06,0.00027036
2.4877e-06,0.00028265
2.6536e-06,0.00028791
2.6536e-06,0.00029845
2.6536e-06,0.00030723
2.9853e-06,0.00032303
2.9853e-06,0.00032654
3.1511e-06,0.00033707
3.1511e-06,0.00034585
3.1511e-06,0.00035638
3.317e-06,0.00037043
3.4828e-06,0.0003792
3.4828e-06,0.00038974
3.8145e-06,0.00039325
3.8145e-06,0.00040729
4.3121e-06,0.00041256
4.3121e-06,0.0004266
4.3121e-06,0.00044065
4.4779e-06,0.00044767
4.4779e-06,0.0004582
4.4779e-06,0.00046347
4.4779e-06,0.00047752
4.6438e-06,0.00049507
4.6438e-06,0.00050736
4.6438e-06,0.00051438
4.6438e-06,0.0005214
4.9755e-06,0.00053194
4.9755e-06,0.00055125
5.1413e-06,0.00056003
5.3072e-06,0.00056705
5.473e-06,0.00058987
5.9706e-06,0.00059865
5.9706e-06,0.00061621
6.1364e-06,0.00062323
6.4681e-06,0.00063552
6.634e-06,0.00065658
6.634e-06,0.00066887
6.634e-06,0.0006917
6.634e-06,0.00070223
6.634e-06,0.00072154
6.634e-06,0.00073558
6.9657e-06,0.00075314
7.2974e-06,0.00077245
7.2974e-06,0.00079001
7.4632e-06,0.0008023
7.7949e-06,0.00082161
8.2924e-06,0.00084443
8.2924e-06,0.00085672
8.4583e-06,0.00087779
8.4583e-06,0.0008971
8.9558e-06,0.00091465
9.2875e-06,0.00093572
9.6192e-06,0.00096205
1.0117e-05,0.0009761
1.0117e-05,0.00099892
1.0614e-05,0.0010253
1.1112e-05,0.0010446
1.1278e-05,0.0010639
1.1941e-05,0.0010885
1.2107e-05,0.0011025
1.2439e-05,0.0011271
1.277e-05,0.0011517
1.36e-05,0.001171
1.4263e-05,0.0011833
1.4595e-05,0.0012166
1.4761e-05,0.0012465
1.5092e-05,0.0012728
1.5258e-05,0.0012939
1.5424e-05,0.0013184
1.6087e-05,0.0013465
1.6419e-05,0.0013746
1.6419e-05,0.0014115
1.7248e-05,0.0014624
1.7746e-05,0.0014747
1.8409e-05,0.0015063
1.8575e-05,0.0015502
1.9073e-05,0.00158
1.9902e-05,0.0016134
2.0234e-05,0.0016415
2.0565e-05,0.0016731
2.1229e-05,0.0017082
2.1229e-05,0.0017415
2.239e-05,0.0017626
2.2721e-05,0.0017942
2.3882e-05,0.001824
2.438e-05,0.0018592
2.438e-05,0.0018978
2.4546e-05,0.0019294
2.5375e-05,0.0019662
2.6038e-05,0.0020154
2.637e-05,0.0020523
2.7365e-05,0.0020979
2.7863e-05,0.0021558
2.9189e-05,0.0021927
2.9853e-05,0.0022436
3.0516e-05,0.0022805
3.1677e-05,0.0023156
3.2506e-05,0.0023612
3.3336e-05,0.0024104
3.4497e-05,0.0024578
3.516e-05,0.0025105
3.6321e-05,0.0025684
3.7316e-05,0.0026158
3.7814e-05,0.002665
3.8643e-05,0.0027159
3.9472e-05,0.0027668
4.0467e-05,0.0028054
4.2291e-05,0.0028668
4.3287e-05,0.0029423
4.4116e-05,0.002995
4.5111e-05,0.0030687
4.6106e-05,0.0031249
4.6604e-05,0.0031829
4.6604e-05,0.0032548
4.7433e-05,0.0033426
4.8925e-05,0.0034181
5.0086e-05,0.0034831
5.1081e-05,0.0035357
5.1745e-05,0.0036165
5.274e-05,0.0036691
5.4067e-05,0.0037376
5.4896e-05,0.0038113
5.6554e-05,0.0038956
5.7881e-05,0.0039711
5.9374e-05,0.0040571
6.0369e-05,0.0041273
6.1696e-05,0.0042011
6.3023e-05,0.0042889
6.4515e-05,0.0043784
6.75e-05,0.0044574
6.8661e-05,0.0045452
7.0486e-05,0.0046101
7.1315e-05,0.0047102
7.2642e-05,0.0047927
7.3637e-05,0.0048471
7.4798e-05,0.0049261
7.6954e-05,0.0050051
7.8612e-05,0.0050824
7.9607e-05,0.005193
8.11e-05,0.0052755
8.2759e-05,0.0053598
8.4915e-05,0.0054651
8.6407e-05,0.0055669
8.7568e-05,0.0056459
8.9227e-05,0.0057337
9.0553e-05,0.005825
9.2212e-05,0.0059268
9.5529e-05,0.0060199
9.7353e-05,0.0061445
9.9509e-05,0.0062744
0.00010167,0.0063833
0.00010448,0.0065255
0.0001073,0.0066308
0.00010896,0.0067519
0.00011245,0.0068906
0.00011427,0.0070223
0.00011609,0.0071329
0.00011875,0.0072224
0.00012323,0.0073611
0.00012605,0.0074752
0.00012837,0.0075981
0.00013102,0.0077228
0.00013301,0.0078369
0.00013583,0.0079861
0.00014014,0.0081002
0.0001428,0.0082319
0.00014512,0.0083425
0.00014926,0.0084847
0.00015125,0.0086058
0.00015441,0.0087217
0.00015789,0.0088621
0.00016203,0.0090377
0.00016552,0.0091904
0.00016966,0.0093309
0.00017281,0.0094538
0.00017663,0.0095749
0.00017895,0.0097224
0.00018194,0.0098558
0.00018608,0.010009
0.00019039,0.010195
0.00019421,0.01033
0.00019819,0.010511
0.00020333,0.010695
0.00020764,0.010869
0.00021162,0.011011
0.0002161,0.011185
0.00022041,0.011353
0.00022274,0.01152
0.00022721,0.011683
0.00023235,0.011876
0.00023716,0.012059
0.00024197,0.012217
0.00024678,0.012421
0.00025159,0.01258
0.00025607,0.012782
0.00026038,0.012986
0.00026503,0.013154
0.0002705,0.01336
0.00027481,0.013583
0.00027995,0.013792
0.00028443,0.013987
0.00028775,0.014187
0.00029355,0.014406
0.00029853,0.014626
0.00030301,0.014829
0.00030864,0.015036
0.00031428,0.015272
0.0003181,0.015517
0.0003244,0.015755
0.00033103,0.015962
0.00033817,0.016183
0.00034331,0.016397
0.0003506,0.016632
0.00035591,0.016878
0.00036205,0.017108
0.00037001,0.017343
0.00037747,0.017575
0.00038576,0.017791
0.00039273,0.018056
0.00039936,0.018298
0.00040533,0.018565
0.0004123,0.018829
0.0004196,0.019136
0.0004269,0.019392
0.00043303,0.019648
0.00044166,0.019945
0.00044862,0.020282
0.00045758,0.020554
0.00046504,0.020856
0.00047366,0.021146
0.00048179,0.021416
0.00049274,0.021745
0.00050236,0.022036
0.00051164,0.022385
0.00052259,0.02271
0.00053271,0.023024
0.00054216,0.023339
0.00055344,0.023713
0.00056355,0.023993
0.00057268,0.024283
0.00058462,0.024638
0.00059755,0.024994
0.00060883,0.025345
0.00061928,0.025695
0.00063155,0.026023
0.00064184,0.026372
0.00065743,0.026753
0.00066854,0.027155
0.00067882,0.027506
0.00069059,0.027898
0.0007027,0.028217
0.00071497,0.028674
0.00072774,0.029049
0.00074085,0.029418
0.00075727,0.029783
0.00077037,0.030205
0.00078165,0.030601
0.00079077,0.03096
0.00080486,0.031311
0.00081813,0.031732
0.00083057,0.032157
0.00084401,0.032601
0.00085794,0.03304
0.00087386,0.033473
0.00088845,0.033928
0.00090388,0.034358
0.00091797,0.034799
0.00093207,0.035238
0.00094932,0.035678
0.00096159,0.036095
0.00097718,0.036514
0.0009946,0.036992
0.0010099,0.03745
0.0010266,0.037903
0.0010419,0.038359
0.0010598,0.038823
0.001075,0.039356
0.0010966,0.039851
0.0011147,0.040371
0.0011319,0.04085
0.0011507,0.041316
0.0011691,0.041797
0.0011873,0.042297
0.0012064,0.042818
0.0012263,0.043368
0.001247,0.043854
0.0012686,0.044421
0.0012893,0.044941
0.0013104,0.045438
0.0013311,0.045989
0.0013538,0.046558
0.0013769,0.047041
0.0013988,0.047567
0.0014217,0.048115
0.001444,0.048677
0.0014693,0.049242
0.001491,0.049828
0.0015172,0.050383
0.0015412,0.050968
0.0015663,0.051551
0.0015936,0.052109
0.0016205,0.052627
0.0016475,0.053275
0.0016751,0.05394
0.0017019,0.054577
0.00173,0.055218
0.0017582,0.05588
0.001789,0.056431
0.0018157,0.057088
0.0018457,0.05775
0.0018736,0.05839
0.0019039,0.059021
0.0019331,0.059651
0.0019676,0.060306
0.0019986,0.060913
0.0020293,0.061522
0.0020628,0.062207
0.0020967,0.062888
0.0021318,0.063557
0.0021688,0.06424
0.0022045,0.064909
0.0022401,0.0656
0.0022813,0.066276
0.0023136,0.066915
0.0023542,0.067595
0.002391,0.06825
0.0024255,0.068931
0.0024639,0.069633
0.0025046,0.070365
0.0025471,0.071164
0.0025846,0.071852
0.0026256,0.07256
0.0026695,0.073302
0.0027146,0.074124
0.0027572,0.074879
0.0027982,0.075734
0.002843,0.076476
0.0028869,0.077261
0.0029357,0.078084
0.0029767,0.078857
0.0030224,0.079678
0.0030695,0.080423
0.0031199,0.081251
0.0031692,0.082027
0.003221,0.08287
0.0032734,0.083725
0.0033243,0.084534
0.0033803,0.085338
0.0034298,0.08623
0.003485,0.087141
0.0035415,0.087968
0.0035993,0.088849
0.0036548,0.089687
0.0037139,0.090598
0.0037736,0.091467
0.0038324,0.092373
0.0038943,0.0933
0.00396,0.0942
0.0040238,0.095101
0.0040933,0.095991
0.004156,0.096823
0.0042217,0.097757
0.004292,0.098698
0.0043633,0.099615
0.0044318,0.1005
0.0045001,0.10149
0.0045759,0.10244
0.0046419,0.10338
0.0047157,0.1043
0.0047949,0.10521
0.0048703,0.10619
0.0049476,0.10715
0.0050224,0.10818
0.005106,0.10917
0.0051914,0.11012
0.0052781,0.11108
0.0053679,0.11207
0.005448,0.11308
0.0055332,0.11412
0.0056181,0.11517
0.0057021,0.11611
0.0057928,0.11704
0.0058837,0.11807
0.0059769,0.11916
0.0060749,0.12021
0.0061654,0.12131
0.0062643,0.12234
0.006364,0.12338
0.006462,0.12444
0.006555,0.1255
0.0066587,0.12664
0.0067623,0.12779
0.0068691,0.1289
0.0069771,0.13007
0.0070866,0.13125
0.0071962,0.13245
0.0073076,0.13365
0.0074226,0.13482
0.0075402,0.13599
0.0076579,0.13715
0.0077765,0.13834
0.0078898,0.13948
0.0080125,0.14066
0.008136,0.14181
0.0082589,0.14305
0.0083886,0.14422
0.0085172,0.14546
0.008651,0.1467
0.0087897,0.14783
0.008922,0.14901
0.0090636,0.15019
0.0092028,0.15143
0.0093449,0.15268
0.0094871,0.15398
0.009628,0.15519
0.0097783,0.15643
0.0099292,0.15776
0.010078,0.15899
0.010227,0.16022
0.01038,0.16152
0.010534,0.16282
0.010685,0.16406
0.010848,0.16538
0.011011,0.1667
0.011178,0.16804
0.011343,0.16943
0.011515,0.17077
0.011675,0.17214
0.011858,0.17353
0.012039,0.17488
0.01221,0.17623
0.012391,0.17757
0.012581,0.17898
0.012765,0.18043
0.012962,0.18191
0.013161,0.18329
0.013345,0.18478
0.013543,0.18619
0.01374,0.18752
0.013934,0.18897
0.014131,0.19048
0.014332,0.19192
0.014547,0.19337
0.014767,0.19478
0.014981,0.19629
0.015204,0.19775
0.015431,0.19935
0.015664,0.20086
0.01589,0.20228
0.016139,0.20368
0.016365,0.2052
0.016613,0.20668
0.016846,0.20818
0.017104,0.20963
0.017347,0.21118
0.017598,0.21286
0.017856,0.21444
0.018114,0.21607
0.018371,0.21768
0.018644,0.21916
0.018915,0.22078
0.019191,0.22244
0.019467,0.22412
0.01975,0.2257
0.020042,0.22733
0.020331,0.22893
0.020625,0.23059
0.020925,0.23231
0.021233,0.234
0.021547,0.2357
0.021849,0.23747
0.022171,0.2391
0.022503,0.24088
0.022829,0.24255
0.023152,0.24433
0.023483,0.24602
0.023823,0.24771
0.024167,0.24939
0.024508,0.25117
0.024863,0.25295
0.025212,0.25469
0.025573,0.2564
0.025943,0.25814
0.026315,0.25997
0.02668,0.26176
0.027061,0.26353
0.027446,0.26543
0.027842,0.26732
0.028239,0.26922
0.028627,0.27098
0.02902,0.27282
0.029423,0.27461
0.029836,0.27649
0.030265,0.27836
0.030687,0.28034
0.031119,0.28223
0.031555,0.28412
0.031998,0.28598
0.03245,0.28788
0.032912,0.28982
0.033378,0.29184
0.033835,0.29373
0.034306,0.29575
0.034792,0.2977
0.035281,0.29982
0.035775,0.30184
0.03627,0.30372
0.036772,0.30578
0.037293,0.30779
0.037828,0.30982
0.038367,0.31192
0.038895,0.31403
0.039421,0.31602
0.03997,0.31808
0.04051,0.32021
0.041065,0.32226
0.041646,0.32451
0.042224,0.32662
0.042816,0.32886
0.043405,0.33101
0.044014,0.33326
0.044632,0.33547
0.045257,0.33759
0.045855,0.33974
0.04647,0.3419
0.047111,0.34421
0.047753,0.3463
0.048408,0.34858
0.049091,0.35078
0.049767,0.35301
0.050454,0.35521
0.051155,0.35747
0.051878,0.35967
0.05259,0.36202
0.053316,0.36423
0.054045,0.36644
0.054784,0.36863
0.055521,0.37097
0.056271,0.37325
0.05703,0.37566
0.057812,0.37793
0.058593,0.3802
0.059394,0.38255
0.060197,0.38477
0.061007,0.38709
0.061827,0.38946
0.062666,0.39171
0.063521,0.39418
0.064399,0.39666
0.065272,0.39906
0.066182,0.40146
0.067101,0.40392
0.068022,0.40627
0.068954,0.40881
0.069908,0.41126
0.070841,0.41377
0.071797,0.41638
0.072797,0.41887
0.073788,0.42139
0.074782,0.42389
0.075782,0.42652
0.076793,0.42899
0.077847,0.43148
0.078906,0.43401
0.079955,0.4366
0.081048,0.43911
0.082159,0.44169
0.083275,0.44425
0.084384,0.44679
0.085551,0.44943
0.086725,0.45202
0.087928,0.45462
0.089124,0.4573
0.090322,0.45985
0.091527,0.46254
0.092785,0.46516
0.094053,0.4678
0.095343,0.47039
0.09663,0.47305
0.097943,0.47574
0.0993,0.47844
0.10065,0.48113
0.10202,0.48403
0.1034,0.48668
0.10483,0.4895
0.10628,0.49238
0.10774,0.49509
0.10921,0.49796
0.1107,0.5009
0.11221,0.50368
0.11378,0.50653
0.11534,0.50932
0.11693,0.51214
0.11855,0.51513
0.12024,0.51805
0.12191,0.5209
0.12362,0.5238
0.12535,0.52686
0.1271,0.52976
0.1289,0.53282
0.13069,0.53597
0.13256,0.53889
0.13443,0.54194
0.13634,0.545
0.13829,0.54801
0.14029,0.55117
0.14227,0.55419
0.14431,0.55732
0.1464,0.5604
0.14853,0.5636
0.15069,0.56674
0.15287,0.5699
0.15511,0.57287
0.15738,0.5761
0.1597,0.57927
0.16204,0.5824
0.16444,0.58563
0.16689,0.58889
0.16938,0.59223
0.17192,0.59549
0.17449,0.59861
0.1771,0.60186
0.17977,0.60513
0.18253,0.60841
0.18534,0.6116
0.1882,0.61504
0.19111,0.6184
0.19406,0.62181
0.1971,0.62522
0.20013,0.62855
0.2032,0.63204
0.20638,0.63544
0.2096,0.63889
0.21288,0.64222
0.21621,0.64581
0.21958,0.64938
0.22301,0.6528
0.22655,0.65644
0.23006,0.65991
0.23365,0.66336
0.23729,0.66694
0.24098,0.67065
0.24472,0.67426
0.24853,0.67785
0.25237,0.68144
0.25621,0.68505
0.26018,0.68866
0.26414,0.69235
0.26817,0.69594
0.2722,0.6995
0.27633,0.70336
0.2805,0.70695
0.28471,0.71065
0.28891,0.7144
0.29324,0.71813
0.29761,0.72191
0.30195,0.72568
0.30635,0.72943
0.31076,0.73314
0.31521,0.7369
0.31972,0.74075
0.32424,0.7444
0.32879,0.7479
0.33337,0.75168
0.33799,0.75545
0.34259,0.75917
0.3472,0.76294
0.35182,0.76669
0.3565,0.77046
0.36119,0.77427
0.36591,0.77782
0.37055,0.78162
0.3752,0.7852
0.37989,0.78883
0.38458,0.79252
0.38929,0.79626
0.394,0.79997
0.39874,0.80352
0.40346,0.80718
0.40816,0.81091
0.41282,0.81452
0.41748,0.81811
0.42218,0.8217
0.42683,0.82534
0.43154,0.82889
0.43615,0.83257
0.4408,0.83611
0.44539,0.83977
0.44995,0.84338
0.45453,0.84695
0.45904,0.85046
0.46359,0.85387
0.4681,0.85732
0.47257,0.86077
0.47698,0.86416
0.48139,0.86751
0.48579,0.87088
0.49015,0.87421
0.49449,0.87753
0.49877,0.88089
0.50303,0.88411
0.50716,0.88726
0.51128,0.89046
0.51537,0.89359
0.51938,0.89657
0.52335,0.89963
0.52724,0.90263
0.53109,0.90552
0.53485,0.90837
0.53854,0.91113
0.54222,0.91396
0.54576,0.91668
0.54925,0.91928
0.55265,0.92193
0.55601,0.92459
0.55927,0.92711
0.56253,0.92956
0.56565,0.93212
0.56865,0.93443
0.57165,0.9368
0.57453,0.93909
0.57737,0.94129
0.58008,0.94348
0.58276,0.94552
0.58534,0.94765
0.58787,0.94956
0.59028,0.9514
0.5926,0.95326
0.59489,0.95506
0.59703,0.9568
0.59908,0.95846
0.60105,0.96
0.60291,0.9615
0.60471,0.96299
0.60641,0.96444
0.60802,0.96577
0.60953,0.96702
0.61098,0.9682
0.61233,0.96935
0.61357,0.97041
0.61472,0.97143
0.61579,0.97231
0.61677,0.97323
1,1


==> images/datFiles/DRIVEPCTV.dat <==
0,0
1.6585e-07,0
3.317e-07,0
4.9755e-07,0
6.634e-07,0
8.2924e-07,0
8.2924e-07,1.7556e-06
9.9509e-07,1.7556e-06
9.9509e-07,3.5111e-06
1.1609e-06,3.5111e-06
1.3268e-06,3.5111e-06
1.4926e-06,3.5111e-06
1.8243e-06,3.5111e-06
1.8243e-06,5.2667e-06
1.8243e-06,7.0223e-06
1.8243e-06,8.7779e-06
1.9902e-06,8.7779e-06
1.9902e-06,1.0533e-05
1.9902e-06,1.2289e-05
2.3219e-06,1.4045e-05
2.4877e-06,1.4045e-05
2.6536e-06,1.4045e-05
2.8194e-06,1.4045e-05
2.8194e-06,1.58e-05
3.1511e-06,1.58e-05
3.1511e-06,1.9311e-05
3.1511e-06,2.1067e-05
3.317e-06,2.1067e-05
3.317e-06,2.2822e-05
3.4828e-06,2.2822e-05
3.6487e-06,2.2822e-05
3.6487e-06,2.4578e-05
3.6487e-06,2.6334e-05
3.6487e-06,2.8089e-05
3.8145e-06,2.8089e-05
3.8145e-06,2.9845e-05
3.9804e-06,2.9845e-05
4.3121e-06,2.9845e-05
4.4779e-06,3.16e-05
4.4779e-06,3.5111e-05
4.4779e-06,3.6867e-05
4.6438e-06,3.6867e-05
4.6438e-06,3.8623e-05
4.8096e-06,3.8623e-05
4.8096e-06,4.0378e-05
4.8096e-06,4.2134e-05
4.9755e-06,4.2134e-05
4.9755e-06,4.3889e-05
5.1413e-06,4.5645e-05
5.3072e-06,4.74e-05
5.3072e-06,4.9156e-05
5.6389e-06,5.0912e-05
5.6389e-06,5.2667e-05
5.8047e-06,5.2667e-05
5.8047e-06,5.4423e-05
5.8047e-06,5.7934e-05
5.9706e-06,5.7934e-05
6.3023e-06,6.1445e-05
6.4681e-06,6.4956e-05
6.634e-06,6.4956e-05
6.7998e-06,6.8467e-05
6.7998e-06,7.0223e-05
6.9657e-06,7.1978e-05
6.9657e-06,7.3734e-05
7.1315e-06,7.7245e-05
7.1315e-06,7.9001e-05
7.1315e-06,8.2512e-05
7.2974e-06,8.2512e-05
7.2974e-06,8.4267e-05
7.4632e-06,8.6023e-05
7.629e-06,8.7779e-05
7.629e-06,8.9534e-05
7.7949e-06,8.9534e-05
7.9607e-06,9.3045e-05
7.9607e-06,9.4801e-05
8.1266e-06,9.6556e-05
8.4583e-06,0.00010007
8.4583e-06,0.00010709
8.79e-06,0.00010885
8.9558e-06,0.00011236
9.2875e-06,0.00011236
9.4534e-06,0.00011236
9.6192e-06,0.00011411
9.6192e-06,0.00011762
9.6192e-06,0.00012289
9.9509e-06,0.00012289
9.9509e-06,0.00012465
1.0283e-05,0.0001264
1.078e-05,0.00013342
1.0946e-05,0.00013518
1.1112e-05,0.00014045
1.1278e-05,0.00014396
1.1444e-05,0.00015098
1.1609e-05,0.00015098
1.1775e-05,0.00015449
1.1775e-05,0.00015976
1.1775e-05,0.00016327
1.1941e-05,0.00016678
1.2107e-05,0.00017029
1.2605e-05,0.00017029
1.277e-05,0.0001738
1.3268e-05,0.00017731
1.3434e-05,0.00018082
1.3434e-05,0.00018434
1.36e-05,0.00018785
1.3765e-05,0.00018785
1.3931e-05,0.00019136
1.4429e-05,0.00020189
1.5092e-05,0.00020365
1.5258e-05,0.00020716
1.5424e-05,0.00021242
1.5921e-05,0.00021418
1.6585e-05,0.00021769
1.6751e-05,0.00021945
1.6917e-05,0.00021945
1.7082e-05,0.00022296
1.7082e-05,0.00022471
1.7082e-05,0.00022647
1.7248e-05,0.00023174
1.758e-05,0.00023525
1.7746e-05,0.00024051
1.7912e-05,0.00024754
1.8409e-05,0.0002528
1.8741e-05,0.00025982
1.8907e-05,0.00026509
1.9404e-05,0.00027036
1.9736e-05,0.00027562
2.0234e-05,0.00028265
2.0399e-05,0.00029318
2.0565e-05,0.00030723
2.0897e-05,0.00031074
2.1063e-05,0.000316
2.156e-05,0.00032654
2.2058e-05,0.0003318
2.239e-05,0.00033531
2.2555e-05,0.00034585
2.3219e-05,0.00035638
2.3551e-05,0.00036516
2.3716e-05,0.00037745
2.3882e-05,0.00038271
2.4546e-05,0.00039325
2.4711e-05,0.00040378
2.4877e-05,0.00041431
2.5707e-05,0.00042309
2.5707e-05,0.00043187
2.6536e-05,0.00043889
2.7199e-05,0.00045469
2.8028e-05,0.00046347
2.8692e-05,0.00047576
2.9024e-05,0.0004898
2.9355e-05,0.0005056
2.9853e-05,0.00050912
3.0184e-05,0.00051263
3.035e-05,0.0005214
3.0848e-05,0.00053194
3.1014e-05,0.00054423
3.118e-05,0.00055476
3.1345e-05,0.00056178
3.1843e-05,0.00057232
3.2672e-05,0.00058461
3.2838e-05,0.00060743
3.3004e-05,0.00062674
3.3336e-05,0.00064078
3.3667e-05,0.00064956
3.4662e-05,0.00066185
3.5492e-05,0.00068292
3.5989e-05,0.00070223
3.6155e-05,0.00073032
3.6487e-05,0.00074612
3.6818e-05,0.0007549
3.6818e-05,0.00076718
3.7648e-05,0.00077245
3.7814e-05,0.0007865
3.8974e-05,0.00079703
3.9306e-05,0.00080932
3.9472e-05,0.00082687
3.9638e-05,0.00085321
4.0135e-05,0.00087076
4.0799e-05,0.00087954
4.1131e-05,0.0008971
4.1462e-05,0.00091992
4.1628e-05,0.00093396
4.1794e-05,0.00095679
4.2789e-05,0.00097434
4.3452e-05,0.0010042
4.3784e-05,0.0010253
4.4282e-05,0.0010428
4.4613e-05,0.0010674
4.4945e-05,0.0010849
4.5111e-05,0.0011113
4.594e-05,0.0011341
4.6935e-05,0.0011481
4.7764e-05,0.0011762
4.8262e-05,0.0011938
4.8594e-05,0.0012113
4.9257e-05,0.0012359
4.9921e-05,0.0012482
5.0584e-05,0.0012781
5.1081e-05,0.0013114
5.1579e-05,0.0013395
5.1579e-05,0.0013693
5.2574e-05,0.0013974
5.3237e-05,0.0014255
5.4233e-05,0.0014554
5.5394e-05,0.0014782
5.6223e-05,0.0015063
5.7218e-05,0.0015396
5.8545e-05,0.00158
5.9706e-05,0.0016099
5.9871e-05,0.0016379
6.1032e-05,0.0016678
6.1862e-05,0.0017064
6.2525e-05,0.001745
6.4184e-05,0.0017907
6.4515e-05,0.0018258
6.5344e-05,0.0018662
6.634e-05,0.0019048
6.7169e-05,0.0019487
6.8496e-05,0.0019768
6.9159e-05,0.0020136
7.0486e-05,0.0020523
7.1813e-05,0.0021032
7.231e-05,0.0021453
7.3803e-05,0.0021892
7.5461e-05,0.0022296
7.6622e-05,0.0022735
7.7617e-05,0.0023103
7.8281e-05,0.0023402
7.8944e-05,0.0023946
8.0437e-05,0.0024367
8.1598e-05,0.0025034
8.309e-05,0.0025649
8.4251e-05,0.0026193
8.508e-05,0.0026632
8.591e-05,0.0027159
8.6905e-05,0.0027808
8.7734e-05,0.0028335
8.8563e-05,0.0028809
8.9558e-05,0.0029195
9.0885e-05,0.0029722
9.2378e-05,0.0030284
9.4368e-05,0.0030793
9.6524e-05,0.003139
9.8183e-05,0.0032215
9.9343e-05,0.0032812
0.00010084,0.0033373
0.00010183,0.0034076
0.00010283,0.0034708
0.00010415,0.0035269
0.00010515,0.0036042
0.00010664,0.0036727
0.00010747,0.0037323
0.00010929,0.0037991
0.00011029,0.0038728
0.00011079,0.0039483
0.00011162,0.0040185
0.0001141,0.0040993
0.0001156,0.0041519
0.00011742,0.004245
0.00011891,0.0043398
0.00011991,0.0044188
0.0001219,0.0045101
0.00012422,0.0045715
0.00012671,0.004647
0.00012903,0.0047611
0.00013168,0.0048506
0.00013284,0.0049419
0.00013484,0.0050315
0.00013749,0.0050964
0.00013915,0.0052053
0.00014081,0.0053211
0.0001428,0.0054493
0.00014429,0.0055546
0.00014678,0.0056652
0.0001486,0.0057688
0.00015059,0.0058847
0.00015291,0.0060023
0.00015474,0.0061199
0.00015706,0.0062393
0.00015938,0.0063552
0.00016203,0.0064816
0.00016336,0.0066203
0.00016535,0.0067238
0.00016601,0.0068344
0.0001685,0.0069503
0.00017066,0.0070802
0.00017431,0.0072224
0.00017713,0.0073471
0.00017928,0.007477
0.00018111,0.0075964
0.00018426,0.007728
0.00018691,0.0078773
0.00019205,0.0080247
0.00019504,0.0081792
0.00019703,0.008339
0.00020018,0.0084706
0.0002035,0.0086234
0.00020565,0.0087796
0.0002093,0.0089201
0.00021195,0.0090781
0.00021494,0.0092835
0.00021958,0.009459
0.00022224,0.0096328
0.00022506,0.0097961
0.0002297,0.0099769
0.00023252,0.010126
0.00023501,0.010288
0.00023882,0.010454
0.00024214,0.010649
0.00024496,0.010844
0.00024794,0.011048
0.00025093,0.011241
0.00025458,0.011459
0.00025972,0.011682
0.00026403,0.011899
0.00026851,0.012122
0.00027183,0.012326
0.00027647,0.012547
0.00028194,0.012744
0.00028659,0.012993
0.00028891,0.013204
0.00029305,0.013428
0.0002967,0.013632
0.00030201,0.013906
0.00030748,0.014132
0.0003118,0.014376
0.00031727,0.01468
0.00032175,0.014901
0.00032622,0.015198
0.00033137,0.015438
0.00033684,0.015712
0.00034264,0.015986
0.00034779,0.016293
0.00035376,0.016581
0.00035973,0.016848
0.00036586,0.017175
0.00037299,0.017489
0.00037963,0.017794
0.00038477,0.01813
0.00039024,0.018458
0.00039588,0.018767
0.00040152,0.019078
0.000405,0.019459
0.00041131,0.01981
0.00041744,0.020166
0.0004249,0.020581
0.00043121,0.020933
0.00043734,0.02129
0.00044265,0.021667
0.00044962,0.022036
0.00045625,0.022459
0.00046272,0.022829
0.00046968,0.023261
0.00047682,0.023716
0.00048395,0.024134
0.00049191,0.024541
0.0005002,0.024969
0.00050882,0.025349
0.00051878,0.025774
0.00052674,0.026239
0.00053453,0.026686
0.00054216,0.027127
0.00055029,0.027555
0.00055626,0.028022
0.00056355,0.028503
0.000574,0.029027
0.00058296,0.029451
0.00059208,0.029931
0.00060419,0.030498
0.0006148,0.030968
0.00062359,0.031518
0.00063404,0.03202
0.00064366,0.032555
0.00065328,0.03311
0.00066406,0.033658
0.00067368,0.034221
0.00068263,0.034806
0.00069209,0.035384
0.00070204,0.035959
0.00071232,0.036558
0.00072327,0.037204
0.00073355,0.03781
0.00074715,0.038419
0.00076174,0.039023
0.00077717,0.039604
0.00078927,0.040273
0.00080304,0.040977
0.0008178,0.041646
0.0008314,0.042378
0.00084682,0.043098
0.00086076,0.043759
0.00087635,0.044514
0.00089144,0.04515
0.00090603,0.045873
0.00092295,0.046581
0.00093887,0.047344
0.00095512,0.048089
0.00096939,0.048877
0.00098348,0.049663
0.00099841,0.050402
0.0010123,0.05117
0.0010316,0.052033
0.00105,0.052839
0.0010657,0.053624
0.001084,0.054465
0.0010994,0.05533
0.0011187,0.056198
0.0011371,0.057096
0.0011543,0.058041
0.001176,0.058985
0.0011963,0.059898
0.0012178,0.060838
0.0012372,0.061789
0.0012596,0.06277
0.0012795,0.063848
0.0012976,0.064851
0.0013197,0.065781
0.0013417,0.066756
0.0013611,0.0678
0.0013797,0.068852
0.0014023,0.069965
0.0014253,0.07103
0.0014497,0.072152
0.0014771,0.073227
0.0015024,0.074238
0.0015275,0.075344
0.0015507,0.076522
0.0015776,0.077663
0.0016056,0.078844
0.0016321,0.080019
0.001664,0.08119
0.0016961,0.082349
0.0017253,0.083537
0.0017602,0.084717
0.0017923,0.086025
0.0018233,0.087364
0.001854,0.088546
0.0018865,0.08981
0.0019207,0.091125
0.0019554,0.092445
0.0019892,0.0938
0.002026,0.095152
0.002064,0.096544
0.0020977,0.098022
0.0021333,0.099429
0.0021695,0.10088
0.0022051,0.10228
0.0022414,0.10373
0.0022849,0.10524
0.002326,0.10683
0.0023715,0.10839
0.0024116,0.10995
0.0024503,0.11149
0.0024949,0.11317
0.0025428,0.11481
0.0025826,0.11648
0.0026265,0.11818
0.0026763,0.11975
0.0027226,0.12152
0.0027697,0.12321
0.0028188,0.12507
0.0028667,0.12677
0.0029231,0.12857
0.0029735,0.13043
0.0030325,0.13221
0.0030893,0.13398
0.0031432,0.13585
0.003202,0.13782
0.0032622,0.13981
0.0033248,0.14175
0.003385,0.14371
0.0034515,0.14563
0.0035114,0.14761
0.003576,0.14966
0.0036369,0.1517
0.0037095,0.15379
0.0037784,0.15588
0.0038508,0.15803
0.0039283,0.16013
0.0039983,0.1623
0.0040673,0.16452
0.0041442,0.16672
0.004215,0.16892
0.004299,0.17118
0.0043857,0.17343
0.004465,0.17574
0.0045489,0.17818
0.0046396,0.18051
0.0047333,0.18296
0.0048249,0.1853
0.0049141,0.18778
0.0050229,0.19023
0.0051153,0.19271
0.0052178,0.19521
0.0053077,0.19773
0.00541,0.20037
0.0055107,0.20294
0.0056155,0.2056
0.0057299,0.2083
0.0058395,0.21087
0.005951,0.21356
0.0060707,0.21626
0.006185,0.21899
0.0063066,0.2219
0.0064326,0.22472
0.0065671,0.22752
0.0066991,0.23037
0.0068346,0.23315
0.0069643,0.23617
0.0071076,0.2391
0.0072474,0.24189
0.0073879,0.24489
0.0075416,0.24802
0.0077048,0.25118
0.0078538,0.25438
0.0080133,0.25757
0.0081835,0.26071
0.0083505,0.26376
0.0085271,0.26711
0.0086996,0.27046
0.0088805,0.27371
0.0090553,0.277
0.0092429,0.28031
0.0094363,0.28367
0.0096262,0.28713
0.009831,0.29056
0.010043,0.29406
0.010258,0.29763
0.010477,0.30111
0.010707,0.30472
0.010936,0.30835
0.011184,0.312
0.011419,0.31567
0.011657,0.31943
0.011912,0.32327
0.012165,0.32694
0.012438,0.3307
0.012706,0.33452
0.01299,0.33847
0.013298,0.34224
0.013587,0.34611
0.013894,0.34991
0.014214,0.35394
0.014538,0.35793
0.014875,0.36205
0.015202,0.36622
0.015562,0.37032
0.015917,0.3745
0.016289,0.37873
0.016664,0.38288
0.017072,0.38693
0.017491,0.39141
0.017899,0.39561
0.018338,0.40008
0.018789,0.4044
0.019248,0.40881
0.019739,0.4132
0.020225,0.41762
0.020738,0.42213
0.021285,0.42677
0.021839,0.43125
0.022412,0.4357
0.023003,0.44017
0.023604,0.44479
0.024223,0.44952
0.024887,0.45424
0.025551,0.45882
0.02624,0.46373
0.026957,0.46847
0.027701,0.47341
0.028449,0.47844
0.029267,0.48338
0.030102,0.48848
0.030951,0.49355
0.031846,0.49858
0.0328,0.5039
0.033764,0.50918
0.034755,0.51444
0.035781,0.51999
0.036862,0.52543
0.038024,0.53104
0.039194,0.53662
0.040454,0.54237
0.041765,0.54818
0.04317,0.55405
0.044615,0.55994
0.046168,0.56614
0.047776,0.57238
0.049476,0.57879
0.051259,0.58521
0.053146,0.59166
0.05514,0.59827
0.057247,0.60486
0.059488,0.61173
0.061893,0.61857
0.06445,0.62588
0.067234,0.63326
0.070195,0.64081
0.0734,0.64864
0.0769,0.65644
0.080666,0.66449
0.084733,0.67289
0.089257,0.6817
0.094258,0.69068
0.09987,0.70021
0.10605,0.71005
0.11299,0.72027
0.12087,0.73109
0.12996,0.74243
0.14052,0.75462
0.15316,0.76787
0.1685,0.78226
0.1882,0.79856
0.21448,0.81733
0.25254,0.8409
0.31658,0.87531
1,1


==> images/datFiles/DRIVEVR.dat <==
0,0
0.0049194,0.24024
0.0050556,0.24786
0.0051533,0.25318
0.0052281,0.25756
0.005298,0.26148
0.0053682,0.26494
0.0054329,0.26813
0.0054947,0.271
0.005552,0.27388
0.0056087,0.27645
0.0056679,0.27898
0.0057206,0.28148
0.0057691,0.28399
0.0058231,0.28635
0.0058734,0.28852
0.005925,0.29076
0.0059747,0.29291
0.006021,0.29503
0.0060676,0.29714
0.0061165,0.29907
0.006161,0.30101
0.0062024,0.30296
0.006244,0.30492
0.0062973,0.30668
0.0063426,0.30847
0.0063835,0.31028
0.0064233,0.31203
0.006466,0.31381
0.0065117,0.31563
0.006557,0.31725
0.0066026,0.31889
0.0066461,0.32057
0.006694,0.32231
0.0067398,0.32393
0.0067845,0.32567
0.0068292,0.32729
0.0068746,0.32892
0.0069181,0.33048
0.006961,0.33205
0.007002,0.33359
0.0070471,0.33518
0.007092,0.33668
0.0071391,0.33818
0.0071819,0.3397
0.0072249,0.34117
0.0072675,0.34249
0.0073146,0.34407
0.0073574,0.34556
0.0074035,0.34712
0.0074473,0.34855
0.0074926,0.35005
0.007541,0.35154
0.0075876,0.353
0.0076397,0.35443
0.0076886,0.35583
0.0077315,0.35729
0.0077765,0.35868
0.0078218,0.35997
0.0078679,0.36136
0.0079107,0.36278
0.0079526,0.36409
0.0080024,0.36563
0.008054,0.36694
0.0080972,0.36829
0.0081425,0.36967
0.0081896,0.37105
0.0082392,0.37239
0.0082866,0.37364
0.0083327,0.37487
0.0083784,0.37618
0.0084281,0.37743
0.0084714,0.37878
0.0085147,0.38011
0.0085634,0.38144
0.0086134,0.38273
0.0086593,0.38408
0.0087084,0.38535
0.0087591,0.38662
0.0088125,0.38787
0.0088636,0.38912
0.0089189,0.39042
0.0089694,0.3917
0.009022,0.39303
0.0090711,0.39429
0.0091187,0.39556
0.009168,0.39681
0.0092209,0.39813
0.0092721,0.39938
0.0093224,0.40059
0.00937,0.40187
0.0094197,0.40316
0.009469,0.40436
0.0095232,0.40559
0.0095796,0.40683
0.0096333,0.40799
0.0096899,0.40921
0.0097425,0.41037
0.0097935,0.41155
0.0098471,0.41273
0.0098997,0.41394
0.0099554,0.41518
0.010008,0.41645
0.010056,0.4176
0.010108,0.41878
0.010164,0.41995
0.010214,0.42116
0.010272,0.42235
0.010329,0.42352
0.010382,0.4247
0.010438,0.4259
0.010495,0.42711
0.010556,0.42831
0.010619,0.42954
0.010671,0.43069
0.010725,0.43185
0.010781,0.43299
0.010841,0.43421
0.010897,0.43542
0.010955,0.43654
0.011014,0.43773
0.011073,0.43893
0.011132,0.44003
0.011196,0.4412
0.011259,0.44233
0.011318,0.44355
0.011374,0.44474
0.011434,0.44581
0.011496,0.44682
0.011554,0.44794
0.011612,0.44908
0.01167,0.45022
0.011733,0.45137
0.011794,0.45251
0.011855,0.4536
0.011916,0.45474
0.011977,0.45586
0.012038,0.45696
0.012098,0.45813
0.012162,0.45925
0.012226,0.46036
0.01229,0.46155
0.012351,0.46268
0.01242,0.46374
0.012484,0.46493
0.012553,0.46605
0.012619,0.46715
0.012684,0.46818
0.012745,0.46924
0.012806,0.47033
0.01287,0.47141
0.012936,0.47243
0.013,0.4735
0.013072,0.4746
0.013146,0.47565
0.013215,0.47671
0.013292,0.4778
0.013365,0.47894
0.013429,0.48002
0.0135,0.48115
0.013569,0.48226
0.01364,0.48337
0.013707,0.48449
0.013782,0.48556
0.013848,0.48665
0.013914,0.4877
0.013987,0.48882
0.014057,0.48988
0.014134,0.49103
0.014202,0.49205
0.014284,0.49312
0.014358,0.49424
0.014434,0.49529
0.014505,0.49638
0.014576,0.49746
0.014653,0.49864
0.014727,0.49973
0.014799,0.50073
0.014876,0.50183
0.014952,0.50299
0.015028,0.50408
0.015101,0.50526
0.015179,0.50637
0.015253,0.50743
0.015327,0.50853
0.015405,0.50961
0.015492,0.51069
0.015575,0.5118
0.015654,0.51298
0.01573,0.51397
0.015812,0.515
0.015894,0.51609
0.015985,0.51724
0.016069,0.51827
0.016156,0.5194
0.016243,0.52049
0.016335,0.52156
0.016418,0.5227
0.016509,0.52382
0.016587,0.52492
0.016671,0.52597
0.016752,0.52696
0.01684,0.52791
0.016925,0.52897
0.017014,0.53001
0.017107,0.53104
0.017199,0.53209
0.017284,0.53307
0.017374,0.53421
0.017468,0.53517
0.017554,0.53618
0.017644,0.53727
0.017737,0.53824
0.01783,0.53926
0.017919,0.54025
0.01801,0.54121
0.018097,0.54219
0.018195,0.54317
0.01829,0.54411
0.018381,0.5451
0.018471,0.54614
0.018572,0.54723
0.018664,0.54832
0.018765,0.54936
0.018866,0.55046
0.018964,0.55146
0.019063,0.55238
0.019156,0.55341
0.019259,0.55447
0.019359,0.55548
0.019453,0.55651
0.019555,0.55749
0.019654,0.55849
0.019757,0.55949
0.019856,0.56044
0.019958,0.56142
0.020066,0.56245
0.020174,0.56345
0.020278,0.5645
0.020383,0.56549
0.020487,0.56649
0.020596,0.56754
0.020706,0.56851
0.020818,0.56951
0.020921,0.57052
0.021029,0.57151
0.02114,0.57258
0.021254,0.57355
0.021368,0.57455
0.021482,0.57559
0.021607,0.57664
0.021727,0.57759
0.021848,0.57859
0.021963,0.57955
0.022076,0.58057
0.022194,0.58153
0.022318,0.58251
0.022439,0.5835
0.022567,0.58444
0.022689,0.58542
0.022815,0.58641
0.022926,0.58734
0.023043,0.58834
0.023162,0.58931
0.023293,0.59033
0.023415,0.59133
0.02354,0.59234
0.023658,0.59332
0.023787,0.59423
0.023915,0.59515
0.024044,0.59616
0.024171,0.59714
0.024305,0.5981
0.024436,0.59912
0.024582,0.60013
0.024715,0.60109
0.024847,0.60207
0.024994,0.60303
0.02514,0.60396
0.025284,0.60502
0.025422,0.6059
0.025568,0.60691
0.02572,0.60787
0.025857,0.60879
0.025995,0.60967
0.026135,0.61057
0.026279,0.61149
0.026427,0.61247
0.026573,0.61332
0.026723,0.61433
0.026858,0.61526
0.027005,0.61626
0.027155,0.61725
0.027311,0.61815
0.027468,0.61911
0.027615,0.62012
0.027767,0.62108
0.027917,0.62205
0.028072,0.62298
0.028226,0.62395
0.028387,0.62488
0.028557,0.62584
0.028724,0.62683
0.028892,0.62784
0.029059,0.62877
0.029221,0.62968
0.029384,0.63063
0.029548,0.63164
0.029724,0.63257
0.029909,0.63349
0.030083,0.63444
0.030264,0.63538
0.030435,0.63635
0.030618,0.63732
0.030796,0.63827
0.030972,0.63917
0.031152,0.64007
0.031338,0.64096
0.031519,0.64192
0.031699,0.64286
0.031887,0.64381
0.032075,0.64483
0.032271,0.64575
0.032467,0.64671
0.03267,0.64758
0.03287,0.64847
0.033062,0.64942
0.033259,0.6503
0.033449,0.65111
0.033642,0.65203
0.033835,0.65297
0.034037,0.65389
0.034238,0.65477
0.034446,0.65566
0.034652,0.65656
0.034861,0.65761
0.035064,0.65854
0.035259,0.65949
0.035468,0.6604
0.03568,0.66128
0.035893,0.66229
0.036111,0.66317
0.036322,0.66411
0.036532,0.66502
0.03675,0.66596
0.036976,0.66685
0.037207,0.66771
0.037424,0.66863
0.037653,0.6696
0.037881,0.67056
0.038108,0.67156
0.038338,0.67252
0.038584,0.67345
0.038811,0.67434
0.039048,0.67525
0.039289,0.67613
0.039532,0.67707
0.039784,0.67802
0.040031,0.67893
0.040278,0.67988
0.040527,0.68081
0.040779,0.68174
0.04103,0.68262
0.041288,0.68352
0.041543,0.68448
0.041804,0.6854
0.042061,0.68629
0.04232,0.68717
0.042585,0.68812
0.042864,0.68907
0.043146,0.68992
0.043416,0.69088
0.043687,0.69187
0.043977,0.69272
0.044247,0.69359
0.04454,0.69448
0.044816,0.69537
0.045102,0.69626
0.04538,0.69718
0.045667,0.69811
0.045956,0.69901
0.046252,0.69989
0.046539,0.70075
0.046839,0.70165
0.047141,0.7025
0.047445,0.70342
0.047748,0.70435
0.048057,0.70515
0.048358,0.70599
0.048671,0.70688
0.048985,0.70782
0.049308,0.70874
0.049624,0.7096
0.049935,0.71044
0.050245,0.71134
0.050565,0.71218
0.05089,0.71304
0.051222,0.71379
0.051548,0.71473
0.051885,0.71562
0.05221,0.71652
0.052554,0.71742
0.052884,0.71822
0.053209,0.71906
0.05355,0.71988
0.053894,0.72069
0.054241,0.72157
0.054587,0.72245
0.054939,0.72337
0.055288,0.72426
0.055663,0.72515
0.05602,0.72599
0.056375,0.7269
0.056738,0.7278
0.057101,0.72862
0.057472,0.72948
0.05784,0.73037
0.058219,0.73125
0.058601,0.73212
0.058985,0.73302
0.059368,0.73386
0.05975,0.73474
0.060148,0.73564
0.060553,0.7365
0.060948,0.73739
0.06135,0.73822
0.06175,0.73912
0.06215,0.73993
0.062557,0.74072
0.06296,0.74153
0.063375,0.74237
0.063802,0.74318
0.064224,0.74403
0.064628,0.74489
0.065046,0.74574
0.065482,0.7466
0.065897,0.74749
0.066331,0.74831
0.066763,0.74915
0.0672,0.74997
0.067642,0.7508
0.068088,0.7516
0.068542,0.75243
0.068994,0.75322
0.069455,0.75405
0.069916,0.75486
0.070368,0.75566
0.070817,0.75651
0.071286,0.75733
0.071747,0.7582
0.072201,0.75905
0.072685,0.7599
0.073163,0.76079
0.073651,0.76161
0.074133,0.76251
0.074605,0.76333
0.075091,0.76413
0.075586,0.76493
0.076081,0.76573
0.076575,0.76656
0.077057,0.7673
0.077559,0.76809
0.078061,0.76884
0.078572,0.76964
0.079095,0.77048
0.079606,0.77128
0.080122,0.77207
0.080648,0.77292
0.08116,0.77375
0.081679,0.7746
0.082207,0.77539
0.082744,0.77617
0.083286,0.777
0.083836,0.77784
0.08439,0.7786
0.084929,0.77939
0.085471,0.78017
0.086014,0.78101
0.086561,0.78179
0.087115,0.78258
0.087676,0.78337
0.088232,0.78417
0.088797,0.7849
0.08936,0.78567
0.089938,0.78646
0.090515,0.78721
0.091078,0.788
0.091666,0.78879
0.092253,0.78956
0.092847,0.79034
0.093446,0.79111
0.094047,0.79183
0.094631,0.79256
0.095231,0.79339
0.095818,0.79414
0.096441,0.7949
0.097045,0.7957
0.097648,0.79648
0.098255,0.79725
0.098868,0.79805
0.099509,0.79886
0.10016,0.79958
0.10078,0.8003
0.1014,0.80103
0.10202,0.8017
0.10265,0.80247
0.10329,0.80317
0.10393,0.80383
0.10455,0.80456
0.1052,0.80535
0.10585,0.80617
0.1065,0.80688
0.10714,0.80762
0.10779,0.80841
0.10844,0.80915
0.1091,0.80989
0.10976,0.81068
0.11044,0.81142
0.11112,0.81216
0.1118,0.81284
0.11247,0.81359
0.11316,0.81432
0.11385,0.81516
0.11456,0.81587
0.11524,0.81666
0.11592,0.81733
0.11661,0.81806
0.1173,0.81873
0.11799,0.81951
0.1187,0.82023
0.11942,0.82097
0.12014,0.82174
0.12086,0.82249
0.12159,0.82319
0.12233,0.8239
0.12306,0.82463
0.12379,0.82536
0.12453,0.82609
0.12525,0.82685
0.12599,0.82764
0.12671,0.82839
0.12745,0.82909
0.12819,0.82982
0.12894,0.83057
0.12968,0.83129
0.13044,0.83204
0.1312,0.83274
0.13197,0.83345
0.13273,0.83416
0.13351,0.83488
0.13429,0.83556
0.13506,0.83627
0.13584,0.83699
0.13662,0.8377
0.1374,0.83845
0.13819,0.83908
0.13897,0.83977
0.13977,0.84046
0.14057,0.84116
0.14136,0.84183
0.14216,0.84246
0.14295,0.84309
0.14377,0.84379
0.14457,0.84443
0.14537,0.84511
0.14621,0.84579
0.14701,0.84645
0.14784,0.84711
0.14867,0.84779
0.1495,0.8485
0.15035,0.84918
0.15118,0.84985
0.15204,0.85059
0.15288,0.85128
0.15373,0.85195
0.15459,0.85258
0.15544,0.85325
0.15628,0.8539
0.15711,0.85448
0.15798,0.85509
0.15884,0.85579
0.15972,0.85645
0.16058,0.85717
0.16144,0.85782
0.16232,0.85845
0.16319,0.85916
0.16406,0.85982
0.16494,0.86045
0.16584,0.86106
0.16672,0.86169
0.16761,0.86236
0.1685,0.86303
0.16938,0.86371
0.17027,0.86438
0.17119,0.86498
0.1721,0.86556
0.173,0.86619
0.17393,0.86685
0.17484,0.86748
0.17577,0.86808
0.17669,0.86873
0.1776,0.86934
0.17854,0.86996
0.17946,0.87059
0.1804,0.87123
0.18134,0.87188
0.18229,0.87248
0.18324,0.8731
0.18414,0.87376
0.18507,0.87436
0.18603,0.87499
0.18698,0.8756
0.18792,0.8762
0.18888,0.87681
0.18982,0.87742
0.19076,0.87802
0.1917,0.8786
0.19269,0.87921
0.19364,0.87978
0.1946,0.88035
0.19557,0.88091
0.19656,0.88145
0.19756,0.88204
0.19855,0.88265
0.19952,0.8832
0.2005,0.88378
0.20148,0.88437
0.20247,0.88501
0.20345,0.88557
0.20444,0.88615
0.20542,0.88673
0.20642,0.8873
0.20738,0.88791
0.20838,0.88849
0.20939,0.8891
0.2104,0.88966
0.2114,0.89022
0.2124,0.89077
0.21342,0.89131
0.21444,0.89188
0.21545,0.89244
0.21647,0.89302
0.21749,0.89356
0.21849,0.89413
0.2195,0.89471
0.22052,0.89525
0.22156,0.89584
0.22259,0.89634
0.2236,0.89689
0.22463,0.89744
0.22569,0.89802
0.2267,0.89853
0.22773,0.89908
0.22879,0.89961
0.22986,0.90016
0.2309,0.90075
0.23196,0.90129
0.23303,0.90187
0.23412,0.90235
0.23516,0.90287
0.23624,0.90341
0.23731,0.90396
0.23838,0.90449
0.23946,0.90503
0.24055,0.90562
0.24163,0.90613
0.24271,0.90667
0.24378,0.90725
0.24488,0.90779
0.24599,0.90833
0.24709,0.90879
0.24819,0.90928
0.24929,0.90976
0.25041,0.91028
0.2515,0.91079
0.25263,0.91127
0.25374,0.91179
0.25487,0.91234
0.256,0.91287
0.25716,0.91341
0.25832,0.91389
0.25948,0.91436
0.26062,0.91487
0.26175,0.91536
0.2629,0.91584
0.26406,0.91639
0.26525,0.91689
0.2664,0.9174
0.26757,0.91787
0.26872,0.91841
0.2699,0.91895
0.27109,0.91946
0.27228,0.91993
0.27345,0.92038
0.27464,0.92081
0.27584,0.92125
0.27703,0.92169
0.27825,0.92218
0.27944,0.92268
0.28066,0.92317
0.28185,0.92367
0.28308,0.92418
0.28431,0.92467
0.28554,0.92518
0.28675,0.92566
0.28798,0.92614
0.2892,0.92661
0.29043,0.92708
0.29167,0.92751
0.29292,0.92792
0.29416,0.9284
0.29541,0.92884
0.29669,0.92933
0.29795,0.92978
0.29922,0.93023
0.3005,0.9307
0.30176,0.9311
0.30306,0.93155
0.30438,0.93199
0.30569,0.93241
0.30698,0.93285
0.30825,0.93326
0.30954,0.93368
0.31084,0.93409
0.31215,0.93451
0.31346,0.93487
0.31478,0.93523
0.31612,0.9357
0.31744,0.93608
0.31875,0.93648
0.3201,0.93689
0.32147,0.93735
0.32283,0.93776
0.32419,0.93817
0.32559,0.93857
0.32694,0.93896
0.32831,0.93936
0.32971,0.9398
0.3311,0.94026
0.33249,0.94065
0.3339,0.94103
0.33528,0.94146
0.33669,0.94188
0.33809,0.94228
0.33949,0.94264
0.3409,0.94303
0.34235,0.94342
0.34377,0.94382
0.34518,0.94419
0.34662,0.9446
0.34809,0.945
0.34951,0.94538
0.35095,0.94575
0.35236,0.9461
0.35382,0.94646
0.35529,0.94682
0.35677,0.9472
0.35823,0.94758
0.35971,0.94791
0.3612,0.94824
0.36269,0.94858
0.36417,0.94896
0.36566,0.94932
0.36716,0.94964
0.36864,0.95006
0.37013,0.95041
0.37167,0.95072
0.37316,0.95104
0.37468,0.9514
0.37618,0.95181
0.37771,0.95218
0.37923,0.95253
0.38076,0.95286
0.38227,0.95316
0.38379,0.9535
0.38535,0.9538
0.38687,0.95415
0.38845,0.95444
0.39,0.95479
0.39154,0.95513
0.39307,0.95541
0.39462,0.95575
0.39614,0.95604
0.3977,0.95634
0.39929,0.95664
0.40086,0.95695
0.40243,0.95727
0.40399,0.95756
0.40556,0.95783
0.40709,0.95812
0.40864,0.95842
0.41022,0.95872
0.41176,0.95902
0.41331,0.95929
0.41487,0.95953
0.41645,0.9598
0.41799,0.9601
0.41956,0.96033
0.4211,0.96063
0.42269,0.96091
0.42424,0.96119
0.42581,0.96145
0.42737,0.96173
0.42895,0.96202
0.43051,0.9623
0.43205,0.96253
0.43362,0.96279
0.43518,0.96306
0.43675,0.96335
0.4383,0.96362
0.43988,0.96389
0.44141,0.96413
0.44297,0.96438
0.44454,0.9646
0.44609,0.96485
0.44764,0.96513
0.44921,0.96537
0.45078,0.96559
0.45233,0.96584
0.45387,0.96607
0.45543,0.96633
0.45696,0.96657
0.45849,0.96679
0.46003,0.96704
0.46154,0.96726
0.46308,0.96748
0.46459,0.9677
0.46611,0.96793
0.46763,0.96812
0.4692,0.96832
0.47076,0.96853
0.4723,0.96875
0.47383,0.96895
0.47533,0.96916
0.47684,0.96937
0.47834,0.96956
0.47985,0.96975
0.48134,0.96993
0.48285,0.97013
0.48434,0.97033
0.48583,0.97051
0.48731,0.97073
0.4888,0.97092
0.49026,0.97108
0.49174,0.97126
0.4932,0.97142
0.49465,0.97163
0.49607,0.97182
0.49751,0.972
0.49895,0.97221
0.50037,0.97242
0.50179,0.9726
0.5032,0.97278
0.50463,0.97296
0.506,0.97311
0.50737,0.97328
0.50877,0.97345
0.51016,0.97364
0.51153,0.97381
0.51291,0.97398
0.51428,0.97414
0.51563,0.9743
0.51697,0.97444
0.51833,0.97457
0.51966,0.97474
0.52099,0.97487
0.52231,0.975
0.52363,0.97512
0.52496,0.97526
0.52626,0.9754
0.52754,0.97553
0.52885,0.97569
0.53012,0.97585
0.53139,0.97598
0.53263,0.97609
0.53391,0.97622
0.53515,0.97634
0.53641,0.97647
0.53764,0.9766
0.53885,0.97674
0.54008,0.97687
0.54131,0.97699
0.54252,0.9771
0.54372,0.97721
0.54488,0.97731
0.54606,0.97744
0.54722,0.97757
0.54839,0.97767
0.54954,0.9778
0.5507,0.97791
0.55185,0.97803
0.55296,0.97815
0.55408,0.97827
0.55519,0.97837
0.55627,0.9785
0.55736,0.97863
0.55843,0.97875
0.55952,0.97884
0.56057,0.97893
0.56161,0.97902
0.56265,0.97912
0.56369,0.97922
0.56469,0.97931
0.56572,0.97942
0.5667,0.9795
0.5677,0.9796
0.56867,0.9797
0.56963,0.97977
0.57057,0.97986
0.57151,0.97995
0.57243,0.98007
0.57335,0.98013
0.57429,0.98022
0.5752,0.9803
0.5761,0.98037
0.57699,0.98044
0.57786,0.98051
0.57875,0.98058
0.5796,0.98066
0.58042,0.98073
0.58127,0.9808
0.58212,0.98087
0.58292,0.98094
0.5837,0.98098
0.5845,0.98104
0.58529,0.9811
0.58604,0.98115
0.58679,0.98121
0.58755,0.98126
0.58829,0.9813
0.589,0.98135
0.5897,0.98139
0.59041,0.98144
0.5911,0.98149
0.59176,0.98154
0.59243,0.98158
0.59307,0.98165
0.59371,0.9817
0.59434,0.98173
0.59497,0.98177
0.59559,0.98183
0.5962,0.98188
0.59677,0.98192
0.59736,0.98198
0.59793,0.98201
0.59851,0.98206
0.59904,0.9821
0.59959,0.98213
0.60011,0.98216
0.60063,0.9822
0.60113,0.98224
0.60163,0.98227
0.60212,0.98229
0.60258,0.98232
0.60305,0.98235
0.60351,0.98239
0.60395,0.98241
0.60438,0.98245
0.6048,0.98247
0.60521,0.98251
0.60561,0.98254
0.606,0.98255
0.60638,0.98257
0.60675,0.98261
0.60712,0.98263
0.60748,0.98265
0.60783,0.98268
0.60817,0.9827
0.60851,0.98273
0.60884,0.98275
0.60915,0.98278
0.60945,0.98281
0.60973,0.98282
0.61002,0.98283
0.6103,0.98285
0.61057,0.98287
0.61084,0.98289
0.6111,0.9829
0.61133,0.98292
0.61157,0.98293
0.6118,0.98294
0.61201,0.98295
0.61223,0.98297
0.61243,0.98299
0.61263,0.983
0.61281,0.983
0.613,0.98301
0.61317,0.98302
0.61332,0.98303
0.61347,0.98305
0.61362,0.98306
0.61376,0.98308
0.6139,0.98308
0.61401,0.98309
0.61413,0.98309
0.61424,0.9831
0.61433,0.9831
0.61441,0.9831
0.61449,0.98311
0.61456,0.98311
0.61461,0.98311
1,1


==> images/datFiles/HRFHE.dat <==
0,0
0.00030043,0.18336
0.00030189,0.18394
0.00030365,0.18453
0.00030532,0.18513
0.00030678,0.18571
0.00030825,0.1863
0.00030949,0.18688
0.00031114,0.18747
0.00031269,0.18806
0.00031426,0.18864
0.00031554,0.18921
0.00031692,0.18978
0.00031853,0.19035
0.00032007,0.19093
0.00032157,0.1915
0.00032313,0.19207
0.00032455,0.19264
0.00032607,0.19323
0.00032778,0.19379
0.00032921,0.19436
0.00033064,0.19493
0.00033215,0.19552
0.00033376,0.19607
0.00033529,0.19665
0.00033674,0.19722
0.00033823,0.19779
0.00033983,0.19837
0.00034146,0.19894
0.00034311,0.19952
0.00034478,0.20008
0.00034619,0.20066
0.00034785,0.20123
0.00034955,0.20181
0.00035128,0.20239
0.00035285,0.20297
0.00035462,0.20354
0.00035612,0.20411
0.00035766,0.20468
0.00035926,0.20526
0.00036072,0.20583
0.00036212,0.20642
0.00036363,0.207
0.00036526,0.20757
0.00036684,0.20814
0.0003686,0.20872
0.00037046,0.20931
0.00037219,0.20989
0.00037394,0.21047
0.00037563,0.21104
0.00037742,0.21162
0.00037901,0.2122
0.00038079,0.21277
0.0003824,0.21334
0.00038411,0.21392
0.00038583,0.2145
0.00038749,0.21507
0.00038936,0.21563
0.00039142,0.21621
0.00039327,0.21677
0.00039524,0.21735
0.00039717,0.21792
0.00039894,0.21849
0.00040094,0.21906
0.00040273,0.21964
0.00040451,0.22022
0.00040615,0.22079
0.00040794,0.22136
0.00040978,0.22195
0.00041184,0.22252
0.00041371,0.2231
0.00041543,0.22368
0.00041734,0.22425
0.00041934,0.22483
0.0004211,0.2254
0.00042285,0.22598
0.00042458,0.22656
0.00042655,0.22713
0.00042833,0.22772
0.00043021,0.2283
0.00043224,0.22888
0.00043409,0.22947
0.00043606,0.23004
0.00043778,0.23062
0.00043967,0.23121
0.00044142,0.23179
0.00044346,0.23238
0.00044566,0.23297
0.00044758,0.23355
0.00044955,0.23413
0.00045146,0.23472
0.00045347,0.23529
0.00045553,0.23586
0.00045751,0.23644
0.00045931,0.23703
0.00046133,0.23763
0.00046333,0.23821
0.00046505,0.2388
0.00046699,0.23939
0.00046901,0.23998
0.00047093,0.24056
0.00047289,0.24116
0.00047483,0.24174
0.00047677,0.24233
0.00047876,0.24293
0.00048102,0.24353
0.00048295,0.24412
0.00048492,0.24471
0.00048698,0.24531
0.00048928,0.24591
0.00049149,0.24651
0.00049349,0.24709
0.00049564,0.24769
0.00049777,0.24827
0.00049978,0.24887
0.00050197,0.24946
0.00050408,0.25006
0.00050636,0.25066
0.00050838,0.25125
0.00051067,0.25184
0.00051299,0.25245
0.00051512,0.25304
0.0005175,0.25362
0.00051991,0.25421
0.00052223,0.25481
0.00052463,0.2554
0.00052678,0.256
0.00052887,0.2566
0.00053123,0.2572
0.00053374,0.2578
0.00053604,0.25841
0.00053833,0.259
0.00054043,0.2596
0.00054262,0.2602
0.00054493,0.2608
0.00054745,0.26139
0.00054946,0.262
0.0005518,0.2626
0.0005542,0.26321
0.00055651,0.26382
0.00055883,0.26441
0.00056127,0.26503
0.00056362,0.26564
0.00056599,0.26625
0.00056826,0.26686
0.00057088,0.26747
0.00057344,0.26807
0.00057559,0.26867
0.00057786,0.26929
0.00058018,0.26991
0.00058245,0.27052
0.00058487,0.27113
0.00058737,0.27174
0.00059,0.27234
0.00059251,0.27295
0.00059524,0.27356
0.00059782,0.27417
0.00060031,0.27479
0.00060268,0.2754
0.00060529,0.27602
0.00060769,0.27664
0.00061026,0.27726
0.0006131,0.27789
0.0006159,0.2785
0.00061888,0.27912
0.00062183,0.27974
0.00062426,0.28037
0.00062692,0.281
0.00062963,0.28163
0.00063211,0.28225
0.00063483,0.28286
0.00063767,0.28348
0.00064022,0.28412
0.00064334,0.28475
0.00064609,0.28536
0.00064886,0.28598
0.0006515,0.2866
0.00065414,0.28723
0.00065702,0.28785
0.00065975,0.28848
0.00066252,0.28913
0.00066562,0.28974
0.00066852,0.29038
0.00067175,0.29101
0.00067489,0.29165
0.00067785,0.29228
0.00068069,0.29291
0.00068357,0.29354
0.00068652,0.29417
0.00068972,0.29481
0.00069282,0.29544
0.00069889,0.29619
0.00070202,0.29681
0.00070501,0.29744
0.00070811,0.29808
0.00071155,0.29872
0.00071456,0.29937
0.00071785,0.3
0.00072104,0.30064
0.00072446,0.30127
0.00072773,0.30191
0.00073108,0.30255
0.00073437,0.30319
0.00073796,0.30382
0.00074102,0.30446
0.00074446,0.30511
0.00074779,0.30575
0.00075081,0.30638
0.00075391,0.30701
0.0007571,0.30766
0.00076062,0.3083
0.00076406,0.30895
0.0007676,0.30958
0.00077099,0.31022
0.00077432,0.31086
0.00077787,0.3115
0.00078127,0.31213
0.00078469,0.31278
0.00078824,0.31343
0.0007915,0.31408
0.00079495,0.31472
0.00079886,0.31537
0.00080289,0.31602
0.00080634,0.31667
0.00080996,0.31733
0.00081341,0.31797
0.00081707,0.31862
0.00082065,0.31926
0.00082437,0.31991
0.00082774,0.32056
0.00083128,0.3212
0.00083474,0.32186
0.00083862,0.3225
0.00084245,0.32314
0.00084625,0.32378
0.00085024,0.32443
0.00085382,0.32507
0.00085742,0.32572
0.00086125,0.32637
0.00086511,0.32703
0.00086916,0.32767
0.00087306,0.32834
0.0008767,0.32899
0.00088058,0.32964
0.00088492,0.3303
0.00088897,0.33096
0.00089285,0.33161
0.00089662,0.33226
0.00090095,0.33292
0.0009048,0.33359
0.00090887,0.33426
0.00091282,0.33491
0.00091656,0.33557
0.00092079,0.33623
0.00092508,0.33689
0.00092908,0.33754
0.00093347,0.3382
0.00093755,0.33887
0.00094203,0.33954
0.00094603,0.34021
0.00095037,0.34086
0.00095468,0.34153
0.00095877,0.34218
0.00096316,0.34283
0.00096744,0.34348
0.00097142,0.34413
0.00097546,0.34478
0.00097968,0.34544
0.00098413,0.34611
0.0009887,0.34676
0.00099348,0.34742
0.000998,0.34808
0.0010026,0.34874
0.0010071,0.3494
0.0010119,0.35005
0.001017,0.35072
0.0010217,0.35139
0.0010261,0.35206
0.0010309,0.35271
0.0010356,0.35336
0.0010404,0.35403
0.0010453,0.35469
0.0010503,0.35535
0.0010551,0.35602
0.0010599,0.35668
0.0010648,0.35734
0.0010694,0.358
0.0010741,0.35866
0.0010789,0.35933
0.0010838,0.35999
0.0010887,0.36066
0.0010937,0.36132
0.0010985,0.36199
0.0011032,0.36265
0.0011084,0.36332
0.0011135,0.36398
0.0011184,0.36467
0.0011235,0.36534
0.0011287,0.36601
0.0011337,0.36669
0.0011391,0.36736
0.0011446,0.36803
0.0011502,0.36871
0.0011556,0.36938
0.0011611,0.37004
0.0011661,0.37071
0.0011716,0.37138
0.0011771,0.37205
0.0011827,0.37272
0.0011883,0.3734
0.0011938,0.37407
0.0011994,0.37473
0.0012048,0.37539
0.0012102,0.37605
0.0012156,0.37673
0.0012216,0.3774
0.0012271,0.37806
0.0012327,0.37872
0.0012386,0.37939
0.0012441,0.38008
0.0012494,0.38074
0.0012556,0.38141
0.0012614,0.38207
0.0012667,0.38273
0.0012724,0.38341
0.0012779,0.38408
0.0012836,0.38476
0.0012894,0.38543
0.001295,0.3861
0.0013009,0.38677
0.0013067,0.38745
0.0013126,0.38812
0.001319,0.38879
0.0013258,0.38946
0.0013319,0.39013
0.0013386,0.3908
0.0013451,0.39147
0.0013517,0.39214
0.0013585,0.3928
0.0013652,0.39346
0.0013718,0.39412
0.0013782,0.39479
0.0013848,0.39547
0.0013918,0.39614
0.0013984,0.3968
0.0014051,0.39746
0.0014115,0.39813
0.0014184,0.39879
0.0014252,0.39946
0.001432,0.40012
0.0014387,0.40079
0.0014455,0.40147
0.0014526,0.40215
0.001459,0.40282
0.0014662,0.4035
0.001473,0.40418
0.0014804,0.40486
0.0014879,0.40554
0.0014946,0.40623
0.0015017,0.4069
0.0015088,0.40757
0.0015157,0.40824
0.0015232,0.4089
0.0015311,0.40958
0.0015384,0.41025
0.001546,0.41091
0.0015537,0.4116
0.0015618,0.41227
0.0015691,0.41294
0.0015771,0.41361
0.001585,0.41428
0.0015928,0.41496
0.0016,0.41564
0.001608,0.41632
0.0016154,0.417
0.0016233,0.41769
0.0016313,0.41837
0.0016392,0.41906
0.0016469,0.41973
0.001655,0.42041
0.0016627,0.42109
0.001672,0.42183
0.0016799,0.4225
0.0016882,0.42317
0.0016964,0.42385
0.0017047,0.42454
0.0017131,0.4252
0.0017213,0.42587
0.0017293,0.42656
0.0017375,0.42724
0.0017462,0.42791
0.0017551,0.4286
0.0017641,0.42929
0.0017731,0.42997
0.0017819,0.43066
0.0017911,0.43134
0.0018001,0.43203
0.0018088,0.43271
0.0018177,0.4334
0.0018267,0.43409
0.0018359,0.43477
0.0018447,0.43547
0.0018543,0.43614
0.0018632,0.43684
0.0018722,0.43754
0.0018819,0.43822
0.0018911,0.43891
0.0019006,0.43961
0.0019097,0.44029
0.0019195,0.441
0.0019295,0.4417
0.001939,0.44239
0.0019487,0.44308
0.0019589,0.44378
0.0019692,0.44448
0.0019791,0.44519
0.0019888,0.44589
0.0019988,0.44658
0.0020087,0.44726
0.0020192,0.44796
0.0020299,0.44866
0.0020406,0.44935
0.0020505,0.45005
0.0020605,0.45075
0.0020706,0.45145
0.0020808,0.45215
0.0020917,0.45285
0.0021024,0.45355
0.0021133,0.45426
0.0021242,0.45496
0.0021346,0.45565
0.0021452,0.45637
0.0021565,0.45705
0.0021674,0.45774
0.0021782,0.45845
0.0021896,0.45914
0.0022003,0.45985
0.0022111,0.46055
0.0022219,0.46126
0.0022337,0.46197
0.0022452,0.46269
0.002257,0.4634
0.0022685,0.4641
0.0022803,0.4648
0.0022916,0.46552
0.002303,0.46622
0.0023149,0.46692
0.002327,0.46762
0.002339,0.46834
0.0023513,0.46906
0.002363,0.46977
0.002375,0.47048
0.002387,0.47118
0.002399,0.47188
0.0024111,0.47258
0.0024241,0.47329
0.0024368,0.47399
0.0024494,0.47469
0.0024621,0.47539
0.0024746,0.47611
0.0024877,0.47682
0.0025005,0.47754
0.0025134,0.47825
0.0025267,0.47896
0.0025395,0.47966
0.0025525,0.48037
0.0025652,0.48109
0.0025784,0.48179
0.0025917,0.4825
0.0026058,0.48321
0.0026191,0.48392
0.0026326,0.48463
0.0026467,0.48534
0.0026603,0.48606
0.0026741,0.48677
0.0026884,0.48749
0.0027029,0.48823
0.0027176,0.48894
0.0027321,0.48965
0.0027471,0.49037
0.0027621,0.4911
0.0027767,0.49182
0.0027909,0.49254
0.0028055,0.49328
0.0028209,0.494
0.002836,0.49471
0.0028514,0.49545
0.0028666,0.49619
0.0028815,0.49693
0.0028967,0.49767
0.0029124,0.49841
0.0029283,0.49913
0.0029449,0.49987
0.0029611,0.50061
0.0029769,0.50133
0.0029929,0.50207
0.0030091,0.50281
0.0030254,0.50355
0.0030421,0.50429
0.0030582,0.50503
0.0030749,0.50576
0.003093,0.50651
0.0031096,0.50725
0.003126,0.508
0.0031436,0.50874
0.0031609,0.50948
0.0031781,0.51022
0.003195,0.51096
0.0032125,0.5117
0.0032298,0.51244
0.0032472,0.51318
0.0032653,0.51393
0.0032832,0.51468
0.0033011,0.51543
0.0033195,0.51619
0.0033378,0.51695
0.0033557,0.51768
0.0033741,0.51845
0.0033927,0.51919
0.003412,0.51995
0.0034307,0.52071
0.0034496,0.52147
0.003469,0.52224
0.0034883,0.52301
0.0035081,0.52378
0.0035285,0.52455
0.0035483,0.52532
0.0035681,0.52609
0.003589,0.52686
0.0036091,0.52762
0.0036295,0.52839
0.0036498,0.52917
0.0036707,0.52994
0.0036906,0.53071
0.0037115,0.5315
0.0037328,0.53228
0.0037541,0.53305
0.0037746,0.53383
0.0037959,0.53461
0.0038175,0.53539
0.0038396,0.53618
0.0038619,0.53696
0.003884,0.53775
0.0039062,0.53853
0.0039282,0.53932
0.0039506,0.5401
0.0039726,0.54089
0.0039956,0.54169
0.004018,0.54249
0.0040419,0.54331
0.0040647,0.5441
0.0040877,0.54489
0.0041111,0.5457
0.0041345,0.5465
0.0041586,0.54729
0.0041826,0.5481
0.0042072,0.54891
0.0042312,0.54971
0.0042556,0.55051
0.0042803,0.55131
0.0043058,0.55212
0.004331,0.55293
0.0043576,0.55374
0.0043829,0.55455
0.0044089,0.55535
0.004434,0.55616
0.0044598,0.55698
0.004486,0.55779
0.0045127,0.5586
0.00454,0.55942
0.0045654,0.56025
0.0045932,0.56108
0.0046204,0.56191
0.0046475,0.56272
0.0046747,0.56356
0.0047031,0.56438
0.004731,0.5652
0.0047594,0.56603
0.0047875,0.56686
0.0048166,0.56769
0.0048462,0.56853
0.0048745,0.56935
0.0049032,0.57018
0.0049331,0.57101
0.0049625,0.57184
0.004992,0.57269
0.0050218,0.57352
0.0050527,0.57435
0.0050823,0.57518
0.0051137,0.57602
0.0051448,0.57686
0.0051762,0.57771
0.0052086,0.57856
0.0052401,0.57941
0.005272,0.58026
0.0053046,0.5811
0.0053376,0.58195
0.0053696,0.5828
0.0054033,0.58364
0.0054369,0.58449
0.0054699,0.58532
0.0055036,0.58618
0.0055373,0.58704
0.0055711,0.58791
0.0056055,0.58875
0.0056406,0.58962
0.0056759,0.59046
0.0057117,0.59132
0.0057467,0.59218
0.0057821,0.59304
0.0058194,0.59389
0.0058567,0.59475
0.005894,0.59562
0.0059309,0.59646
0.0059679,0.59733
0.0060048,0.59819
0.0060425,0.59905
0.0060812,0.59992
0.0061193,0.60079
0.0061585,0.60165
0.0061978,0.60251
0.006238,0.60337
0.0062774,0.60424
0.0063179,0.60512
0.0063578,0.606
0.0063992,0.60689
0.0064395,0.60776
0.0064801,0.60862
0.0065219,0.60951
0.0065643,0.61039
0.006607,0.61127
0.00665,0.61216
0.0066941,0.61303
0.0067387,0.61393
0.0067824,0.61482
0.0068281,0.61571
0.0068739,0.61659
0.0069184,0.61748
0.0069632,0.61839
0.0070081,0.61926
0.0070543,0.62018
0.0071002,0.62106
0.0071458,0.62197
0.0071931,0.62285
0.0072406,0.62374
0.0072886,0.62463
0.0073373,0.62552
0.0073853,0.62643
0.0074364,0.62734
0.0074848,0.62824
0.0075354,0.62914
0.0075859,0.63004
0.0076377,0.63094
0.0076894,0.63184
0.0077411,0.63274
0.0077941,0.63365
0.007847,0.63456
0.0079011,0.63548
0.0079556,0.63638
0.0080118,0.6373
0.0080668,0.63821
0.0081232,0.63913
0.0081791,0.64005
0.0082355,0.64098
0.0082903,0.6419
0.008347,0.64281
0.0084069,0.64374
0.0084655,0.64467
0.0085262,0.64558
0.0085851,0.64652
0.0086451,0.64746
0.0087058,0.64837
0.0087663,0.6493
0.0088284,0.65023
0.008891,0.65117
0.0089532,0.6521
0.0090161,0.65303
0.0090803,0.65397
0.0091448,0.65489
0.0092098,0.65584
0.0092746,0.65678
0.0093413,0.65771
0.0094093,0.65866
0.0094768,0.65959
0.009545,0.66054
0.0096133,0.6615
0.0096826,0.66244
0.0097527,0.66339
0.009824,0.66433
0.0098947,0.66527
0.009967,0.66623
0.010041,0.66719
0.010115,0.66816
0.010189,0.66913
0.010265,0.6701
0.01034,0.67104
0.010416,0.67202
0.010494,0.67299
0.010572,0.67396
0.010649,0.67492
0.010729,0.6759
0.010809,0.67687
0.010889,0.67786
0.01097,0.67884
0.011052,0.67981
0.011134,0.68079
0.011219,0.68178
0.011302,0.68275
0.01139,0.68372
0.011476,0.68471
0.011563,0.68568
0.011648,0.68666
0.011737,0.68764
0.011825,0.68863
0.011914,0.68961
0.012005,0.69059
0.012098,0.69159
0.01219,0.69258
0.012283,0.69358
0.012376,0.69459
0.012471,0.69559
0.012567,0.6966
0.012663,0.69759
0.012763,0.69858
0.012861,0.6996
0.01296,0.70062
0.013062,0.70163
0.013163,0.70263
0.013264,0.70366
0.013368,0.70467
0.013473,0.7057
0.013578,0.70673
0.013686,0.70776
0.013796,0.70878
0.013905,0.70983
0.014017,0.71086
0.01413,0.71189
0.014245,0.71292
0.014361,0.71395
0.014475,0.71499
0.014591,0.71606
0.014708,0.71709
0.014828,0.71813
0.014948,0.7192
0.01507,0.72026
0.015195,0.7213
0.015319,0.72237
0.015447,0.72342
0.015574,0.72447
0.015702,0.72551
0.015833,0.72658
0.015966,0.72764
0.0161,0.7287
0.016237,0.72977
0.016373,0.73083
0.01651,0.7319
0.016648,0.73298
0.01679,0.73406
0.016931,0.73514
0.017074,0.73619
0.017221,0.73729
0.017366,0.73836
0.017514,0.73947
0.017664,0.74058
0.017817,0.74166
0.017971,0.74274
0.018126,0.74382
0.018283,0.7449
0.018442,0.74598
0.018602,0.74707
0.018766,0.74817
0.01893,0.74928
0.019096,0.75038
0.019264,0.75149
0.019437,0.75261
0.01961,0.75372
0.019787,0.75483
0.019965,0.75594
0.020145,0.75704
0.020327,0.75816
0.020511,0.75928
0.020697,0.7604
0.020887,0.76153
0.021078,0.76265
0.021274,0.76377
0.021469,0.76491
0.021669,0.76604
0.021869,0.76716
0.022071,0.76831
0.022277,0.76946
0.022485,0.7706
0.022697,0.77175
0.022911,0.7729
0.023128,0.77405
0.023348,0.77518
0.023569,0.77633
0.023794,0.77747
0.02402,0.77862
0.02425,0.77977
0.024485,0.78092
0.024723,0.78207
0.024966,0.7832
0.025211,0.78437
0.025457,0.78552
0.025708,0.78668
0.025966,0.78783
0.026224,0.78897
0.026489,0.79014
0.026757,0.79131
0.027026,0.79248
0.027302,0.79364
0.027578,0.79482
0.027857,0.79599
0.02814,0.79718
0.028427,0.79836
0.028719,0.79953
0.029017,0.80071
0.029321,0.80189
0.029629,0.80308
0.029939,0.80426
0.030253,0.80545
0.030573,0.80664
0.030896,0.80782
0.031226,0.80898
0.031558,0.81018
0.031897,0.81136
0.03224,0.81253
0.032586,0.81371
0.032941,0.8149
0.033303,0.81611
0.033669,0.81728
0.034042,0.81846
0.034419,0.81966
0.034803,0.82083
0.035192,0.82203
0.035586,0.82322
0.035989,0.82439
0.036394,0.82559
0.03681,0.82678
0.037232,0.82796
0.037659,0.82914
0.03809,0.83032
0.038532,0.83149
0.038983,0.83268
0.039438,0.83385
0.039903,0.83504
0.040375,0.83621
0.040851,0.83737
0.041339,0.83854
0.041837,0.83971
0.042342,0.8409
0.042854,0.84207
0.043378,0.84326
0.043904,0.84443
0.044443,0.84562
0.044993,0.84679
0.045552,0.84796
0.046121,0.84914
0.046701,0.85033
0.047292,0.85151
0.047893,0.85266
0.048508,0.85386
0.049133,0.85501
0.049768,0.85618
0.050418,0.85735
0.05108,0.85851
0.051751,0.85967
0.052438,0.86084
0.05314,0.86201
0.053856,0.86318
0.054579,0.86434
0.055323,0.86551
0.056077,0.86667
0.056845,0.86783
0.057633,0.86898
0.058429,0.87011
0.059245,0.87126
0.060077,0.8724
0.060923,0.87353
0.061786,0.87469
0.062667,0.87584
0.063562,0.87698
0.064481,0.8781
0.065417,0.87923
0.066371,0.88033
0.067348,0.88145
0.068342,0.88256
0.069357,0.88368
0.07039,0.88479
0.071448,0.88589
0.072526,0.887
0.07363,0.88808
0.074341,0.88879
0.074349,0.88881
0.074356,0.88884
0.074364,0.88886
0.074372,0.88888
0.07438,0.8889
0.074389,0.88893
0.074397,0.88895
0.074406,0.88897
0.074414,0.889
0.074423,0.88902
0.074431,0.88905
0.074439,0.88907
0.074448,0.88909
0.074457,0.88911
0.074466,0.88914
0.074475,0.88916
0.074484,0.88918
0.074494,0.88921
0.074502,0.88924
0.074512,0.88926
0.074521,0.88929
0.074531,0.88931
0.07454,0.88934
0.07455,0.88936
0.074561,0.88939
0.07457,0.88942
0.074581,0.88944
0.074592,0.88947
0.074602,0.8895
0.074613,0.88952
0.074623,0.88955
0.074634,0.88957
0.074645,0.8896
0.074656,0.88963
0.074667,0.88965
0.074679,0.88968
0.07469,0.88971
0.074702,0.88974
0.074713,0.88976
0.074725,0.88979
0.074737,0.88982
0.07475,0.88985
0.074762,0.88988
0.074775,0.88991
0.074788,0.88994
0.0748,0.88997
0.074813,0.89
0.074826,0.89003
0.07484,0.89006
0.074853,0.89009
0.074866,0.89011
0.07488,0.89014
0.074894,0.89017
0.074908,0.8902
0.074923,0.89023
0.074938,0.89026
0.074953,0.89029
0.074968,0.89032
0.074983,0.89035
0.074999,0.89038
0.075014,0.89042
0.07503,0.89045
0.075045,0.89048
0.075062,0.89051
0.075079,0.89054
0.075096,0.89058
0.075113,0.89061
0.075131,0.89064
0.075148,0.89068
0.075167,0.89071
0.075185,0.89075
0.075204,0.89078
0.075222,0.89081
0.07524,0.89085
0.07526,0.89088
0.075279,0.89092
0.075301,0.89095
0.075322,0.89099
0.075343,0.89103
0.075365,0.89106
0.075386,0.8911
0.075409,0.89114
0.075431,0.89117
0.075454,0.89121
0.075476,0.89125
0.0755,0.89129
0.075523,0.89133
0.075548,0.89137
0.075572,0.89141
0.075598,0.89145
0.075623,0.89149
0.07565,0.89154
0.075677,0.89158
0.075704,0.89162
0.075731,0.89166
0.075759,0.8917
0.075789,0.89174
0.075819,0.89179
0.075834,0.89181
1,1


==> images/datFiles/HRFHN.dat <==
0,0
0,1.0497e-06
0,1.1372e-06
0,1.2247e-06
0,1.3121e-06
0,1.4871e-06
0,1.5746e-06
0,1.662e-06
0,1.837e-06
0,2.0994e-06
0,2.4493e-06
0,2.6243e-06
0,2.9742e-06
0,3.4115e-06
0,3.674e-06
0,3.8489e-06
0,4.2863e-06
0,4.6362e-06
0,4.8112e-06
0,5.2485e-06
0,5.5984e-06
0,5.6859e-06
0,6.2108e-06
0,6.2982e-06
0,7.0855e-06
0,7.4354e-06
0,7.9603e-06
0,8.3102e-06
0,8.9225e-06
0,9.2724e-06
0,9.7973e-06
0,9.8847e-06
0,1.0585e-05
0,1.0847e-05
0,1.1109e-05
0,1.1634e-05
0,1.1984e-05
0,1.2509e-05
0,1.3121e-05
0,1.3734e-05
0,1.4521e-05
0,1.4958e-05
0,1.5396e-05
0,1.5746e-05
0,1.6008e-05
0,1.6533e-05
0,1.7058e-05
0,1.7408e-05
0,1.767e-05
0,1.837e-05
0,1.8632e-05
0,1.907e-05
0,1.9507e-05
0,2.0032e-05
0,2.0732e-05
0,2.1431e-05
0,2.1519e-05
0,2.2394e-05
0,2.2919e-05
0,2.3356e-05
0,2.3968e-05
0,2.4931e-05
0,2.5455e-05
0,2.6068e-05
0,2.6942e-05
0,2.8167e-05
0,2.8517e-05
0,2.9392e-05
0,3.0791e-05
0,3.1491e-05
0,3.2453e-05
0,3.3328e-05
0,3.4553e-05
0,3.5777e-05
0,3.7352e-05
0,3.8227e-05
0,3.9014e-05
0,4.0151e-05
0,4.1201e-05
0,4.295e-05
0,4.4e-05
0,4.5137e-05
0,4.6187e-05
0,4.7237e-05
0,4.8112e-05
0,4.9336e-05
0,5.0823e-05
0,5.1785e-05
0,5.3185e-05
0,5.4585e-05
0,5.5897e-05
0,5.8084e-05
0,5.9571e-05
0,6.0795e-05
0,6.1933e-05
0,6.2982e-05
0,6.3945e-05
0,6.5082e-05
0,6.6744e-05
0,6.8406e-05
0,6.9543e-05
0,7.0418e-05
0,7.173e-05
0,7.3479e-05
0,7.5054e-05
0,7.7503e-05
0,7.8903e-05
0,8.0652e-05
0,8.2139e-05
0,8.4064e-05
0,8.5726e-05
0,8.7213e-05
0,8.87e-05
0,9.08e-05
0,9.2549e-05
0,9.4036e-05
0,9.5698e-05
0,9.736e-05
8.9808e-09,9.8672e-05
8.9808e-09,0.0001006
8.9808e-09,0.00010217
8.9808e-09,0.00010392
8.9808e-09,0.00010532
8.9808e-09,0.00010733
8.9808e-09,0.00010847
8.9808e-09,0.00011022
8.9808e-09,0.00011197
8.9808e-09,0.00011337
8.9808e-09,0.00011573
8.9808e-09,0.00011844
8.9808e-09,0.00011993
1.7962e-08,0.00012255
2.6942e-08,0.00012535
2.6942e-08,0.00012693
2.6942e-08,0.00012929
2.6942e-08,0.00013051
2.6942e-08,0.00013279
2.6942e-08,0.00013419
2.6942e-08,0.00013664
2.6942e-08,0.00013821
2.6942e-08,0.00014022
2.6942e-08,0.00014162
2.6942e-08,0.00014285
2.6942e-08,0.00014503
2.6942e-08,0.00014705
2.6942e-08,0.00014932
2.6942e-08,0.00015177
2.6942e-08,0.00015396
2.6942e-08,0.00015693
2.6942e-08,0.00015947
2.6942e-08,0.00016139
2.6942e-08,0.00016402
2.6942e-08,0.00016682
3.5923e-08,0.00016979
3.5923e-08,0.00017171
3.5923e-08,0.0001739
3.5923e-08,0.00017583
3.5923e-08,0.00017862
3.5923e-08,0.00018072
4.4904e-08,0.00018326
4.4904e-08,0.00018676
4.4904e-08,0.00018956
4.4904e-08,0.00019175
4.4904e-08,0.00019463
4.4904e-08,0.00019866
4.4904e-08,0.00020198
4.4904e-08,0.00020399
4.4904e-08,0.00020723
4.4904e-08,0.00020985
4.4904e-08,0.00021222
4.4904e-08,0.00021484
4.4904e-08,0.00021851
4.4904e-08,0.00022035
4.4904e-08,0.00022324
5.3885e-08,0.00022551
6.2866e-08,0.00022831
6.2866e-08,0.00023172
6.2866e-08,0.00023566
6.2866e-08,0.00023846
6.2866e-08,0.00024126
6.2866e-08,0.00024353
6.2866e-08,0.00024633
6.2866e-08,0.00024887
6.2866e-08,0.00025158
6.2866e-08,0.00025447
6.2866e-08,0.00025858
6.2866e-08,0.00026216
6.2866e-08,0.00026628
6.2866e-08,0.00026916
8.0827e-08,0.00027257
9.8789e-08,0.00027651
9.8789e-08,0.00027913
9.8789e-08,0.00028325
9.8789e-08,0.00028666
9.8789e-08,0.00028981
1.1675e-07,0.00029401
1.1675e-07,0.00029759
1.1675e-07,0.00030223
1.1675e-07,0.00030634
1.1675e-07,0.00031071
1.4369e-07,0.00031465
1.5267e-07,0.00031815
1.7064e-07,0.00032226
1.7962e-07,0.0003269
1.886e-07,0.00033127
1.886e-07,0.00033591
1.9758e-07,0.00034098
2.0656e-07,0.00034579
2.0656e-07,0.00035095
2.0656e-07,0.00035603
2.0656e-07,0.00036014
2.2452e-07,0.0003653
2.2452e-07,0.00037002
2.335e-07,0.00037492
2.335e-07,0.00038008
2.4248e-07,0.0003855
2.5146e-07,0.00039084
2.5146e-07,0.00039618
2.6044e-07,0.00040177
2.6942e-07,0.00040991
2.7841e-07,0.0004156
2.8739e-07,0.00042084
2.9637e-07,0.00042609
3.0535e-07,0.000433
3.0535e-07,0.00043851
3.2331e-07,0.00044464
3.4127e-07,0.00045146
3.4127e-07,0.00045916
3.5923e-07,0.00046686
3.5923e-07,0.00047377
3.7719e-07,0.00048094
3.7719e-07,0.00048715
3.9516e-07,0.00049406
4.1312e-07,0.00050123
4.3108e-07,0.00050919
4.4006e-07,0.00051646
4.4904e-07,0.00052433
4.4904e-07,0.00053246
4.4904e-07,0.00053937
4.67e-07,0.00054707
4.67e-07,0.00055573
4.8496e-07,0.00056492
5.0293e-07,0.00057445
5.2987e-07,0.0005839
5.3885e-07,0.00059308
5.3885e-07,0.00060043
5.4783e-07,0.00061032
5.5681e-07,0.00061994
5.7477e-07,0.00062755
6.107e-07,0.00063673
6.2866e-07,0.00064609
6.3764e-07,0.00065633
6.6458e-07,0.00066595
6.7356e-07,0.00067566
6.7356e-07,0.0006859
7.005e-07,0.00069692
7.3643e-07,0.00070628
7.5439e-07,0.00071677
7.8133e-07,0.0007271
7.9031e-07,0.00073908
7.9031e-07,0.00074923
8.1725e-07,0.00076051
8.3522e-07,0.00077223
8.442e-07,0.00078378
8.5318e-07,0.00079445
8.7114e-07,0.00080416
9.2502e-07,0.0008165
9.4299e-07,0.00083163
9.4299e-07,0.00084484
9.5197e-07,0.00085866
9.6095e-07,0.00087309
9.7891e-07,0.00088805
9.8789e-07,0.00090336
1.0059e-06,0.00091639
1.0328e-06,0.00093118
1.0508e-06,0.00094517
1.0777e-06,0.00095926
1.1046e-06,0.00097483
1.1136e-06,0.00098987
1.1406e-06,0.0010055
1.1495e-06,0.001021
1.1675e-06,0.0010379
1.1944e-06,0.0010522
1.2214e-06,0.0010688
1.2753e-06,0.0010839
1.2932e-06,0.0010993
1.3202e-06,0.001116
1.3561e-06,0.0011309
1.383e-06,0.0011466
1.401e-06,0.0011657
1.419e-06,0.0011845
1.4369e-06,0.0012024
1.4729e-06,0.00122
1.4818e-06,0.0012401
1.4908e-06,0.0012583
1.5088e-06,0.0012765
1.5357e-06,0.0012987
1.5627e-06,0.0013203
1.5716e-06,0.0013399
1.6255e-06,0.0013621
1.6525e-06,0.0013851
1.6615e-06,0.0014056
1.6884e-06,0.0014269
1.7423e-06,0.0014488
1.7602e-06,0.0014711
1.7962e-06,0.0014964
1.8411e-06,0.0015208
1.859e-06,0.0015445
1.877e-06,0.0015682
1.9129e-06,0.0015925
1.9129e-06,0.0016194
1.9399e-06,0.001645
1.9488e-06,0.0016712
1.9668e-06,0.0016963
1.9937e-06,0.0017244
2.0207e-06,0.0017519
2.0566e-06,0.00178
2.0836e-06,0.0018079
2.1015e-06,0.0018381
2.1734e-06,0.0018684
2.2362e-06,0.001897
2.2901e-06,0.0019265
2.335e-06,0.0019535
2.3889e-06,0.0019845
2.4518e-06,0.0020165
2.5236e-06,0.0020474
2.5685e-06,0.0020777
2.6224e-06,0.0021103
2.6493e-06,0.0021459
2.6853e-06,0.002177
2.7481e-06,0.0022087
2.82e-06,0.0022425
2.8649e-06,0.0022771
2.8918e-06,0.0023143
2.9457e-06,0.0023487
2.9816e-06,0.0023867
3.0355e-06,0.00242
3.0804e-06,0.0024551
3.1343e-06,0.0024931
3.1792e-06,0.0025323
3.2241e-06,0.0025715
3.269e-06,0.0026083
3.3319e-06,0.0026517
3.3588e-06,0.0026916
3.4217e-06,0.0027246
3.5115e-06,0.0027654
3.5384e-06,0.0028057
3.6193e-06,0.0028507
3.6462e-06,0.0028914
3.7181e-06,0.0029328
3.763e-06,0.0029782
3.7989e-06,0.0030254
3.8528e-06,0.0030693
3.8977e-06,0.0031172
3.9785e-06,0.003167
4.0234e-06,0.0032159
4.0773e-06,0.0032663
4.1402e-06,0.0033134
4.203e-06,0.0033606
4.3018e-06,0.0034104
4.3557e-06,0.0034638
4.4186e-06,0.0035149
4.4814e-06,0.003567
4.5892e-06,0.0036189
4.688e-06,0.0036764
4.7778e-06,0.0037314
4.8766e-06,0.0037853
4.9664e-06,0.0038422
5.0742e-06,0.0039003
5.1191e-06,0.0039624
5.2179e-06,0.0040229
5.3077e-06,0.0040793
5.3885e-06,0.0041385
5.4783e-06,0.0041999
5.5951e-06,0.0042633
5.6759e-06,0.0043285
5.7567e-06,0.0043956
5.9004e-06,0.0044645
6.0082e-06,0.004532
6.1788e-06,0.0046026
6.2866e-06,0.0046699
6.3854e-06,0.0047396
6.5111e-06,0.0048098
6.6548e-06,0.004881
6.7895e-06,0.0049529
6.8973e-06,0.0050262
7.014e-06,0.0051049
7.1218e-06,0.0051826
7.2834e-06,0.0052635
7.3912e-06,0.0053403
7.499e-06,0.0054224
7.6696e-06,0.005503
7.7864e-06,0.005588
7.9211e-06,0.0056732
8.0199e-06,0.0057622
8.1366e-06,0.0058469
8.3252e-06,0.00593
8.442e-06,0.0060204
8.6216e-06,0.0061073
8.7473e-06,0.0062027
8.9808e-06,0.0062957
9.0616e-06,0.0063911
9.2862e-06,0.0064896
9.4478e-06,0.0065852
9.6005e-06,0.0066842
9.7891e-06,0.0067812
9.9508e-06,0.0068848
1.0112e-05,0.0069844
1.0346e-05,0.0070921
1.0517e-05,0.0071973
1.0651e-05,0.0073032
1.084e-05,0.0074042
1.11e-05,0.0075148
1.1289e-05,0.0076233
1.1415e-05,0.0077352
1.1612e-05,0.0078451
1.1792e-05,0.007963
1.1936e-05,0.0080814
1.2097e-05,0.0082039
1.234e-05,0.0083248
1.2564e-05,0.0084479
1.2726e-05,0.0085693
1.2914e-05,0.0086942
1.3103e-05,0.0088198
1.3283e-05,0.0089515
1.3516e-05,0.0090775
1.3723e-05,0.0092079
1.3974e-05,0.0093396
1.4136e-05,0.0094789
1.4333e-05,0.0096113
1.4486e-05,0.0097518
1.4747e-05,0.0098927
1.4917e-05,0.010037
1.5142e-05,0.010183
1.5303e-05,0.010326
1.5537e-05,0.010471
1.577e-05,0.010619
1.6031e-05,0.010765
1.6255e-05,0.010922
1.6471e-05,0.011079
1.674e-05,0.011237
1.6983e-05,0.011402
1.7243e-05,0.011561
1.7423e-05,0.011717
1.7674e-05,0.01189
1.7926e-05,0.012055
1.8267e-05,0.012237
1.8563e-05,0.012414
1.8851e-05,0.012583
1.9066e-05,0.012765
1.9372e-05,0.012946
1.9605e-05,0.013126
1.9902e-05,0.013313
2.0297e-05,0.013501
2.0494e-05,0.013687
2.0827e-05,0.013882
2.1132e-05,0.014083
2.141e-05,0.014271
2.1734e-05,0.014468
2.2057e-05,0.014673
2.2299e-05,0.014872
2.265e-05,0.015077
2.3054e-05,0.015278
2.3413e-05,0.015482
2.3655e-05,0.015687
2.3979e-05,0.015895
2.4257e-05,0.016105
2.4616e-05,0.016329
2.4967e-05,0.016549
2.5398e-05,0.01677
2.5739e-05,0.017006
2.6143e-05,0.017235
2.6547e-05,0.01747
2.696e-05,0.017704
2.7329e-05,0.017948
2.7724e-05,0.018186
2.8146e-05,0.018432
2.8451e-05,0.018673
2.89e-05,0.018915
2.9304e-05,0.019156
2.9753e-05,0.019406
3.0131e-05,0.019655
3.058e-05,0.019913
3.1056e-05,0.02016
3.1648e-05,0.020425
3.2097e-05,0.020692
3.2681e-05,0.020966
3.3229e-05,0.021237
3.3669e-05,0.021511
3.4118e-05,0.021786
3.4576e-05,0.022074
3.5079e-05,0.022358
3.5573e-05,0.022656
3.6058e-05,0.022951
3.6624e-05,0.023254
3.7055e-05,0.02356
3.754e-05,0.02387
3.8007e-05,0.024178
3.8537e-05,0.024488
3.9031e-05,0.024793
3.9444e-05,0.02511
4.0063e-05,0.025434
4.0737e-05,0.025755
4.1276e-05,0.026076
4.1896e-05,0.0264
4.2533e-05,0.026737
4.3135e-05,0.027083
4.3826e-05,0.027419
4.4626e-05,0.027757
4.556e-05,0.028111
4.6054e-05,0.028476
4.6548e-05,0.028825
4.7275e-05,0.029174
4.7985e-05,0.02954
4.8667e-05,0.029909
4.9502e-05,0.03029
5.023e-05,0.030656
5.0903e-05,0.031038
5.1703e-05,0.031439
5.2547e-05,0.031823
5.3409e-05,0.032214
5.4181e-05,0.032608
5.4999e-05,0.033001
5.5762e-05,0.03341
5.6642e-05,0.03381
5.754e-05,0.034226
5.8411e-05,0.034642
5.9238e-05,0.035061
6.0091e-05,0.035474
6.1034e-05,0.035902
6.1887e-05,0.036339
6.2884e-05,0.036774
6.3719e-05,0.037216
6.4824e-05,0.037678
6.5847e-05,0.038135
6.7033e-05,0.03859
6.8075e-05,0.039053
6.9188e-05,0.03952
7.0428e-05,0.039992
7.1505e-05,0.040472
7.2529e-05,0.040959
7.3679e-05,0.041438
7.4676e-05,0.041935
7.5906e-05,0.042438
7.7163e-05,0.042939
7.834e-05,0.043461
7.9606e-05,0.043989
8.0881e-05,0.044523
8.2049e-05,0.045058
8.3261e-05,0.045588
8.4563e-05,0.046124
8.5955e-05,0.046672
8.7222e-05,0.047214
8.8802e-05,0.04777
9.0006e-05,0.048326
9.1308e-05,0.048882
9.2673e-05,0.049456
9.429e-05,0.050036
9.5834e-05,0.050612
9.7334e-05,0.051212
9.8897e-05,0.051808
0.00010055,0.052402
0.00010234,0.053004
0.00010405,0.053607
0.00010557,0.054225
0.00010752,0.054844
0.00010943,0.055469
0.00011163,0.056122
0.0001134,0.05677
0.00011523,0.05742
0.00011694,0.058076
0.00011864,0.058732
0.00012057,0.059402
0.00012282,0.06007
0.00012482,0.060753
0.00012716,0.061431
0.00012941,0.062118
0.00013162,0.062828
0.00013408,0.063536
0.00013651,0.064253
0.00013895,0.064964
0.0001413,0.065705
0.00014394,0.066438
0.0001465,0.067192
0.00014899,0.067938
0.0001517,0.068713
0.00015445,0.069484
0.00015718,0.070277
0.00016053,0.071064
0.00016349,0.07186
0.00016666,0.072664
0.0001698,0.073484
0.00017302,0.074314
0.00017607,0.07512
0.00017914,0.075965
0.0001827,0.076794
0.00018615,0.077638
0.0001896,0.078479
0.00019294,0.079352
0.00019698,0.080231
0.0002006,0.081135
0.00020457,0.08203
0.00020844,0.08293
0.00021248,0.083821
0.00021698,0.084728
0.0002214,0.085673
0.00022601,0.086598
0.0002307,0.087548
0.00023518,0.088489
0.00023969,0.08946
0.00024454,0.090433
0.00024982,0.091432
0.00025507,0.092425
0.00026037,0.093436
0.00026637,0.094454
0.00027202,0.095486
0.0002772,0.096528
0.00028306,0.097573
0.00028944,0.098628
0.00029538,0.09968
0.00030184,0.10077
0.00030845,0.10184
0.00031516,0.10297
0.00032196,0.10408
0.00032899,0.10522
0.00033615,0.10636
0.00034379,0.10749
0.00035139,0.10864
0.00035901,0.10981
0.00036706,0.111
0.00037521,0.1122
0.00038341,0.11339
0.00039173,0.11461
0.00040069,0.11584
0.00040974,0.11709
0.0004189,0.11832
0.00042793,0.11959
0.00043766,0.12086
0.00044787,0.12216
0.00045804,0.12345
0.00046837,0.12475
0.00047883,0.1261
0.00049027,0.12745
0.00050117,0.12881
0.00051321,0.13016
0.00052517,0.13155
0.00053667,0.13293
0.0005488,0.13434
0.00056197,0.13576
0.00057476,0.1372
0.00058781,0.13863
0.00060128,0.1401
0.00061486,0.14158
0.00062912,0.14307
0.00064342,0.14457
0.00065829,0.14611
0.00067386,0.14762
0.00068929,0.14916
0.00070487,0.15074
0.00072151,0.15233
0.00073847,0.15393
0.00075557,0.15555
0.00077287,0.15716
0.00079071,0.15882
0.000809,0.16049
0.00082828,0.16216
0.00084793,0.16386
0.00086854,0.16555
0.00088908,0.16727
0.0009093,0.16902
0.00093055,0.17075
0.0009519,0.1725
0.00097455,0.17427
0.00099766,0.17607
0.0010212,0.17789
0.0010452,0.17971
0.0010698,0.18156
0.0010958,0.18341
0.0011211,0.18528
0.0011469,0.18716
0.0011737,0.18906
0.0012016,0.19098
0.0012299,0.19293
0.0012587,0.19488
0.0012879,0.19686
0.001318,0.19884
0.0013503,0.20086
0.0013827,0.20287
0.0014151,0.20491
0.0014486,0.20697
0.0014834,0.20907
0.001519,0.21117
0.0015556,0.21327
0.0015929,0.21541
0.0016303,0.21755
0.0016682,0.21971
0.0017078,0.22192
0.0017486,0.22412
0.0017909,0.22631
0.0018341,0.22855
0.0018776,0.23078
0.0019236,0.23302
0.0019702,0.23532
0.0020177,0.23763
0.0020664,0.23992
0.0021153,0.24225
0.0021668,0.24462
0.002219,0.24698
0.0022735,0.24937
0.0023294,0.25179
0.0023862,0.25424
0.0024441,0.25668
0.0025057,0.25917
0.0025669,0.26166
0.0026294,0.26414
0.0026958,0.26667
0.0027611,0.2692
0.0028299,0.27177
0.0029007,0.27436
0.002973,0.27694
0.0030471,0.27957
0.0031221,0.28219
0.0032013,0.28487
0.0032824,0.28754
0.0033631,0.29023
0.0034499,0.29292
0.0035368,0.29565
0.0036263,0.29842
0.0037179,0.30118
0.0038106,0.30398
0.0039076,0.30677
0.0040078,0.3096
0.0041106,0.31246
0.004215,0.31535
0.0043234,0.31823
0.0044353,0.32114
0.0045489,0.32406
0.0046656,0.32704
0.0047866,0.32998
0.0049119,0.33294
0.0050401,0.33596
0.0051721,0.339
0.0053067,0.34207
0.0054463,0.34518
0.00559,0.3483
0.0057373,0.3514
0.0058903,0.35455
0.0060458,0.35771
0.0062056,0.36088
0.0063723,0.36408
0.006542,0.36729
0.0067171,0.37056
0.0068958,0.37385
0.0070814,0.37713
0.0072729,0.38045
0.0074703,0.3838
0.0076748,0.38715
0.0078817,0.39051
0.0080975,0.39393
0.0083203,0.39733
0.0085483,0.40077
0.0087825,0.40421
0.0090238,0.40769
0.0092754,0.41118
0.0095317,0.41467
0.0097963,0.41821
0.010072,0.42173
0.010355,0.42527
0.010647,0.42884
0.010949,0.43245
0.011259,0.43605
0.01158,0.43968
0.011908,0.44335
0.012246,0.44702
0.012599,0.45071
0.012962,0.45446
0.013339,0.45819
0.013724,0.46196
0.014122,0.4657
0.014533,0.4695
0.014957,0.47332
0.015397,0.47715
0.015849,0.48099
0.016316,0.48483
0.016803,0.48871
0.017303,0.49261
0.017821,0.49653
0.018358,0.50048
0.018912,0.50446
0.019485,0.50843
0.020077,0.51237
0.02069,0.51638
0.021325,0.52038
0.021982,0.52441
0.022659,0.52847
0.023364,0.53256
0.024087,0.53665
0.024842,0.54076
0.025623,0.54486
0.026428,0.549
0.027265,0.55312
0.028127,0.55728
0.02902,0.5615
0.029944,0.56569
0.030909,0.56987
0.031914,0.57407
0.032949,0.5783
0.03402,0.58252
0.035129,0.58676
0.036288,0.59099
0.037482,0.59523
0.038721,0.59955
0.040003,0.60383
0.041334,0.60816
0.042719,0.61247
0.044153,0.6168
0.045638,0.62112
0.047184,0.62545
0.04878,0.62979
0.050434,0.63414
0.052147,0.63856
0.053934,0.6429
0.055776,0.64728
0.057701,0.65166
0.059703,0.65605
0.061775,0.66044
0.063923,0.66482
0.066155,0.6692
0.068475,0.67364
0.070877,0.67803
0.073356,0.68241
0.075934,0.68687
0.078604,0.69128
0.08137,0.6957
0.084246,0.7001
0.087226,0.70452
0.090313,0.70894
0.093508,0.71334
0.096816,0.71772
0.10025,0.72214
0.1038,0.72652
0.10748,0.73092
0.11128,0.7353
0.11521,0.7397
0.11928,0.74408
0.12349,0.74846
0.12783,0.75284
0.13232,0.75717
0.13694,0.7615
0.14171,0.76582
0.14663,0.77014
0.1517,0.77445
0.1569,0.77877
0.16228,0.78306
0.1678,0.78732
0.17349,0.7916
0.17935,0.79584
0.18536,0.80003
0.19154,0.80426
0.19787,0.80847
0.20436,0.81269
0.21102,0.81685
0.21784,0.821
0.22482,0.82509
0.23196,0.82916
0.23927,0.83324
0.24673,0.83727
0.25434,0.84126
0.2621,0.84521
0.27002,0.84914
0.27806,0.85304
0.28627,0.85693
0.29461,0.86077
0.30309,0.8646
0.3117,0.86837
0.32043,0.87209
0.32929,0.8758
0.33828,0.87944
0.34739,0.88307
0.35658,0.88663
0.36588,0.89018
0.37527,0.89368
0.38478,0.89712
0.39435,0.90048
0.40401,0.90381
0.41373,0.90709
0.42351,0.91033
0.43334,0.91352
0.44321,0.91663
0.45314,0.91968
0.46309,0.92267
0.47307,0.9256
0.48308,0.92846
0.4931,0.93127
0.50312,0.93402
0.51313,0.93672
0.52313,0.93934
0.5331,0.9419
0.54303,0.94441
0.55292,0.94681
0.56273,0.94916
0.5725,0.95144
0.58218,0.95366
0.59178,0.9558
0.60127,0.95789
0.61065,0.95986
0.6199,0.96176
0.629,0.96363
0.63796,0.96541
0.64673,0.96712
0.65534,0.96877
0.66377,0.97032
0.67199,0.9718
0.68003,0.97321
0.68785,0.97454
0.69543,0.97583
0.70276,0.97703
0.70987,0.97817
0.71671,0.97923
0.7233,0.98026
0.72963,0.98121
0.73572,0.9821
0.74153,0.98295
0.74705,0.98373
0.75232,0.98446
0.75733,0.98515
0.76206,0.98579
0.76651,0.98638
0.7707,0.98693
0.77464,0.98744
0.77831,0.98791
0.78173,0.98835
0.78492,0.98874
0.78788,0.9891
0.7906,0.98943
0.79311,0.98974
0.79543,0.99002
0.79755,0.99027
0.79949,0.9905
0.80126,0.99072
0.80287,0.9909
0.80433,0.99108
0.80566,0.99123
0.80686,0.99136
0.80795,0.99149
0.80893,0.99161
0.80982,0.99171
0.81061,0.99181
0.81132,0.99189
0.81197,0.99196
0.81255,0.99203
0.81306,0.9921
0.81352,0.99215
0.81394,0.9922
0.81431,0.99224
0.81465,0.99228
0.81495,0.99232
0.81521,0.99236
0.81545,0.99238
0.81567,0.99241
0.81586,0.99243
0.81603,0.99245
0.81619,0.99247
0.81632,0.99249
0.81645,0.9925
0.81656,0.99252
0.81666,0.99253
0.81675,0.99254
0.81683,0.99255
0.8169,0.99256
0.81696,0.99257
0.81702,0.99258
0.81707,0.99258
0.81712,0.99259
0.81716,0.99259
0.8172,0.9926
0.81723,0.9926
0.81726,0.9926
0.81729,0.99261
0.81731,0.99261
0.81733,0.99261
0.81735,0.99261
0.81737,0.99262
0.81738,0.99262
0.81739,0.99262
0.8174,0.99262
0.81741,0.99262
0.81742,0.99262
0.81742,0.99262
0.81743,0.99262
0.81743,0.99262
0.81743,0.99262
0.81744,0.99262
0.81744,0.99262
0.81744,0.99262
0.81744,0.99262
0.81744,0.99262
0.81744,0.99262
1,1


==> images/datFiles/HRFHP.dat <==
0,0
0.00030043,0.18336
0.00030189,0.18394
0.00030365,0.18453
0.00030532,0.18513
0.00030678,0.18571
0.00030825,0.1863
0.00030949,0.18688
0.00031114,0.18747
0.00031269,0.18806
0.00031426,0.18864
0.00031554,0.18921
0.00031692,0.18978
0.00031853,0.19035
0.00032007,0.19093
0.00032157,0.1915
0.00032313,0.19207
0.00032455,0.19264
0.00032607,0.19323
0.00032778,0.19379
0.00032921,0.19436
0.00033064,0.19493
0.00033215,0.19552
0.00033376,0.19607
0.00033529,0.19665
0.00033674,0.19722
0.00033823,0.19779
0.00033983,0.19837
0.00034146,0.19894
0.00034311,0.19952
0.00034478,0.20008
0.00034619,0.20066
0.00034785,0.20123
0.00034955,0.20181
0.00035128,0.20239
0.00035285,0.20297
0.00035462,0.20354
0.00035612,0.20411
0.00035766,0.20468
0.00035926,0.20526
0.00036072,0.20583
0.00036212,0.20642
0.00036363,0.207
0.00036526,0.20757
0.00036684,0.20814
0.0003686,0.20872
0.00037046,0.20931
0.00037219,0.20989
0.00037394,0.21047
0.00037563,0.21104
0.00037742,0.21162
0.00037901,0.2122
0.00038079,0.21277
0.0003824,0.21334
0.00038411,0.21392
0.00038583,0.2145
0.00038749,0.21507
0.00038936,0.21563
0.00039142,0.21621
0.00039327,0.21677
0.00039524,0.21735
0.00039717,0.21792
0.00039894,0.21849
0.00040094,0.21906
0.00040273,0.21964
0.00040451,0.22022
0.00040615,0.22079
0.00040794,0.22136
0.00040978,0.22195
0.00041184,0.22252
0.00041371,0.2231
0.00041543,0.22368
0.00041734,0.22425
0.00041934,0.22483
0.0004211,0.2254
0.00042285,0.22598
0.00042458,0.22656
0.00042655,0.22713
0.00042833,0.22772
0.00043021,0.2283
0.00043224,0.22888
0.00043409,0.22947
0.00043606,0.23004
0.00043778,0.23062
0.00043967,0.23121
0.00044142,0.23179
0.00044346,0.23238
0.00044566,0.23297
0.00044758,0.23355
0.00044955,0.23413
0.00045146,0.23472
0.00045347,0.23529
0.00045553,0.23586
0.00045751,0.23644
0.00045931,0.23703
0.00046133,0.23763
0.00046333,0.23821
0.00046505,0.2388
0.00046699,0.23939
0.00046901,0.23998
0.00047093,0.24056
0.00047289,0.24116
0.00047483,0.24174
0.00047677,0.24233
0.00047876,0.24293
0.00048102,0.24353
0.00048295,0.24412
0.00048492,0.24471
0.00048698,0.24531
0.00048928,0.24591
0.00049149,0.24651
0.00049349,0.24709
0.00049564,0.24769
0.00049777,0.24827
0.00049978,0.24887
0.00050197,0.24946
0.00050408,0.25006
0.00050636,0.25066
0.00050838,0.25125
0.00051067,0.25184
0.00051299,0.25245
0.00051512,0.25304
0.0005175,0.25362
0.00051991,0.25421
0.00052223,0.25481
0.00052463,0.2554
0.00052678,0.256
0.00052887,0.2566
0.00053123,0.2572
0.00053374,0.2578
0.00053604,0.25841
0.00053833,0.259
0.00054043,0.2596
0.00054262,0.2602
0.00054493,0.2608
0.00054745,0.26139
0.00054946,0.262
0.0005518,0.2626
0.0005542,0.26321
0.00055651,0.26382
0.00055883,0.26441
0.00056127,0.26503
0.00056362,0.26564
0.00056599,0.26625
0.00056826,0.26686
0.00057088,0.26747
0.00057344,0.26807
0.00057559,0.26867
0.00057786,0.26929
0.00058018,0.26991
0.00058245,0.27052
0.00058487,0.27113
0.00058737,0.27174
0.00059,0.27234
0.00059251,0.27295
0.00059524,0.27356
0.00059782,0.27417
0.00060031,0.27479
0.00060268,0.2754
0.00060529,0.27602
0.00060769,0.27664
0.00061026,0.27726
0.0006131,0.27789
0.0006159,0.2785
0.00061888,0.27912
0.00062183,0.27974
0.00062426,0.28037
0.00062692,0.281
0.00062963,0.28163
0.00063211,0.28225
0.00063483,0.28286
0.00063767,0.28348
0.00064022,0.28412
0.00064334,0.28475
0.00064609,0.28536
0.00064886,0.28598
0.0006515,0.2866
0.00065414,0.28723
0.00065702,0.28785
0.00065975,0.28848
0.00066252,0.28913
0.00066562,0.28974
0.00066852,0.29038
0.00067175,0.29101
0.00067489,0.29165
0.00067785,0.29228
0.00068069,0.29291
0.00068357,0.29354
0.00068652,0.29417
0.00068972,0.29481
0.00069282,0.29544
0.00069889,0.29619
0.00070202,0.29681
0.00070501,0.29744
0.00070811,0.29808
0.00071155,0.29872
0.00071456,0.29937
0.00071785,0.3
0.00072104,0.30064
0.00072446,0.30127
0.00072773,0.30191
0.00073108,0.30255
0.00073437,0.30319
0.00073796,0.30382
0.00074102,0.30446
0.00074446,0.30511
0.00074779,0.30575
0.00075081,0.30638
0.00075391,0.30701
0.0007571,0.30766
0.00076062,0.3083
0.00076406,0.30895
0.0007676,0.30958
0.00077099,0.31022
0.00077432,0.31086
0.00077787,0.3115
0.00078127,0.31213
0.00078469,0.31278
0.00078824,0.31343
0.0007915,0.31408
0.00079495,0.31472
0.00079886,0.31537
0.00080289,0.31602
0.00080634,0.31667
0.00080996,0.31733
0.00081341,0.31797
0.00081707,0.31862
0.00082065,0.31926
0.00082437,0.31991
0.00082774,0.32056
0.00083128,0.3212
0.00083474,0.32186
0.00083862,0.3225
0.00084245,0.32314
0.00084625,0.32378
0.00085024,0.32443
0.00085382,0.32507
0.00085742,0.32572
0.00086125,0.32637
0.00086511,0.32703
0.00086916,0.32767
0.00087306,0.32834
0.0008767,0.32899
0.00088058,0.32964
0.00088492,0.3303
0.00088897,0.33096
0.00089285,0.33161
0.00089662,0.33226
0.00090095,0.33292
0.0009048,0.33359
0.00090887,0.33426
0.00091282,0.33491
0.00091656,0.33557
0.00092079,0.33623
0.00092508,0.33689
0.00092908,0.33754
0.00093347,0.3382
0.00093755,0.33887
0.00094203,0.33954
0.00094603,0.34021
0.00095037,0.34086
0.00095468,0.34153
0.00095877,0.34218
0.00096316,0.34283
0.00096744,0.34348
0.00097142,0.34413
0.00097546,0.34478
0.00097968,0.34544
0.00098413,0.34611
0.0009887,0.34676
0.00099348,0.34742
0.000998,0.34808
0.0010026,0.34874
0.0010071,0.3494
0.0010119,0.35005
0.001017,0.35072
0.0010217,0.35139
0.0010261,0.35206
0.0010309,0.35271
0.0010356,0.35336
0.0010404,0.35403
0.0010453,0.35469
0.0010503,0.35535
0.0010551,0.35602
0.0010599,0.35668
0.0010648,0.35734
0.0010694,0.358
0.0010741,0.35866
0.0010789,0.35933
0.0010838,0.35999
0.0010887,0.36066
0.0010937,0.36132
0.0010985,0.36199
0.0011032,0.36265
0.0011084,0.36332
0.0011135,0.36398
0.0011184,0.36467
0.0011235,0.36534
0.0011287,0.36601
0.0011337,0.36669
0.0011391,0.36736
0.0011446,0.36803
0.0011502,0.36871
0.0011556,0.36938
0.0011611,0.37004
0.0011661,0.37071
0.0011716,0.37138
0.0011771,0.37205
0.0011827,0.37272
0.0011883,0.3734
0.0011938,0.37407
0.0011994,0.37473
0.0012048,0.37539
0.0012102,0.37605
0.0012156,0.37673
0.0012216,0.3774
0.0012271,0.37806
0.0012327,0.37872
0.0012386,0.37939
0.0012441,0.38008
0.0012494,0.38074
0.0012556,0.38141
0.0012614,0.38207
0.0012667,0.38273
0.0012724,0.38341
0.0012779,0.38408
0.0012836,0.38476
0.0012894,0.38543
0.001295,0.3861
0.0013009,0.38677
0.0013067,0.38745
0.0013126,0.38812
0.001319,0.38879
0.0013258,0.38946
0.0013319,0.39013
0.0013386,0.3908
0.0013451,0.39147
0.0013517,0.39214
0.0013585,0.3928
0.0013652,0.39346
0.0013718,0.39412
0.0013782,0.39479
0.0013848,0.39547
0.0013918,0.39614
0.0013984,0.3968
0.0014051,0.39746
0.0014115,0.39813
0.0014184,0.39879
0.0014252,0.39946
0.001432,0.40012
0.0014387,0.40079
0.0014455,0.40147
0.0014526,0.40215
0.001459,0.40282
0.0014662,0.4035
0.001473,0.40418
0.0014804,0.40486
0.0014879,0.40554
0.0014946,0.40623
0.0015017,0.4069
0.0015088,0.40757
0.0015157,0.40824
0.0015232,0.4089
0.0015311,0.40958
0.0015384,0.41025
0.001546,0.41091
0.0015537,0.4116
0.0015618,0.41227
0.0015691,0.41294
0.0015771,0.41361
0.001585,0.41428
0.0015928,0.41496
0.0016,0.41564
0.001608,0.41632
0.0016154,0.417
0.0016233,0.41769
0.0016313,0.41837
0.0016392,0.41906
0.0016469,0.41973
0.001655,0.42041
0.0016627,0.42109
0.001672,0.42183
0.0016799,0.4225
0.0016882,0.42317
0.0016964,0.42385
0.0017047,0.42454
0.0017131,0.4252
0.0017213,0.42587
0.0017293,0.42656
0.0017375,0.42724
0.0017462,0.42791
0.0017551,0.4286
0.0017641,0.42929
0.0017731,0.42997
0.0017819,0.43066
0.0017911,0.43134
0.0018001,0.43203
0.0018088,0.43271
0.0018177,0.4334
0.0018267,0.43409
0.0018359,0.43477
0.0018447,0.43547
0.0018543,0.43614
0.0018632,0.43684
0.0018722,0.43754
0.0018819,0.43822
0.0018911,0.43891
0.0019006,0.43961
0.0019097,0.44029
0.0019195,0.441
0.0019295,0.4417
0.001939,0.44239
0.0019487,0.44308
0.0019589,0.44378
0.0019692,0.44448
0.0019791,0.44519
0.0019888,0.44589
0.0019988,0.44658
0.0020087,0.44726
0.0020192,0.44796
0.0020299,0.44866
0.0020406,0.44935
0.0020505,0.45005
0.0020605,0.45075
0.0020706,0.45145
0.0020808,0.45215
0.0020917,0.45285
0.0021024,0.45355
0.0021133,0.45426
0.0021242,0.45496
0.0021346,0.45565
0.0021452,0.45637
0.0021565,0.45705
0.0021674,0.45774
0.0021782,0.45845
0.0021896,0.45914
0.0022003,0.45985
0.0022111,0.46055
0.0022219,0.46126
0.0022337,0.46197
0.0022452,0.46269
0.002257,0.4634
0.0022685,0.4641
0.0022803,0.4648
0.0022916,0.46552
0.002303,0.46622
0.0023149,0.46692
0.002327,0.46762
0.002339,0.46834
0.0023513,0.46906
0.002363,0.46977
0.002375,0.47048
0.002387,0.47118
0.002399,0.47188
0.0024111,0.47258
0.0024241,0.47329
0.0024368,0.47399
0.0024494,0.47469
0.0024621,0.47539
0.0024746,0.47611
0.0024877,0.47682
0.0025005,0.47754
0.0025134,0.47825
0.0025267,0.47896
0.0025395,0.47966
0.0025525,0.48037
0.0025652,0.48109
0.0025784,0.48179
0.0025917,0.4825
0.0026058,0.48321
0.0026191,0.48392
0.0026326,0.48463
0.0026467,0.48534
0.0026603,0.48606
0.0026741,0.48677
0.0026884,0.48749
0.0027029,0.48823
0.0027176,0.48894
0.0027321,0.48965
0.0027471,0.49037
0.0027621,0.4911
0.0027767,0.49182
0.0027909,0.49254
0.0028055,0.49328
0.0028209,0.494
0.002836,0.49471
0.0028514,0.49545
0.0028666,0.49619
0.0028815,0.49693
0.0028967,0.49767
0.0029124,0.49841
0.0029283,0.49913
0.0029449,0.49987
0.0029611,0.50061
0.0029769,0.50133
0.0029929,0.50207
0.0030091,0.50281
0.0030254,0.50355
0.0030421,0.50429
0.0030582,0.50503
0.0030749,0.50576
0.003093,0.50651
0.0031096,0.50725
0.003126,0.508
0.0031436,0.50874
0.0031609,0.50948
0.0031781,0.51022
0.003195,0.51096
0.0032125,0.5117
0.0032298,0.51244
0.0032472,0.51318
0.0032653,0.51393
0.0032832,0.51468
0.0033011,0.51543
0.0033195,0.51619
0.0033378,0.51695
0.0033557,0.51768
0.0033741,0.51845
0.0033927,0.51919
0.003412,0.51995
0.0034307,0.52071
0.0034496,0.52147
0.003469,0.52224
0.0034883,0.52301
0.0035081,0.52378
0.0035285,0.52455
0.0035483,0.52532
0.0035681,0.52609
0.003589,0.52686
0.0036091,0.52762
0.0036295,0.52839
0.0036498,0.52917
0.0036707,0.52994
0.0036906,0.53071
0.0037115,0.5315
0.0037328,0.53228
0.0037541,0.53305
0.0037746,0.53383
0.0037959,0.53461
0.0038175,0.53539
0.0038396,0.53618
0.0038619,0.53696
0.003884,0.53775
0.0039062,0.53853
0.0039282,0.53932
0.0039506,0.5401
0.0039726,0.54089
0.0039956,0.54169
0.004018,0.54249
0.0040419,0.54331
0.0040647,0.5441
0.0040877,0.54489
0.0041111,0.5457
0.0041345,0.5465
0.0041586,0.54729
0.0041826,0.5481
0.0042072,0.54891
0.0042312,0.54971
0.0042556,0.55051
0.0042803,0.55131
0.0043058,0.55212
0.004331,0.55293
0.0043576,0.55374
0.0043829,0.55455
0.0044089,0.55535
0.004434,0.55616
0.0044598,0.55698
0.004486,0.55779
0.0045127,0.5586
0.00454,0.55942
0.0045654,0.56025
0.0045932,0.56108
0.0046204,0.56191
0.0046475,0.56272
0.0046747,0.56356
0.0047031,0.56438
0.004731,0.5652
0.0047594,0.56603
0.0047875,0.56686
0.0048166,0.56769
0.0048462,0.56853
0.0048745,0.56935
0.0049032,0.57018
0.0049331,0.57101
0.0049625,0.57184
0.004992,0.57269
0.0050218,0.57352
0.0050527,0.57435
0.0050823,0.57518
0.0051137,0.57602
0.0051448,0.57686
0.0051762,0.57771
0.0052086,0.57856
0.0052401,0.57941
0.005272,0.58026
0.0053046,0.5811
0.0053376,0.58195
0.0053696,0.5828
0.0054033,0.58364
0.0054369,0.58449
0.0054699,0.58532
0.0055036,0.58618
0.0055373,0.58704
0.0055711,0.58791
0.0056055,0.58875
0.0056406,0.58962
0.0056759,0.59046
0.0057117,0.59132
0.0057467,0.59218
0.0057821,0.59304
0.0058194,0.59389
0.0058567,0.59475
0.005894,0.59562
0.0059309,0.59646
0.0059679,0.59733
0.0060048,0.59819
0.0060425,0.59905
0.0060812,0.59992
0.0061193,0.60079
0.0061585,0.60165
0.0061978,0.60251
0.006238,0.60337
0.0062774,0.60424
0.0063179,0.60512
0.0063578,0.606
0.0063992,0.60689
0.0064395,0.60776
0.0064801,0.60862
0.0065219,0.60951
0.0065643,0.61039
0.006607,0.61127
0.00665,0.61216
0.0066941,0.61303
0.0067387,0.61393
0.0067824,0.61482
0.0068281,0.61571
0.0068739,0.61659
0.0069184,0.61748
0.0069632,0.61839
0.0070081,0.61926
0.0070543,0.62018
0.0071002,0.62106
0.0071458,0.62197
0.0071931,0.62285
0.0072406,0.62374
0.0072886,0.62463
0.0073373,0.62552
0.0073853,0.62643
0.0074364,0.62734
0.0074848,0.62824
0.0075354,0.62914
0.0075859,0.63004
0.0076377,0.63094
0.0076894,0.63184
0.0077411,0.63274
0.0077941,0.63365
0.007847,0.63456
0.0079011,0.63548
0.0079556,0.63638
0.0080118,0.6373
0.0080668,0.63821
0.0081232,0.63913
0.0081791,0.64005
0.0082355,0.64098
0.0082903,0.6419
0.008347,0.64281
0.0084069,0.64374
0.0084655,0.64467
0.0085262,0.64558
0.0085851,0.64652
0.0086451,0.64746
0.0087058,0.64837
0.0087663,0.6493
0.0088284,0.65023
0.008891,0.65117
0.0089532,0.6521
0.0090161,0.65303
0.0090803,0.65397
0.0091448,0.65489
0.0092098,0.65584
0.0092746,0.65678
0.0093413,0.65771
0.0094093,0.65866
0.0094768,0.65959
0.009545,0.66054
0.0096133,0.6615
0.0096826,0.66244
0.0097527,0.66339
0.009824,0.66433
0.0098947,0.66527
0.009967,0.66623
0.010041,0.66719
0.010115,0.66816
0.010189,0.66913
0.010265,0.6701
0.01034,0.67104
0.010416,0.67202
0.010494,0.67299
0.010572,0.67396
0.010649,0.67492
0.010729,0.6759
0.010809,0.67687
0.010889,0.67786
0.01097,0.67884
0.011052,0.67981
0.011134,0.68079
0.011219,0.68178
0.011302,0.68275
0.01139,0.68372
0.011476,0.68471
0.011563,0.68568
0.011648,0.68666
0.011737,0.68764
0.011825,0.68863
0.011914,0.68961
0.012005,0.69059
0.012098,0.69159
0.01219,0.69258
0.012283,0.69358
0.012376,0.69459
0.012471,0.69559
0.012567,0.6966
0.012663,0.69759
0.012763,0.69858
0.012861,0.6996
0.01296,0.70062
0.013062,0.70163
0.013163,0.70263
0.013264,0.70366
0.013368,0.70467
0.013473,0.7057
0.013578,0.70673
0.013686,0.70776
0.013796,0.70878
0.013905,0.70983
0.014017,0.71086
0.01413,0.71189
0.014245,0.71292
0.014361,0.71395
0.014475,0.71499
0.014591,0.71606
0.014708,0.71709
0.014828,0.71813
0.014948,0.7192
0.01507,0.72026
0.015195,0.7213
0.015319,0.72237
0.015447,0.72342
0.015574,0.72447
0.015702,0.72551
0.015833,0.72658
0.015966,0.72764
0.0161,0.7287
0.016237,0.72977
0.016373,0.73083
0.01651,0.7319
0.016648,0.73298
0.01679,0.73406
0.016931,0.73514
0.017074,0.73619
0.017221,0.73729
0.017366,0.73836
0.017514,0.73947
0.017664,0.74058
0.017817,0.74166
0.017971,0.74274
0.018126,0.74382
0.018283,0.7449
0.018442,0.74598
0.018602,0.74707
0.018766,0.74817
0.01893,0.74928
0.019096,0.75038
0.019264,0.75149
0.019437,0.75261
0.01961,0.75372
0.019787,0.75483
0.019965,0.75594
0.020145,0.75704
0.020327,0.75816
0.020511,0.75928
0.020697,0.7604
0.020887,0.76153
0.021078,0.76265
0.021274,0.76377
0.021469,0.76491
0.021669,0.76604
0.021869,0.76716
0.022071,0.76831
0.022277,0.76946
0.022485,0.7706
0.022697,0.77175
0.022911,0.7729
0.023128,0.77405
0.023348,0.77518
0.023569,0.77633
0.023794,0.77747
0.02402,0.77862
0.02425,0.77977
0.024485,0.78092
0.024723,0.78207
0.024966,0.7832
0.025211,0.78437
0.025457,0.78552
0.025708,0.78668
0.025966,0.78783
0.026224,0.78897
0.026489,0.79014
0.026757,0.79131
0.027026,0.79248
0.027302,0.79364
0.027578,0.79482
0.027857,0.79599
0.02814,0.79718
0.028427,0.79836
0.028719,0.79953
0.029017,0.80071
0.029321,0.80189
0.029629,0.80308
0.029939,0.80426
0.030253,0.80545
0.030573,0.80664
0.030896,0.80782
0.031226,0.80898
0.031558,0.81018
0.031897,0.81136
0.03224,0.81253
0.032586,0.81371
0.032941,0.8149
0.033303,0.81611
0.033669,0.81728
0.034042,0.81846
0.034419,0.81966
0.034803,0.82083
0.035192,0.82203
0.035586,0.82322
0.035989,0.82439
0.036394,0.82559
0.03681,0.82678
0.037232,0.82796
0.037659,0.82914
0.03809,0.83032
0.038532,0.83149
0.038983,0.83268
0.039438,0.83385
0.039903,0.83504
0.040375,0.83621
0.040851,0.83737
0.041339,0.83854
0.041837,0.83971
0.042342,0.8409
0.042854,0.84207
0.043378,0.84326
0.043904,0.84443
0.044443,0.84562
0.044993,0.84679
0.045552,0.84796
0.046121,0.84914
0.046701,0.85033
0.047292,0.85151
0.047893,0.85266
0.048508,0.85386
0.049133,0.85501
0.049768,0.85618
0.050418,0.85735
0.05108,0.85851
0.051751,0.85967
0.052438,0.86084
0.05314,0.86201
0.053856,0.86318
0.054579,0.86434
0.055323,0.86551
0.056077,0.86667
0.056845,0.86783
0.057633,0.86898
0.058429,0.87011
0.059245,0.87126
0.060077,0.8724
0.060923,0.87353
0.061786,0.87469
0.062667,0.87584
0.063562,0.87698
0.064481,0.8781
0.065417,0.87923
0.066371,0.88033
0.067348,0.88145
0.068342,0.88256
0.069357,0.88368
0.07039,0.88479
0.071448,0.88589
0.072526,0.887
0.07363,0.88808
0.074341,0.88879
0.074349,0.88881
0.074356,0.88884
0.074364,0.88886
0.074372,0.88888
0.07438,0.8889
0.074389,0.88893
0.074397,0.88895
0.074406,0.88897
0.074414,0.889
0.074423,0.88902
0.074431,0.88905
0.074439,0.88907
0.074448,0.88909
0.074457,0.88911
0.074466,0.88914
0.074475,0.88916
0.074484,0.88918
0.074494,0.88921
0.074502,0.88924
0.074512,0.88926
0.074521,0.88929
0.074531,0.88931
0.07454,0.88934
0.07455,0.88936
0.074561,0.88939
0.07457,0.88942
0.074581,0.88944
0.074592,0.88947
0.074602,0.8895
0.074613,0.88952
0.074623,0.88955
0.074634,0.88957
0.074645,0.8896
0.074656,0.88963
0.074667,0.88965
0.074679,0.88968
0.07469,0.88971
0.074702,0.88974
0.074713,0.88976
0.074725,0.88979
0.074737,0.88982
0.07475,0.88985
0.074762,0.88988
0.074775,0.88991
0.074788,0.88994
0.0748,0.88997
0.074813,0.89
0.074826,0.89003
0.07484,0.89006
0.074853,0.89009
0.074866,0.89011
0.07488,0.89014
0.074894,0.89017
0.074908,0.8902
0.074923,0.89023
0.074938,0.89026
0.074953,0.89029
0.074968,0.89032
0.074983,0.89035
0.074999,0.89038
0.075014,0.89042
0.07503,0.89045
0.075045,0.89048
0.075062,0.89051
0.075079,0.89054
0.075096,0.89058
0.075113,0.89061
0.075131,0.89064
0.075148,0.89068
0.075167,0.89071
0.075185,0.89075
0.075204,0.89078
0.075222,0.89081
0.07524,0.89085
0.07526,0.89088
0.075279,0.89092
0.075301,0.89095
0.075322,0.89099
0.075343,0.89103
0.075365,0.89106
0.075386,0.8911
0.075409,0.89114
0.075431,0.89117
0.075454,0.89121
0.075476,0.89125
0.0755,0.89129
0.075523,0.89133
0.075548,0.89137
0.075572,0.89141
0.075598,0.89145
0.075623,0.89149
0.07565,0.89154
0.075677,0.89158
0.075704,0.89162
0.075731,0.89166
0.075759,0.8917
0.075789,0.89174
0.075819,0.89179
0.075834,0.89181
1,1


==> images/datFiles/HRFHPCTN.dat <==
0,0
0,8.7475e-08
0,1.7495e-07
8.9808e-09,1.7495e-07
1.7962e-08,1.7495e-07
3.5923e-08,1.7495e-07
4.4904e-08,1.7495e-07
6.2866e-08,1.7495e-07
7.1847e-08,1.7495e-07
8.9808e-08,1.7495e-07
9.8789e-08,2.6243e-07
1.0777e-07,2.6243e-07
1.1675e-07,2.6243e-07
1.4369e-07,2.6243e-07
1.6165e-07,2.6243e-07
1.7064e-07,2.6243e-07
1.7962e-07,3.499e-07
2.0656e-07,4.3738e-07
2.1554e-07,5.2485e-07
2.2452e-07,5.2485e-07
2.4248e-07,6.1233e-07
2.6942e-07,6.1233e-07
3.0535e-07,6.1233e-07
3.2331e-07,6.1233e-07
3.7719e-07,6.998e-07
4.221e-07,6.998e-07
4.4904e-07,6.998e-07
4.9395e-07,6.998e-07
5.3885e-07,6.998e-07
5.8375e-07,6.998e-07
6.3764e-07,6.998e-07
6.8254e-07,6.998e-07
7.4541e-07,6.998e-07
7.8133e-07,7.8728e-07
8.6216e-07,7.8728e-07
9.3401e-07,7.8728e-07
1.0508e-06,8.7475e-07
1.1316e-06,9.6223e-07
1.2663e-06,1.0497e-06
1.3651e-06,1.0497e-06
1.4459e-06,1.0497e-06
1.5447e-06,1.0497e-06
1.6794e-06,1.0497e-06
1.7423e-06,1.0497e-06
1.8051e-06,1.0497e-06
1.9039e-06,1.0497e-06
1.9848e-06,1.0497e-06
2.0656e-06,1.0497e-06
2.1734e-06,1.0497e-06
2.2991e-06,1.0497e-06
2.3709e-06,1.1372e-06
2.4877e-06,1.1372e-06
2.5865e-06,1.1372e-06
2.6942e-06,1.1372e-06
2.7751e-06,1.1372e-06
2.8918e-06,1.1372e-06
2.9906e-06,1.1372e-06
3.0894e-06,1.1372e-06
3.2331e-06,1.1372e-06
3.3229e-06,1.1372e-06
3.4576e-06,1.1372e-06
3.5923e-06,1.1372e-06
3.727e-06,1.1372e-06
3.8258e-06,1.1372e-06
3.9965e-06,1.1372e-06
4.0593e-06,1.1372e-06
4.203e-06,1.2247e-06
4.3288e-06,1.2247e-06
4.4455e-06,1.2247e-06
4.5443e-06,1.2247e-06
4.6521e-06,1.2247e-06
4.7778e-06,1.2247e-06
4.8586e-06,1.2247e-06
4.9215e-06,1.2247e-06
5.0293e-06,1.2247e-06
5.2089e-06,1.2247e-06
5.3077e-06,1.2247e-06
5.4154e-06,1.2247e-06
5.604e-06,1.2247e-06
5.7298e-06,1.2247e-06
5.7836e-06,1.2247e-06
5.9004e-06,1.2247e-06
5.9812e-06,1.2247e-06
6.08e-06,1.3121e-06
6.1788e-06,1.3121e-06
6.2417e-06,1.3996e-06
6.3494e-06,1.3996e-06
6.4392e-06,1.3996e-06
6.5111e-06,1.3996e-06
6.5829e-06,1.3996e-06
6.7087e-06,1.4871e-06
6.8524e-06,1.4871e-06
6.9332e-06,1.4871e-06
7.0859e-06,1.4871e-06
7.1936e-06,1.4871e-06
7.3373e-06,1.4871e-06
7.4631e-06,1.5746e-06
7.5349e-06,1.5746e-06
7.6606e-06,1.5746e-06
7.7684e-06,1.662e-06
7.8672e-06,1.7495e-06
7.939e-06,1.9245e-06
8.0289e-06,2.0119e-06
8.1366e-06,2.0994e-06
8.2354e-06,2.0994e-06
8.3522e-06,2.0994e-06
8.5048e-06,2.1869e-06
8.6306e-06,2.1869e-06
8.7024e-06,2.1869e-06
8.8192e-06,2.1869e-06
8.9539e-06,2.2744e-06
9.0706e-06,2.3618e-06
9.1964e-06,2.3618e-06
9.3041e-06,2.3618e-06
9.5017e-06,2.3618e-06
9.6454e-06,2.3618e-06
9.7352e-06,2.4493e-06
9.8789e-06,2.4493e-06
1.0068e-05,2.5368e-06
1.0202e-05,2.6243e-06
1.0436e-05,2.7992e-06
1.0561e-05,2.7992e-06
1.0741e-05,2.7992e-06
1.0867e-05,2.7992e-06
1.101e-05,2.8867e-06
1.1073e-05,3.1491e-06
1.1181e-05,3.2366e-06
1.1352e-05,3.3241e-06
1.1531e-05,3.4115e-06
1.1738e-05,3.4115e-06
1.1882e-05,3.4115e-06
1.2079e-05,3.4115e-06
1.2241e-05,3.499e-06
1.2403e-05,3.5865e-06
1.2555e-05,3.5865e-06
1.2672e-05,3.674e-06
1.2789e-05,3.674e-06
1.295e-05,3.674e-06
1.3166e-05,3.7614e-06
1.3283e-05,3.8489e-06
1.3498e-05,3.9364e-06
1.3642e-05,3.9364e-06
1.3795e-05,4.0239e-06
1.4019e-05,4.0239e-06
1.4217e-05,4.0239e-06
1.4414e-05,4.0239e-06
1.463e-05,4.2863e-06
1.4791e-05,4.2863e-06
1.4917e-05,4.2863e-06
1.516e-05,4.3738e-06
1.5294e-05,4.4612e-06
1.5537e-05,4.5487e-06
1.577e-05,4.6362e-06
1.5968e-05,4.7237e-06
1.6237e-05,4.8986e-06
1.6534e-05,4.8986e-06
1.6749e-05,4.8986e-06
1.6929e-05,4.8986e-06
1.7055e-05,4.9861e-06
1.7198e-05,5.1611e-06
1.7396e-05,5.336e-06
1.7611e-05,5.4235e-06
1.8016e-05,5.4235e-06
1.8249e-05,5.5984e-06
1.8483e-05,5.6859e-06
1.8716e-05,5.6859e-06
1.8994e-05,5.8609e-06
1.93e-05,5.9483e-06
1.947e-05,6.2108e-06
1.9704e-05,6.2982e-06
1.9982e-05,6.3857e-06
2.0189e-05,6.3857e-06
2.0458e-05,6.3857e-06
2.0665e-05,6.3857e-06
2.088e-05,6.3857e-06
2.1069e-05,6.3857e-06
2.1276e-05,6.5607e-06
2.1581e-05,6.6481e-06
2.194e-05,6.6481e-06
2.2219e-05,6.6481e-06
2.2569e-05,6.7356e-06
2.2802e-05,6.9106e-06
2.2973e-05,6.998e-06
2.3287e-05,7.2605e-06
2.3611e-05,7.3479e-06
2.3916e-05,7.4354e-06
2.4176e-05,7.6104e-06
2.4365e-05,7.8728e-06
2.4778e-05,8.2227e-06
2.5012e-05,8.3102e-06
2.5254e-05,8.3976e-06
2.5434e-05,8.5726e-06
2.5748e-05,8.6601e-06
2.6116e-05,8.9225e-06
2.644e-05,9.01e-06
2.6754e-05,9.1849e-06
2.7032e-05,9.1849e-06
2.7365e-05,9.2724e-06
2.7742e-05,9.3599e-06
2.7993e-05,9.5348e-06
2.8361e-05,9.7973e-06
2.864e-05,9.9722e-06
2.899e-05,1.0235e-05
2.9277e-05,1.0322e-05
2.9655e-05,1.0497e-05
3.0041e-05,1.0585e-05
3.0319e-05,1.0934e-05
3.0643e-05,1.1284e-05
3.0975e-05,1.1634e-05
3.1262e-05,1.1897e-05
3.1577e-05,1.2247e-05
3.1882e-05,1.2596e-05
3.2259e-05,1.2684e-05
3.2699e-05,1.3034e-05
3.3005e-05,1.3296e-05
3.3454e-05,1.3559e-05
3.3714e-05,1.3646e-05
3.3992e-05,1.3909e-05
3.4307e-05,1.4521e-05
3.4612e-05,1.4521e-05
3.4908e-05,1.4871e-05
3.5187e-05,1.5046e-05
3.551e-05,1.5308e-05
3.5771e-05,1.5483e-05
3.6103e-05,1.5833e-05
3.639e-05,1.6095e-05
3.6759e-05,1.6095e-05
3.7073e-05,1.6445e-05
3.7279e-05,1.697e-05
3.763e-05,1.7408e-05
3.7917e-05,1.767e-05
3.816e-05,1.837e-05
3.842e-05,1.8457e-05
3.8707e-05,1.8895e-05
3.8995e-05,1.9332e-05
3.93e-05,1.9857e-05
3.9614e-05,2.0207e-05
3.9875e-05,2.0644e-05
4.0162e-05,2.0907e-05
4.0387e-05,2.1082e-05
4.0692e-05,2.1519e-05
4.1096e-05,2.1956e-05
4.1384e-05,2.2306e-05
4.1707e-05,2.2394e-05
4.2003e-05,2.3006e-05
4.2201e-05,2.3443e-05
4.2605e-05,2.3618e-05
4.2919e-05,2.3618e-05
4.3234e-05,2.4056e-05
4.3548e-05,2.4231e-05
4.3844e-05,2.4668e-05
4.4177e-05,2.4843e-05
4.4563e-05,2.5193e-05
4.4877e-05,2.5543e-05
4.5245e-05,2.5718e-05
4.5587e-05,2.5893e-05
4.5928e-05,2.6155e-05
4.6296e-05,2.6505e-05
4.6727e-05,2.6767e-05
4.7158e-05,2.7117e-05
4.7491e-05,2.738e-05
4.7985e-05,2.773e-05
4.8281e-05,2.808e-05
4.8595e-05,2.8342e-05
4.8919e-05,2.8517e-05
4.9278e-05,2.9217e-05
4.9547e-05,2.9479e-05
4.996e-05,2.9654e-05
5.0275e-05,3.0092e-05
5.0598e-05,3.0704e-05
5.0939e-05,3.1054e-05
5.1227e-05,3.1316e-05
5.1613e-05,3.2191e-05
5.1918e-05,3.2803e-05
5.2241e-05,3.3241e-05
5.2574e-05,3.3853e-05
5.2942e-05,3.429e-05
5.3292e-05,3.5253e-05
5.366e-05,3.5777e-05
5.4047e-05,3.639e-05
5.4514e-05,3.674e-05
5.4864e-05,3.7265e-05
5.5178e-05,3.7527e-05
5.5717e-05,3.8402e-05
5.6166e-05,3.9364e-05
5.6615e-05,3.9889e-05
5.7082e-05,4.0589e-05
5.745e-05,4.1463e-05
5.7863e-05,4.2251e-05
5.8223e-05,4.3213e-05
5.8582e-05,4.4e-05
5.8995e-05,4.4612e-05
5.9399e-05,4.5487e-05
5.9678e-05,4.6624e-05
6.0073e-05,4.7412e-05
6.0459e-05,4.8549e-05
6.08e-05,4.9948e-05
6.1213e-05,5.0911e-05
6.1671e-05,5.2048e-05
6.2084e-05,5.3185e-05
6.2542e-05,5.3972e-05
6.3e-05,5.5022e-05
6.3405e-05,5.6247e-05
6.3854e-05,5.7209e-05
6.4285e-05,5.8259e-05
6.4752e-05,5.9483e-05
6.5183e-05,6.0358e-05
6.5605e-05,6.202e-05
6.6072e-05,6.3157e-05
6.6512e-05,6.412e-05
6.7078e-05,6.5257e-05
6.759e-05,6.7181e-05
6.7967e-05,6.8406e-05
6.8353e-05,6.9368e-05
6.8712e-05,7.068e-05
6.9134e-05,7.2342e-05
6.961e-05,7.3917e-05
7.0023e-05,7.6191e-05
7.0455e-05,7.8028e-05
7.0877e-05,7.9953e-05
7.1353e-05,8.144e-05
7.182e-05,8.3627e-05
7.2287e-05,8.5114e-05
7.2691e-05,8.6951e-05
7.3149e-05,8.8613e-05
7.367e-05,9.0625e-05
7.4235e-05,9.2899e-05
7.4649e-05,9.5261e-05
7.508e-05,9.7535e-05
7.5511e-05,9.9722e-05
7.5951e-05,0.00010217
7.6391e-05,0.00010436
7.6804e-05,0.00010655
7.7397e-05,0.00010891
7.781e-05,0.00011197
7.8277e-05,0.00011442
7.8717e-05,0.00011748
7.9238e-05,0.00012107
7.9795e-05,0.00012325
8.019e-05,0.00012675
8.0657e-05,0.00013086
8.1115e-05,0.00013454
8.1582e-05,0.00013734
8.2067e-05,0.00014075
8.2516e-05,0.00014486
8.3019e-05,0.00014827
8.3486e-05,0.00015221
8.3962e-05,0.00015562
8.4492e-05,0.00016026
8.5084e-05,0.00016498
8.5659e-05,0.00016874
8.6171e-05,0.00017381
8.6728e-05,0.00017854
8.7258e-05,0.00018256
8.7805e-05,0.00018606
8.8407e-05,0.00019096
8.9e-05,0.00019673
8.9413e-05,0.00020137
9.006e-05,0.00020705
9.0608e-05,0.0002123
9.1308e-05,0.00021851
9.1829e-05,0.0002235
9.2547e-05,0.00022945
9.3077e-05,0.00023452
9.3778e-05,0.00024021
9.4469e-05,0.00024651
9.5107e-05,0.00025342
9.5754e-05,0.00025963
9.6463e-05,0.0002675
9.7056e-05,0.00027284
9.7568e-05,0.00028062
9.8268e-05,0.00028788
9.9202e-05,0.00029628
9.9992e-05,0.00030503
0.00010081,0.00031229
0.00010164,0.00032042
0.00010222,0.00032996
0.00010294,0.00033844
0.00010368,0.00034754
0.00010447,0.00035786
0.00010515,0.0003681
0.00010605,0.00037667
0.00010683,0.00038673
0.00010775,0.00039749
0.00010856,0.00040939
0.00010952,0.00042224
0.00011035,0.00043405
0.00011122,0.0004463
0.00011201,0.00045732
0.00011284,0.00046782
0.00011372,0.00047998
0.00011461,0.00049345
0.00011533,0.00050692
0.00011631,0.00051925
0.00011732,0.00053325
0.00011829,0.0005476
0.00011931,0.00055932
0.00012018,0.0005741
0.00012114,0.00059055
0.0001222,0.00060647
0.0001233,0.00062151
0.00012444,0.00063953
0.00012552,0.00065747
0.00012678,0.00067452
0.00012791,0.00069149
0.00012907,0.00071004
0.00013026,0.00073016
0.00013152,0.00075089
0.00013284,0.00077075
0.00013393,0.00079034
0.00013527,0.00081238
0.00013664,0.00083277
0.00013784,0.00085796
0.00013915,0.00088158
0.00014054,0.00090773
0.00014186,0.00093284
0.00014334,0.00095952
0.00014471,0.00098629
0.00014598,0.0010145
0.00014743,0.0010419
0.00014881,0.0010677
0.00015034,0.0010982
0.00015191,0.0011298
0.00015355,0.0011626
0.00015522,0.0011964
0.00015686,0.0012322
0.00015852,0.0012647
0.00016013,0.0013021
0.00016201,0.001338
0.00016379,0.0013736
0.00016571,0.0014112
0.00016764,0.0014518
0.00016941,0.0014917
0.0001712,0.0015352
0.00017296,0.0015786
0.00017501,0.001623
0.00017699,0.0016677
0.00017892,0.0017176
0.00018114,0.0017658
0.00018325,0.0018181
0.00018537,0.001868
0.00018748,0.0019222
0.00019004,0.0019717
0.00019232,0.0020256
0.00019495,0.0020803
0.00019725,0.0021409
0.00019974,0.0021991
0.00020212,0.0022594
0.00020479,0.002324
0.00020769,0.0023911
0.00021011,0.002461
0.00021309,0.0025296
0.00021597,0.0026002
0.00021882,0.0026757
0.00022185,0.0027526
0.00022516,0.0028281
0.00022822,0.0029116
0.00023101,0.0029931
0.00023415,0.003078
0.00023743,0.0031726
0.00024084,0.0032582
0.00024375,0.0033467
0.00024725,0.0034426
0.00025109,0.0035442
0.00025476,0.0036434
0.00025856,0.0037492
0.00026217,0.0038596
0.00026626,0.0039677
0.00027015,0.0040814
0.00027436,0.0041936
0.00027878,0.0043085
0.00028318,0.0044262
0.00028771,0.0045499
0.00029196,0.0046758
0.00029647,0.0048132
0.00030104,0.0049488
0.00030584,0.0050883
0.00031093,0.0052278
0.00031623,0.0053703
0.0003212,0.005522
0.00032646,0.005673
0.00033184,0.0058344
0.00033718,0.0059981
0.00034301,0.0061651
0.00034859,0.0063367
0.00035402,0.0065138
0.00035994,0.0066984
0.00036566,0.0068793
0.00037192,0.0070682
0.00037828,0.0072606
0.00038488,0.0074627
0.00039182,0.0076702
0.00039875,0.0078899
0.00040549,0.0081129
0.00041243,0.0083305
0.00041999,0.0085664
0.00042737,0.0087973
0.00043509,0.0090358
0.00044303,0.0092811
0.00045089,0.0095316
0.00045912,0.0098006
0.00046762,0.010066
0.00047618,0.010344
0.00048518,0.010635
0.00049462,0.010919
0.00050364,0.011216
0.00051274,0.011518
0.00052244,0.011829
0.00053239,0.012144
0.00054228,0.012471
0.00055266,0.012798
0.00056312,0.01314
0.00057382,0.01349
0.00058486,0.013848
0.00059619,0.01421
0.0006078,0.014588
0.000619,0.01497
0.00063125,0.015363
0.00064383,0.015761
0.0006559,0.016169
0.00066868,0.016591
0.00068166,0.017025
0.00069468,0.017461
0.00070854,0.017917
0.00072297,0.018385
0.00073698,0.018868
0.0007524,0.019344
0.00076737,0.019842
0.00078317,0.020341
0.00079831,0.020863
0.0008148,0.021397
0.00083177,0.021939
0.00084854,0.022481
0.00086549,0.023047
0.00088299,0.023615
0.0009015,0.024206
0.00092035,0.024816
0.00093907,0.02542
0.00095883,0.026051
0.00097895,0.026682
0.00099978,0.027339
0.0010197,0.028014
0.0010416,0.028687
0.0010623,0.029382
0.0010844,0.030099
0.0011071,0.030813
0.0011294,0.031552
0.0011528,0.032294
0.0011763,0.033063
0.0011997,0.033842
0.0012252,0.034648
0.0012514,0.035467
0.0012777,0.036308
0.0013053,0.037157
0.0013331,0.038008
0.0013606,0.03889
0.001389,0.039785
0.0014181,0.040674
0.0014475,0.041595
0.0014766,0.042549
0.0015067,0.043506
0.0015383,0.044469
0.0015695,0.045464
0.0016022,0.046489
0.0016362,0.047523
0.001671,0.048574
0.0017056,0.049657
0.0017403,0.050736
0.001777,0.051841
0.0018134,0.052953
0.0018513,0.054105
0.0018897,0.055247
0.0019288,0.056427
0.0019677,0.057613
0.0020085,0.058836
0.0020505,0.060074
0.0020936,0.061318
0.0021367,0.062587
0.0021811,0.063895
0.0022258,0.065187
0.0022721,0.0665
0.0023186,0.067853
0.0023664,0.069225
0.0024155,0.070642
0.0024661,0.072059
0.0025168,0.073508
0.0025682,0.074955
0.0026205,0.076445
0.002674,0.077939
0.0027284,0.079461
0.0027844,0.081001
0.0028419,0.082575
0.0028996,0.084175
0.0029575,0.085788
0.0030187,0.087431
0.0030802,0.089092
0.0031423,0.090766
0.0032047,0.092474
0.003269,0.09418
0.0033364,0.095944
0.0034047,0.097711
0.0034719,0.099518
0.0035436,0.10136
0.0036169,0.1032
0.003691,0.10508
0.0037655,0.107
0.0038428,0.10893
0.0039196,0.11088
0.0039977,0.11284
0.0040767,0.11485
0.0041591,0.11687
0.0042431,0.11893
0.0043278,0.121
0.0044128,0.12308
0.0044998,0.12522
0.0045909,0.12738
0.0046814,0.12954
0.0047753,0.13172
0.0048699,0.13395
0.0049671,0.13619
0.0050634,0.13845
0.0051622,0.14071
0.0052643,0.14302
0.0053692,0.14536
0.005474,0.14775
0.0055803,0.15013
0.0056909,0.15253
0.0058007,0.15496
0.0059142,0.15741
0.0060304,0.15986
0.0061481,0.16235
0.006268,0.16489
0.0063903,0.16743
0.0065127,0.17
0.0066372,0.1726
0.0067637,0.17523
0.0068958,0.17788
0.0070268,0.18055
0.0071616,0.18326
0.0072978,0.18595
0.0074394,0.18867
0.0075823,0.19142
0.0077269,0.19418
0.0078754,0.19698
0.0080229,0.1998
0.008174,0.20264
0.0083302,0.20549
0.008487,0.20838
0.0086471,0.21126
0.0088109,0.21419
0.0089754,0.2171
0.0091433,0.22008
0.0093127,0.22304
0.0094867,0.22605
0.0096621,0.22905
0.0098419,0.2321
0.010024,0.23517
0.01021,0.23824
0.010398,0.24135
0.010588,0.24445
0.010783,0.24755
0.01098,0.25073
0.011181,0.2539
0.011384,0.25704
0.011592,0.26021
0.0118,0.2634
0.012011,0.26664
0.012228,0.26989
0.012445,0.27316
0.012665,0.27641
0.012894,0.27971
0.013123,0.28298
0.013357,0.28629
0.013594,0.28962
0.013834,0.29293
0.014076,0.29629
0.014325,0.29962
0.014578,0.30297
0.014833,0.30635
0.015093,0.30976
0.015356,0.31315
0.015624,0.31656
0.015895,0.31996
0.016171,0.32341
0.016451,0.32682
0.016734,0.33028
0.017021,0.33373
0.017313,0.33721
0.017612,0.34068
0.017913,0.34414
0.018218,0.34764
0.018529,0.35111
0.018842,0.35463
0.019164,0.35815
0.019486,0.36167
0.019816,0.36519
0.020149,0.36871
0.020483,0.37226
0.020825,0.37581
0.021171,0.37937
0.021518,0.38293
0.021876,0.38649
0.022239,0.39006
0.022604,0.39361
0.022976,0.3972
0.023353,0.40078
0.023734,0.40434
0.024122,0.40792
0.024517,0.41147
0.024917,0.41501
0.025323,0.41856
0.02573,0.42212
0.026146,0.42568
0.026566,0.42925
0.026994,0.43282
0.027429,0.43637
0.02787,0.43988
0.028317,0.44344
0.028766,0.44701
0.029221,0.45056
0.029684,0.45413
0.030155,0.45766
0.030635,0.4612
0.031119,0.46472
0.03161,0.46823
0.032107,0.47176
0.032612,0.47529
0.033126,0.47879
0.033642,0.48228
0.034169,0.48577
0.034705,0.48926
0.035242,0.49274
0.035792,0.49623
0.036343,0.49972
0.036906,0.50315
0.037476,0.5066
0.038054,0.51003
0.038639,0.51347
0.039232,0.51691
0.039836,0.52033
0.040444,0.52376
0.04106,0.52718
0.041685,0.53057
0.042315,0.53397
0.042958,0.53733
0.043605,0.5407
0.044265,0.54406
0.044931,0.5474
0.045602,0.55078
0.046281,0.5541
0.046974,0.55741
0.047674,0.56072
0.048387,0.564
0.049104,0.56729
0.04983,0.57057
0.050571,0.57381
0.051323,0.57709
0.052083,0.58033
0.052854,0.58359
0.053636,0.58677
0.054425,0.58995
0.055224,0.59312
0.056032,0.59629
0.056852,0.59948
0.057682,0.60258
0.058519,0.60578
0.059366,0.60889
0.060227,0.61198
0.061101,0.61508
0.061985,0.61815
0.06288,0.62124
0.063788,0.62431
0.064705,0.62736
0.065639,0.63043
0.066584,0.63348
0.067545,0.6365
0.068512,0.63951
0.069496,0.6425
0.070492,0.64546
0.071497,0.64842
0.072513,0.65139
0.073549,0.65436
0.074597,0.65729
0.07566,0.66022
0.076732,0.66314
0.077821,0.66603
0.078929,0.66889
0.08005,0.67179
0.081183,0.67464
0.082329,0.67748
0.083487,0.68034
0.084666,0.68314
0.085858,0.68597
0.087062,0.68877
0.088286,0.69155
0.089519,0.69433
0.090775,0.69707
0.092046,0.69983
0.093329,0.70258
0.094637,0.70533
0.095953,0.70805
0.097294,0.71076
0.098654,0.71342
0.10003,0.71607
0.10142,0.71871
0.10283,0.72132
0.10426,0.72394
0.10571,0.72654
0.10717,0.72917
0.10865,0.73177
0.11015,0.73436
0.11168,0.73695
0.11322,0.73952
0.11479,0.74205
0.11639,0.74459
0.118,0.74714
0.11963,0.74965
0.12129,0.75216
0.12296,0.75464
0.12466,0.75709
0.12639,0.75959
0.12813,0.76207
0.12989,0.76451
0.13169,0.76696
0.13351,0.7694
0.13535,0.77183
0.13722,0.77423
0.13912,0.77666
0.14104,0.77906
0.14299,0.78145
0.14497,0.78383
0.14698,0.7862
0.14902,0.78857
0.15108,0.79093
0.15318,0.79326
0.15532,0.79559
0.15748,0.79793
0.15966,0.80027
0.1619,0.80256
0.16417,0.80486
0.16648,0.80714
0.16882,0.80942
0.17119,0.81168
0.1736,0.81394
0.17606,0.81621
0.17855,0.81845
0.1811,0.82073
0.18368,0.82298
0.1863,0.82522
0.18897,0.82744
0.19167,0.82968
0.19442,0.83191
0.19723,0.83411
0.20008,0.83632
0.20298,0.83852
0.20593,0.84077
0.20894,0.84297
0.212,0.84518
0.21511,0.84739
0.21829,0.84959
0.22153,0.85177
0.22481,0.85399
0.22817,0.85619
0.23158,0.85837
0.23505,0.86057
0.2386,0.86275
0.24223,0.86492
0.24591,0.86712
0.24967,0.86932
0.2535,0.8715
0.25741,0.87367
0.26141,0.87582
0.26549,0.87799
0.26965,0.88014
0.27391,0.8823
0.27826,0.88444
0.2827,0.88657
0.28725,0.88871
0.29187,0.89087
0.29662,0.89302
0.30147,0.89513
0.30643,0.89729
0.31152,0.89941
0.31673,0.90152
0.32207,0.90363
0.3275,0.90574
0.33307,0.90785
0.33877,0.90997
0.34461,0.91206
0.35059,0.91414
0.35668,0.91623
0.3629,0.91832
0.36926,0.9204
0.37573,0.92248
0.38234,0.92457
0.38908,0.9266
0.39593,0.92864
0.4029,0.93067
0.40998,0.93267
0.41716,0.93465
0.42445,0.9366
0.43185,0.93855
0.43937,0.94048
0.44698,0.94239
0.45469,0.9443
0.46252,0.94618
0.47044,0.94805
0.47847,0.94988
0.48658,0.95169
0.49475,0.95347
0.50302,0.95524
0.51138,0.95698
0.51982,0.9587
0.52831,0.96038
0.53682,0.96204
0.54536,0.96364
0.5539,0.96521
0.56242,0.96676
0.57089,0.96826
0.57926,0.96969
0.58753,0.97106
0.59563,0.97237
0.60356,0.97361
0.61127,0.9748
1,1


==> images/datFiles/HRFHPCTV.dat <==
0,0
0,8.7475e-08
0,1.7495e-07
0,2.6243e-07
0,3.499e-07
0,4.3738e-07
0,5.2485e-07
0,6.1233e-07
0,6.998e-07
8.9808e-09,6.998e-07
8.9808e-09,7.8728e-07
8.9808e-09,8.7475e-07
8.9808e-09,9.6223e-07
1.7962e-08,9.6223e-07
2.6942e-08,9.6223e-07
3.5923e-08,9.6223e-07
4.4904e-08,9.6223e-07
5.3885e-08,9.6223e-07
6.2866e-08,9.6223e-07
6.2866e-08,1.0497e-06
6.2866e-08,1.1372e-06
6.2866e-08,1.2247e-06
6.2866e-08,1.3121e-06
6.2866e-08,1.4871e-06
6.2866e-08,1.5746e-06
6.2866e-08,1.662e-06
6.2866e-08,1.7495e-06
7.1847e-08,1.7495e-06
7.1847e-08,1.837e-06
7.1847e-08,1.9245e-06
7.1847e-08,2.0119e-06
7.1847e-08,2.0994e-06
7.1847e-08,2.1869e-06
7.1847e-08,2.2744e-06
7.1847e-08,2.4493e-06
7.1847e-08,2.6243e-06
8.0827e-08,2.7117e-06
8.0827e-08,2.9742e-06
8.9808e-08,2.9742e-06
8.9808e-08,3.1491e-06
8.9808e-08,3.3241e-06
8.9808e-08,3.4115e-06
9.8789e-08,3.4115e-06
9.8789e-08,3.499e-06
9.8789e-08,3.674e-06
9.8789e-08,3.7614e-06
1.0777e-07,4.0239e-06
1.0777e-07,4.1113e-06
1.0777e-07,4.1988e-06
1.2573e-07,4.2863e-06
1.2573e-07,4.3738e-06
1.2573e-07,4.5487e-06
1.3471e-07,4.5487e-06
1.3471e-07,4.7237e-06
1.4369e-07,4.7237e-06
1.4369e-07,4.8986e-06
1.5267e-07,4.8986e-06
1.5267e-07,4.9861e-06
1.6165e-07,5.0736e-06
1.6165e-07,5.2485e-06
1.6165e-07,5.336e-06
1.6165e-07,5.4235e-06
1.7064e-07,5.6859e-06
1.7962e-07,5.6859e-06
1.886e-07,5.6859e-06
1.9758e-07,5.7734e-06
1.9758e-07,5.8609e-06
2.0656e-07,5.8609e-06
2.2452e-07,5.8609e-06
2.2452e-07,5.9483e-06
2.335e-07,6.1233e-06
2.4248e-07,6.2108e-06
2.5146e-07,6.2108e-06
2.5146e-07,6.2982e-06
2.6044e-07,6.4732e-06
2.6942e-07,6.5607e-06
2.7841e-07,6.6481e-06
2.8739e-07,6.6481e-06
2.8739e-07,6.8231e-06
2.9637e-07,6.9106e-06
2.9637e-07,6.998e-06
3.0535e-07,6.998e-06
3.1433e-07,7.0855e-06
3.1433e-07,7.173e-06
3.2331e-07,7.173e-06
3.3229e-07,7.3479e-06
3.5025e-07,7.3479e-06
3.5923e-07,7.4354e-06
3.6821e-07,7.5229e-06
3.7719e-07,7.6104e-06
3.8618e-07,7.6104e-06
3.9516e-07,7.8728e-06
3.9516e-07,8.0477e-06
4.0414e-07,8.1352e-06
4.1312e-07,8.3976e-06
4.221e-07,8.5726e-06
4.4006e-07,8.835e-06
4.4904e-07,9.01e-06
4.5802e-07,9.1849e-06
4.5802e-07,9.2724e-06
4.5802e-07,9.4474e-06
4.67e-07,9.5348e-06
4.7598e-07,9.7098e-06
4.8496e-07,9.8847e-06
4.8496e-07,1.006e-05
4.9395e-07,1.006e-05
4.9395e-07,1.0235e-05
5.0293e-07,1.0497e-05
5.2089e-07,1.0759e-05
5.2089e-07,1.0847e-05
5.3885e-07,1.1197e-05
5.4783e-07,1.1372e-05
5.5681e-07,1.1547e-05
5.6579e-07,1.1547e-05
5.8375e-07,1.1722e-05
6.0172e-07,1.1809e-05
6.2866e-07,1.2072e-05
6.2866e-07,1.2247e-05
6.6458e-07,1.2596e-05
6.8254e-07,1.2771e-05
6.8254e-07,1.3209e-05
6.9152e-07,1.3471e-05
6.9152e-07,1.3559e-05
6.9152e-07,1.3646e-05
7.1847e-07,1.3909e-05
7.2745e-07,1.4346e-05
7.5439e-07,1.4346e-05
7.7235e-07,1.4521e-05
7.8133e-07,1.4783e-05
7.9031e-07,1.4958e-05
8.0827e-07,1.5658e-05
8.2624e-07,1.5921e-05
8.3522e-07,1.5921e-05
8.442e-07,1.627e-05
8.8012e-07,1.6358e-05
8.891e-07,1.6445e-05
8.9808e-07,1.697e-05
9.1604e-07,1.7145e-05
9.3401e-07,1.7233e-05
9.4299e-07,1.7408e-05
9.6095e-07,1.7583e-05
9.7891e-07,1.802e-05
9.9687e-07,1.837e-05
1.0059e-06,1.837e-05
1.0059e-06,1.8632e-05
1.0148e-06,1.8895e-05
1.0328e-06,1.9332e-05
1.0328e-06,1.9682e-05
1.0328e-06,2.0032e-05
1.0418e-06,2.0382e-05
1.0508e-06,2.1082e-05
1.0867e-06,2.1519e-05
1.0957e-06,2.1781e-05
1.1136e-06,2.2044e-05
1.1316e-06,2.2744e-05
1.1585e-06,2.3268e-05
1.1765e-06,2.3793e-05
1.2034e-06,2.3968e-05
1.2124e-06,2.4318e-05
1.2394e-06,2.4756e-05
1.2663e-06,2.5105e-05
1.2753e-06,2.5455e-05
1.3112e-06,2.5805e-05
1.3561e-06,2.6243e-05
1.3741e-06,2.6418e-05
1.392e-06,2.668e-05
1.401e-06,2.6767e-05
1.428e-06,2.738e-05
1.4549e-06,2.7817e-05
1.4729e-06,2.843e-05
1.5088e-06,2.8867e-05
1.5178e-06,2.8954e-05
1.5447e-06,2.9567e-05
1.5627e-06,3.0092e-05
1.6076e-06,3.0179e-05
1.6525e-06,3.1054e-05
1.6884e-06,3.1491e-05
1.7064e-06,3.1929e-05
1.7423e-06,3.2716e-05
1.7602e-06,3.3503e-05
1.7962e-06,3.4553e-05
1.8141e-06,3.5253e-05
1.8321e-06,3.534e-05
1.859e-06,3.569e-05
1.886e-06,3.6915e-05
1.895e-06,3.7352e-05
1.9039e-06,3.8402e-05
1.9219e-06,3.9364e-05
1.9578e-06,3.9889e-05
2.0207e-06,4.0414e-05
2.0386e-06,4.1288e-05
2.0476e-06,4.1638e-05
2.1015e-06,4.2338e-05
2.1374e-06,4.2863e-05
2.2093e-06,4.3825e-05
2.2272e-06,4.4e-05
2.2632e-06,4.47e-05
2.3171e-06,4.5575e-05
2.362e-06,4.6537e-05
2.3979e-06,4.7062e-05
2.4338e-06,4.7937e-05
2.4518e-06,4.8899e-05
2.4607e-06,4.9774e-05
2.5056e-06,5.0561e-05
2.5056e-06,5.1785e-05
2.5416e-06,5.2748e-05
2.6044e-06,5.3448e-05
2.6314e-06,5.4235e-05
2.6493e-06,5.5197e-05
2.7122e-06,5.6859e-05
2.7481e-06,5.8259e-05
2.7841e-06,5.9658e-05
2.829e-06,6.0795e-05
2.8828e-06,6.2195e-05
2.9188e-06,6.3245e-05
2.9547e-06,6.4294e-05
2.9727e-06,6.5432e-05
3.0355e-06,6.6569e-05
3.1253e-06,6.8143e-05
3.2331e-06,6.9718e-05
3.3139e-06,7.1293e-05
3.3498e-06,7.2605e-05
3.3948e-06,7.3654e-05
3.4307e-06,7.4704e-05
3.4666e-06,7.6191e-05
3.5384e-06,7.8203e-05
3.6372e-06,7.9515e-05
3.745e-06,8.0652e-05
3.7989e-06,8.2052e-05
3.8528e-06,8.3364e-05
3.8977e-06,8.5201e-05
3.9516e-06,8.6163e-05
3.9965e-06,8.7475e-05
4.0504e-06,8.87e-05
4.0773e-06,9.01e-05
4.1222e-06,9.1762e-05
4.212e-06,9.3424e-05
4.3108e-06,9.4911e-05
4.3467e-06,9.666e-05
4.3916e-06,9.8497e-05
4.4545e-06,0.00010007
4.4814e-06,0.00010182
4.5443e-06,0.00010331
4.661e-06,0.00010515
4.7598e-06,0.00010724
4.8407e-06,0.00010943
4.9125e-06,0.00011101
4.9754e-06,0.00011293
5.0652e-06,0.00011512
5.128e-06,0.00011748
5.1909e-06,0.00011932
5.2628e-06,0.00012142
5.3885e-06,0.00012378
5.4693e-06,0.00012614
5.5412e-06,0.00012806
5.5861e-06,0.00013016
5.64e-06,0.0001327
5.7387e-06,0.00013506
5.8555e-06,0.00013672
5.9543e-06,0.00013935
6.071e-06,0.00014171
6.1519e-06,0.00014433
6.2507e-06,0.00014696
6.3764e-06,0.00014958
6.4392e-06,0.00015203
6.5201e-06,0.00015422
6.6368e-06,0.00015649
6.7626e-06,0.00015929
6.8613e-06,0.00016314
7.005e-06,0.00016629
7.1577e-06,0.00017058
7.2475e-06,0.00017338
7.3553e-06,0.00017679
7.49e-06,0.00017976
7.6606e-06,0.00018291
7.8492e-06,0.00018667
7.975e-06,0.00018886
8.1725e-06,0.00019297
8.2534e-06,0.00019542
8.3432e-06,0.00019831
8.4599e-06,0.00020216
8.6216e-06,0.00020557
8.7383e-06,0.00020872
8.8551e-06,0.00021353
8.9898e-06,0.00021738
9.1694e-06,0.0002207
9.3311e-06,0.0002249
9.5107e-06,0.0002291
9.6454e-06,0.00023268
9.7622e-06,0.00023758
9.8969e-06,0.00024152
1.0023e-05,0.00024598
1.0256e-05,0.00025044
1.0382e-05,0.00025587
1.0561e-05,0.00026138
1.0723e-05,0.0002668
1.0894e-05,0.00027065
1.1091e-05,0.00027397
1.1271e-05,0.00027905
1.1486e-05,0.00028377
1.1648e-05,0.00028954
1.181e-05,0.00029523
1.2034e-05,0.00030188
1.2277e-05,0.00030704
1.2456e-05,0.00031255
1.2654e-05,0.0003192
1.2816e-05,0.00032453
1.2977e-05,0.00033171
1.3238e-05,0.00033792
1.3408e-05,0.00034369
1.3642e-05,0.00034981
1.3884e-05,0.00035568
1.4208e-05,0.00036276
1.4495e-05,0.00036906
1.4773e-05,0.00037509
1.4989e-05,0.00038209
1.5178e-05,0.00038857
1.551e-05,0.00039539
1.5707e-05,0.00040352
1.6031e-05,0.00040904
1.6273e-05,0.00041525
1.6552e-05,0.00042329
1.6875e-05,0.0004302
1.7189e-05,0.00043563
1.7432e-05,0.00044245
1.7683e-05,0.00045085
1.8078e-05,0.0004582
1.8447e-05,0.00046589
1.8707e-05,0.0004749
1.8923e-05,0.00048426
1.9192e-05,0.00049284
1.9479e-05,0.00049983
1.974e-05,0.00050806
2.0018e-05,0.00051584
2.0306e-05,0.00052529
2.0647e-05,0.00053386
2.097e-05,0.00054287
2.1267e-05,0.00055171
2.1545e-05,0.00056325
2.1922e-05,0.00057445
2.2281e-05,0.00058346
2.2551e-05,0.00059405
2.2919e-05,0.00060533
2.3296e-05,0.00061504
2.3664e-05,0.00062492
2.4033e-05,0.00063525
2.4311e-05,0.00064583
2.4823e-05,0.00065878
2.52e-05,0.00066857
2.5577e-05,0.000681
2.6026e-05,0.00069263
2.6413e-05,0.0007061
2.6925e-05,0.00071677
2.7427e-05,0.00072823
2.7796e-05,0.00073978
2.8236e-05,0.00075369
2.8631e-05,0.00076777
2.9242e-05,0.00078019
2.9547e-05,0.00079227
3.0014e-05,0.00080539
3.0589e-05,0.00082069
3.1074e-05,0.00083408
3.1586e-05,0.0008493
3.2223e-05,0.00086452
3.2906e-05,0.00087729
3.3561e-05,0.00089076
3.3992e-05,0.00090493
3.454e-05,0.00092182
3.5187e-05,0.0009387
3.5842e-05,0.00095549
3.6363e-05,0.00097159
3.7001e-05,0.00098804
3.7648e-05,0.0010086
3.8151e-05,0.0010243
3.8788e-05,0.0010397
3.939e-05,0.0010585
3.9983e-05,0.0010773
4.0656e-05,0.0010955
4.1276e-05,0.0011128
4.1896e-05,0.0011335
4.265e-05,0.0011573
4.3341e-05,0.0011758
4.4015e-05,0.0011972
4.494e-05,0.0012164
4.5578e-05,0.001236
4.6422e-05,0.0012561
4.7176e-05,0.0012792
4.7994e-05,0.0013016
4.8856e-05,0.0013238
4.9628e-05,0.0013476
5.0598e-05,0.0013715
5.1505e-05,0.0013952
5.234e-05,0.0014184
5.3265e-05,0.0014439
5.4244e-05,0.0014707
5.5187e-05,0.0014969
5.6157e-05,0.0015223
5.71e-05,0.0015485
5.8007e-05,0.0015746
5.8923e-05,0.0016042
5.9839e-05,0.0016334
6.0818e-05,0.0016632
6.1896e-05,0.0016934
6.2938e-05,0.0017225
6.406e-05,0.0017526
6.5192e-05,0.0017834
6.6278e-05,0.0018128
6.7266e-05,0.0018434
6.8272e-05,0.0018748
6.9332e-05,0.0019064
7.0643e-05,0.0019413
7.1739e-05,0.0019729
7.2969e-05,0.0020097
7.4137e-05,0.0020431
7.5152e-05,0.0020814
7.6346e-05,0.0021167
7.7487e-05,0.0021529
7.8672e-05,0.0021885
8.0028e-05,0.0022239
8.1465e-05,0.0022619
8.2731e-05,0.0022997
8.4267e-05,0.0023419
8.5695e-05,0.0023813
8.7159e-05,0.0024239
8.865e-05,0.0024665
9.0221e-05,0.0025077
9.173e-05,0.0025497
9.3311e-05,0.0025908
9.4739e-05,0.0026369
9.6337e-05,0.0026827
9.7927e-05,0.0027298
9.9687e-05,0.0027779
0.00010129,0.0028239
0.00010313,0.0028728
0.00010496,0.0029249
0.0001067,0.0029722
0.00010853,0.003023
0.0001104,0.0030752
0.00011213,0.00313
0.00011391,0.0031858
0.00011579,0.0032388
0.00011745,0.0032978
0.0001196,0.0033537
0.00012142,0.0034125
0.00012313,0.0034683
0.0001254,0.0035302
0.00012751,0.0035898
0.00012964,0.0036531
0.00013178,0.0037155
0.00013405,0.0037814
0.00013644,0.003846
0.00013876,0.0039151
0.00014121,0.0039874
0.00014359,0.004065
0.00014582,0.0041383
0.00014816,0.0042072
0.00015062,0.0042838
0.00015328,0.0043607
0.00015618,0.0044396
0.0001591,0.0045158
0.00016186,0.0045991
0.00016454,0.0046843
0.00016747,0.0047698
0.00017031,0.0048611
0.0001733,0.0049511
0.00017633,0.0050335
0.00017964,0.005124
0.00018289,0.0052147
0.00018603,0.0053094
0.00018893,0.0054053
0.00019208,0.0055056
0.00019573,0.005606
0.00019928,0.0057138
0.0002028,0.0058183
0.00020636,0.00593
0.00020996,0.0060369
0.00021332,0.0061452
0.0002168,0.0062569
0.00022042,0.0063703
0.00022463,0.0064865
0.00022876,0.0066048
0.00023301,0.0067219
0.00023682,0.0068457
0.00024104,0.006969
0.00024466,0.0070863
0.00024934,0.0072173
0.0002536,0.0073483
0.0002577,0.0074757
0.00026196,0.0076104
0.00026697,0.0077482
0.00027127,0.0078888
0.00027619,0.0080324
0.00028116,0.0081733
0.00028609,0.008318
0.00029093,0.0084784
0.00029628,0.0086376
0.00030163,0.008789
0.0003071,0.0089476
0.00031243,0.0091132
0.00031778,0.0092815
0.00032299,0.0094482
0.00032861,0.0096229
0.0003342,0.0098042
0.00033998,0.0099936
0.00034603,0.010186
0.00035234,0.010377
0.00035841,0.010568
0.00036467,0.010759
0.00037137,0.010959
0.00037822,0.011168
0.00038473,0.011376
0.00039155,0.011591
0.00039844,0.011806
0.00040511,0.012028
0.00041258,0.012249
0.00041975,0.012486
0.00042679,0.012719
0.00043442,0.012954
0.00044173,0.013196
0.00044972,0.013442
0.00045757,0.013691
0.00046618,0.013947
0.00047473,0.014206
0.00048345,0.014475
0.00049213,0.014747
0.00050087,0.015026
0.00050994,0.015311
0.0005195,0.015607
0.00052901,0.015895
0.00053893,0.016201
0.00054882,0.016518
0.00055799,0.016825
0.00056776,0.017158
0.00057906,0.017484
0.00058985,0.017823
0.00060097,0.018174
0.00061216,0.018535
0.00062331,0.018896
0.00063524,0.019268
0.00064727,0.019639
0.00065937,0.020035
0.00067117,0.020422
0.00068334,0.020818
0.0006957,0.021225
0.0007088,0.021651
0.00072258,0.022078
0.00073601,0.022507
0.00075064,0.022959
0.00076493,0.023431
0.0007798,0.0239
0.00079485,0.024375
0.00081057,0.024856
0.00082624,0.025343
0.00084193,0.025849
0.0008582,0.026373
0.00087541,0.026906
0.00089266,0.02745
0.00091028,0.028006
0.00092861,0.028581
0.00094711,0.029159
0.0009656,0.029762
0.00098495,0.030376
0.001004,0.030998
0.0010241,0.03163
0.0010439,0.032273
0.0010646,0.032938
0.0010854,0.0336
0.0011071,0.034286
0.0011293,0.034992
0.0011524,0.035712
0.0011758,0.036445
0.0012004,0.03722
0.0012256,0.037997
0.0012499,0.038791
0.0012761,0.039596
0.0013025,0.040422
0.0013301,0.041263
0.0013574,0.042133
0.0013854,0.043013
0.0014145,0.04392
0.0014442,0.044852
0.0014746,0.045802
0.0015062,0.046763
0.0015389,0.047737
0.0015715,0.048744
0.0016045,0.049766
0.0016379,0.050829
0.0016728,0.051904
0.0017078,0.053001
0.0017434,0.054128
0.00178,0.055271
0.0018176,0.056463
0.0018568,0.057677
0.0018964,0.058914
0.0019378,0.060168
0.0019799,0.061429
0.0020236,0.062746
0.0020663,0.064076
0.0021105,0.065441
0.0021556,0.066846
0.0022024,0.068291
0.00225,0.069751
0.0022986,0.071234
0.0023506,0.072761
0.0024026,0.074322
0.0024551,0.075921
0.0025084,0.077529
0.0025645,0.079178
0.0026227,0.080867
0.0026797,0.082608
0.0027393,0.084379
0.0028017,0.086184
0.0028639,0.088057
0.0029298,0.089953
0.0029953,0.091878
0.0030648,0.093864
0.003135,0.095881
0.0032061,0.097924
0.0032786,0.10002
0.0033544,0.10218
0.0034312,0.10438
0.0035091,0.10666
0.0035886,0.10898
0.00367,0.11133
0.0037548,0.11374
0.0038418,0.1162
0.0039317,0.11871
0.0040231,0.12125
0.004118,0.12383
0.0042142,0.12653
0.0043139,0.12925
0.0044164,0.132
0.0045215,0.13483
0.0046263,0.13773
0.0047366,0.14069
0.004852,0.14366
0.00497,0.14676
0.0050905,0.14989
0.0052143,0.1531
0.0053396,0.15634
0.0054695,0.15963
0.0056025,0.163
0.0057403,0.16648
0.0058789,0.17
0.0060233,0.17362
0.0061707,0.17731
0.0063226,0.18107
0.0064801,0.18489
0.0066406,0.18879
0.0068089,0.19279
0.0069808,0.19683
0.0071586,0.20096
0.0073404,0.20519
0.0075258,0.20948
0.0077171,0.21387
0.0079149,0.21833
0.008118,0.22285
0.0083265,0.22747
0.0085414,0.2322
0.0087609,0.23701
0.0089908,0.24189
0.0092288,0.24685
0.0094703,0.25191
0.0097179,0.25703
0.0099755,0.26226
0.010241,0.26757
0.010512,0.27296
0.010793,0.27845
0.011082,0.28402
0.011379,0.28971
0.011686,0.2955
0.012006,0.3014
0.012338,0.30743
0.012674,0.31351
0.013024,0.31969
0.013382,0.32597
0.013754,0.33235
0.014136,0.33881
0.014534,0.34539
0.014939,0.35204
0.015359,0.35874
0.015797,0.36561
0.016245,0.37252
0.016712,0.37951
0.017193,0.38664
0.017694,0.39379
0.018202,0.40109
0.018734,0.4085
0.019281,0.41601
0.019849,0.42357
0.020439,0.43118
0.021054,0.43887
0.021679,0.4467
0.022331,0.45456
0.023006,0.46252
0.023703,0.47058
0.024429,0.4787
0.025178,0.48691
0.025955,0.49516
0.026767,0.50346
0.027605,0.51188
0.028476,0.52026
0.029376,0.52873
0.03031,0.53732
0.031283,0.54595
0.032297,0.55464
0.03334,0.5634
0.03443,0.57217
0.035569,0.58092
0.03675,0.58973
0.037979,0.5986
0.039256,0.60741
0.040588,0.61628
0.04198,0.62515
0.043423,0.63401
0.044931,0.6429
0.046507,0.65177
0.048154,0.66068
0.049863,0.66958
0.051656,0.67842
0.053533,0.68726
0.055487,0.69606
0.057539,0.7048
0.059686,0.71352
0.061947,0.72224
0.064311,0.73091
0.066797,0.73956
0.069415,0.74812
0.072159,0.75662
0.075046,0.76505
0.078088,0.77352
0.081314,0.78189
0.084744,0.79022
0.088367,0.79844
0.092225,0.80659
0.096322,0.81471
0.10068,0.82274
0.10536,0.83075
0.11035,0.83856
0.11571,0.84635
0.12145,0.85416
0.12765,0.86179
0.13436,0.86936
0.14166,0.87684
0.14959,0.88421
0.15829,0.89153
0.16785,0.89878
0.17846,0.90595
0.19031,0.91306
0.20363,0.92019
0.21879,0.92725
0.23628,0.93428
0.25675,0.9414
0.28131,0.94862
0.31174,0.95613
0.35135,0.96407
0.40778,0.97279
0.50931,0.98352
1,1


==> images/datFiles/HRFHV.dat <==
0,0
0,7.8728e-07
0,9.6223e-07
0,1.2247e-06
0,1.5746e-06
0,1.7495e-06
0,1.837e-06
0,2.0119e-06
0,2.1869e-06
0,2.3618e-06
0,2.7992e-06
0,2.8867e-06
0,3.0616e-06
0,3.3241e-06
0,3.674e-06
0,4.0239e-06
0,4.1988e-06
0,4.6362e-06
0,4.8986e-06
0,5.1611e-06
0,5.336e-06
0,5.511e-06
0,5.5984e-06
0,5.9483e-06
0,6.1233e-06
0,6.2108e-06
0,6.2982e-06
0,6.4732e-06
0,6.6481e-06
0,6.9106e-06
0,7.0855e-06
0,7.4354e-06
0,7.6104e-06
0,7.9603e-06
0,8.0477e-06
0,8.1352e-06
0,8.5726e-06
0,9.0974e-06
0,9.5348e-06
0,9.9722e-06
0,1.0322e-05
0,1.0672e-05
0,1.0847e-05
0,1.1022e-05
0,1.1372e-05
0,1.1459e-05
0,1.1547e-05
0,1.1809e-05
0,1.2159e-05
0,1.2334e-05
0,1.2596e-05
0,1.2684e-05
0,1.2771e-05
0,1.2946e-05
0,1.3384e-05
0,1.3996e-05
0,1.4433e-05
0,1.4696e-05
0,1.4958e-05
0,1.5221e-05
0,1.5658e-05
0,1.6095e-05
0,1.6708e-05
0,1.6883e-05
0,1.732e-05
0,1.7583e-05
0,1.7845e-05
0,1.8195e-05
0,1.8545e-05
0,1.942e-05
0,1.9857e-05
0,2.0294e-05
0,2.0819e-05
0,2.1694e-05
0,2.2044e-05
0,2.2831e-05
0,2.2919e-05
0,2.3443e-05
0,2.3968e-05
0,2.4406e-05
0,2.5105e-05
0,2.5193e-05
0,2.5805e-05
0,2.6068e-05
0,2.738e-05
0,2.808e-05
0,2.8604e-05
0,2.9304e-05
0,3.0179e-05
0,3.0529e-05
0,3.0966e-05
0,3.1754e-05
0,3.2541e-05
0,3.2978e-05
0,3.394e-05
0,3.4815e-05
0,3.5603e-05
0,3.604e-05
0,3.6652e-05
0,3.7177e-05
0,3.7964e-05
0,3.8489e-05
0,3.9364e-05
0,4.0501e-05
0,4.1376e-05
0,4.1726e-05
0,4.2513e-05
0,4.3038e-05
0,4.4e-05
0,4.4612e-05
0,4.505e-05
0,4.575e-05
0,4.6449e-05
0,4.7062e-05
0,4.8112e-05
0,4.9336e-05
0,5.0561e-05
0,5.1348e-05
0,5.2223e-05
0,5.301e-05
0,5.3885e-05
0,5.441e-05
0,5.511e-05
0,5.5984e-05
0,5.6859e-05
0,5.8084e-05
0,5.9133e-05
0,6.0008e-05
0,6.0446e-05
0,6.1145e-05
0,6.2457e-05
0,6.3332e-05
0,6.412e-05
0,6.5257e-05
0,6.5782e-05
0,6.6569e-05
0,6.7356e-05
0,6.8318e-05
0,6.9368e-05
0,7.0243e-05
0,7.138e-05
0,7.2517e-05
0,7.3392e-05
0,7.4617e-05
0,7.6104e-05
0,7.7066e-05
0,7.8116e-05
0,7.9253e-05
0,8.0302e-05
0,8.179e-05
0,8.2052e-05
0,8.2402e-05
0,8.3277e-05
0,8.4501e-05
0,8.5376e-05
0,8.6076e-05
0,8.7475e-05
0,8.8875e-05
0,8.9662e-05
0,9.045e-05
0,9.2024e-05
0,9.3074e-05
0,9.4386e-05
0,9.5698e-05
0,9.6748e-05
0,9.771e-05
0,9.841e-05
0,9.9635e-05
0,0.00010086
0,0.00010278
0,0.00010401
0,0.00010488
0,0.00010602
0,0.00010724
0,0.00010882
0,0.00011004
0,0.00011171
0,0.00011346
0,0.00011512
0,0.0001173
0,0.00011888
0,0.00012045
0,0.00012177
0,0.00012369
0,0.00012526
0,0.00012693
0,0.00012859
0,0.00012981
8.9808e-09,0.00013148
8.9808e-09,0.00013314
8.9808e-09,0.00013541
8.9808e-09,0.00013725
8.9808e-09,0.00013917
8.9808e-09,0.00014162
8.9808e-09,0.00014363
8.9808e-09,0.00014512
8.9808e-09,0.0001467
8.9808e-09,0.00014801
8.9808e-09,0.00014897
8.9808e-09,0.00015116
8.9808e-09,0.00015317
8.9808e-09,0.00015501
8.9808e-09,0.00015658
8.9808e-09,0.00015903
8.9808e-09,0.00016113
8.9808e-09,0.00016323
8.9808e-09,0.00016463
8.9808e-09,0.00016682
8.9808e-09,0.00016857
8.9808e-09,0.00017023
8.9808e-09,0.0001725
8.9808e-09,0.00017495
8.9808e-09,0.00017731
8.9808e-09,0.00017967
8.9808e-09,0.00018195
8.9808e-09,0.0001844
8.9808e-09,0.00018606
8.9808e-09,0.00018851
8.9808e-09,0.00019078
8.9808e-09,0.0001928
8.9808e-09,0.0001949
8.9808e-09,0.00019778
8.9808e-09,0.00019988
8.9808e-09,0.00020251
8.9808e-09,0.00020434
8.9808e-09,0.00020688
8.9808e-09,0.00020933
8.9808e-09,0.00021169
8.9808e-09,0.00021353
8.9808e-09,0.00021571
8.9808e-09,0.00021773
8.9808e-09,0.00022044
8.9808e-09,0.00022332
1.7962e-08,0.00022569
1.7962e-08,0.00022866
1.7962e-08,0.00023137
1.7962e-08,0.00023487
1.7962e-08,0.00023846
1.7962e-08,0.00024169
1.7962e-08,0.00024511
1.7962e-08,0.00024799
1.7962e-08,0.00025097
1.7962e-08,0.00025368
1.7962e-08,0.00025622
1.7962e-08,0.00025901
2.6942e-08,0.00026138
2.6942e-08,0.00026409
2.6942e-08,0.00026706
2.6942e-08,0.00027012
2.6942e-08,0.00027459
2.6942e-08,0.00027791
2.6942e-08,0.0002801
2.6942e-08,0.00028342
2.6942e-08,0.00028666
2.6942e-08,0.00028928
2.6942e-08,0.00029374
2.6942e-08,0.00029707
2.6942e-08,0.00029987
2.6942e-08,0.00030319
2.6942e-08,0.00030625
2.6942e-08,0.00030923
2.6942e-08,0.0003129
2.6942e-08,0.00031622
3.5923e-08,0.00031955
3.5923e-08,0.00032278
3.5923e-08,0.00032707
3.5923e-08,0.00033162
3.5923e-08,0.00033486
3.5923e-08,0.00033757
3.5923e-08,0.00034115
3.5923e-08,0.00034413
3.5923e-08,0.00034885
3.5923e-08,0.00035288
3.5923e-08,0.00035699
3.5923e-08,0.00035987
3.5923e-08,0.00036407
3.5923e-08,0.00036897
3.5923e-08,0.00037273
4.4904e-08,0.00037719
4.4904e-08,0.00038218
4.4904e-08,0.00038594
4.4904e-08,0.00039014
4.4904e-08,0.00039521
4.4904e-08,0.00039898
4.4904e-08,0.00040414
4.4904e-08,0.00040729
4.4904e-08,0.00041113
4.4904e-08,0.00041621
4.4904e-08,0.00042102
4.4904e-08,0.00042522
4.4904e-08,0.00043038
5.3885e-08,0.00043519
6.2866e-08,0.00044105
6.2866e-08,0.00044543
6.2866e-08,0.00045059
6.2866e-08,0.0004554
6.2866e-08,0.00046126
6.2866e-08,0.00046633
7.1847e-08,0.00047228
7.1847e-08,0.00047709
7.1847e-08,0.00048304
7.1847e-08,0.0004882
7.1847e-08,0.00049511
7.1847e-08,0.00050071
7.1847e-08,0.00050683
7.1847e-08,0.00051287
7.1847e-08,0.00051733
7.1847e-08,0.00052398
7.1847e-08,0.00053028
7.1847e-08,0.00053587
7.1847e-08,0.00054349
7.1847e-08,0.0005511
7.1847e-08,0.00055766
7.1847e-08,0.00056439
7.1847e-08,0.0005706
7.1847e-08,0.00057611
7.1847e-08,0.00058241
7.1847e-08,0.00058932
8.0827e-08,0.00059623
8.0827e-08,0.00060297
8.0827e-08,0.00061014
8.0827e-08,0.00061679
8.0827e-08,0.00062204
8.0827e-08,0.0006293
8.9808e-08,0.00063945
8.9808e-08,0.00064548
8.9808e-08,0.00065239
9.8789e-08,0.00066079
9.8789e-08,0.0006691
9.8789e-08,0.00067846
9.8789e-08,0.00068799
9.8789e-08,0.000697
9.8789e-08,0.00070776
9.8789e-08,0.00071607
9.8789e-08,0.00072578
1.0777e-07,0.00073436
1.0777e-07,0.0007438
1.1675e-07,0.00075378
1.2573e-07,0.00076445
1.2573e-07,0.00077258
1.2573e-07,0.00078072
1.2573e-07,0.00079017
1.2573e-07,0.00080066
1.2573e-07,0.00081195
1.2573e-07,0.00082236
1.2573e-07,0.0008325
1.2573e-07,0.00084344
1.2573e-07,0.00085332
1.3471e-07,0.00086592
1.3471e-07,0.00087615
1.3471e-07,0.00088481
1.4369e-07,0.00089531
1.4369e-07,0.00090563
1.4369e-07,0.00091753
1.6165e-07,0.00092803
1.7064e-07,0.00094071
1.7962e-07,0.00095191
2.0656e-07,0.0009631
2.0656e-07,0.00097518
2.1554e-07,0.00098804
2.1554e-07,0.00099993
2.1554e-07,0.0010113
2.1554e-07,0.0010229
2.335e-07,0.0010369
2.335e-07,0.0010482
2.335e-07,0.0010611
2.335e-07,0.0010738
2.335e-07,0.0010864
2.335e-07,0.0010992
2.4248e-07,0.0011123
2.5146e-07,0.001125
2.5146e-07,0.0011395
2.5146e-07,0.0011528
2.6044e-07,0.0011668
2.6044e-07,0.0011814
2.6044e-07,0.0011964
2.6044e-07,0.0012097
2.6942e-07,0.0012241
2.7841e-07,0.0012385
2.8739e-07,0.0012531
2.9637e-07,0.001268
2.9637e-07,0.0012835
3.1433e-07,0.0012973
3.1433e-07,0.0013148
3.2331e-07,0.0013298
3.3229e-07,0.0013474
3.5025e-07,0.0013609
3.5025e-07,0.0013765
3.5923e-07,0.0013922
3.6821e-07,0.0014085
3.7719e-07,0.0014238
3.8618e-07,0.0014405
3.9516e-07,0.0014579
3.9516e-07,0.001472
3.9516e-07,0.0014876
4.0414e-07,0.001501
4.221e-07,0.0015174
4.221e-07,0.0015355
4.221e-07,0.0015516
4.221e-07,0.0015683
4.221e-07,0.001586
4.3108e-07,0.0016058
4.4006e-07,0.0016228
4.4904e-07,0.0016414
4.5802e-07,0.001657
4.7598e-07,0.001674
4.8496e-07,0.0016954
5.0293e-07,0.0017149
5.1191e-07,0.0017346
5.2089e-07,0.0017541
5.2987e-07,0.0017731
5.2987e-07,0.0017931
5.3885e-07,0.0018106
5.3885e-07,0.0018281
5.5681e-07,0.0018504
5.5681e-07,0.0018742
5.5681e-07,0.0018938
5.6579e-07,0.0019168
5.8375e-07,0.0019386
6.0172e-07,0.0019615
6.107e-07,0.0019837
6.1968e-07,0.0020039
6.1968e-07,0.0020286
6.1968e-07,0.0020502
6.1968e-07,0.0020758
6.1968e-07,0.0020977
6.3764e-07,0.0021255
6.4662e-07,0.0021514
6.556e-07,0.0021745
6.6458e-07,0.0022023
6.8254e-07,0.0022279
7.0948e-07,0.0022521
7.1847e-07,0.0022776
7.1847e-07,0.0023053
7.3643e-07,0.0023303
7.5439e-07,0.0023588
7.8133e-07,0.0023872
8.0827e-07,0.0024155
8.0827e-07,0.002445
8.2624e-07,0.0024741
8.2624e-07,0.0025032
8.442e-07,0.0025317
8.6216e-07,0.0025615
8.7114e-07,0.0025915
8.8012e-07,0.0026218
9.1604e-07,0.0026514
9.4299e-07,0.0026816
9.6095e-07,0.0027135
1.0148e-06,0.0027451
1.0508e-06,0.0027764
1.0867e-06,0.0028102
1.1226e-06,0.0028457
1.1316e-06,0.0028787
1.1675e-06,0.0029112
1.1944e-06,0.0029442
1.2214e-06,0.0029806
1.2663e-06,0.0030183
1.2932e-06,0.0030527
1.3112e-06,0.0030846
1.3561e-06,0.0031246
1.392e-06,0.0031602
1.4639e-06,0.0031995
1.4998e-06,0.0032356
1.5537e-06,0.0032726
1.6165e-06,0.0033137
1.6435e-06,0.0033549
1.6884e-06,0.0033947
1.7692e-06,0.0034351
1.8411e-06,0.0034745
1.868e-06,0.0035143
1.895e-06,0.0035568
1.9219e-06,0.0035966
1.9399e-06,0.0036389
1.9668e-06,0.003687
2.0117e-06,0.0037314
2.0386e-06,0.0037776
2.0656e-06,0.0038258
2.1015e-06,0.0038725
2.1285e-06,0.0039172
2.1734e-06,0.0039642
2.1913e-06,0.0040079
2.2362e-06,0.0040539
2.2452e-06,0.0040997
2.2632e-06,0.0041478
2.2901e-06,0.004196
2.2991e-06,0.0042438
2.3171e-06,0.0042928
2.335e-06,0.0043424
2.344e-06,0.0043934
2.3709e-06,0.004448
2.4248e-06,0.0045001
2.4787e-06,0.0045537
2.5056e-06,0.0046017
2.5506e-06,0.0046569
2.5595e-06,0.0047128
2.5865e-06,0.0047665
2.6314e-06,0.0048209
2.6493e-06,0.0048769
2.7122e-06,0.0049354
2.7481e-06,0.0049926
2.7751e-06,0.0050495
2.8379e-06,0.005112
2.8918e-06,0.0051713
2.9457e-06,0.0052339
3.0176e-06,0.0052954
3.0445e-06,0.0053551
3.0804e-06,0.0054136
3.1343e-06,0.0054749
3.1702e-06,0.0055373
3.2062e-06,0.0055986
3.2421e-06,0.005661
3.26e-06,0.0057264
3.3409e-06,0.005792
3.4666e-06,0.0058589
3.5295e-06,0.0059245
3.5744e-06,0.0059956
3.6372e-06,0.0060651
3.6642e-06,0.0061333
3.7001e-06,0.0062026
3.7899e-06,0.0062768
3.8528e-06,0.0063495
3.9156e-06,0.0064225
3.9875e-06,0.006498
4.0054e-06,0.0065734
4.0504e-06,0.0066497
4.1042e-06,0.006728
4.221e-06,0.0068046
4.2569e-06,0.0068791
4.3198e-06,0.0069544
4.4275e-06,0.0070369
4.4814e-06,0.007114
4.5443e-06,0.0071992
4.6341e-06,0.0072839
4.7149e-06,0.0073674
4.8227e-06,0.0074519
4.9035e-06,0.007536
4.9754e-06,0.0076197
5.0652e-06,0.0077056
5.137e-06,0.0077924
5.2089e-06,0.0078811
5.2538e-06,0.0079674
5.3166e-06,0.0080612
5.3975e-06,0.0081554
5.4334e-06,0.0082523
5.5322e-06,0.0083453
5.604e-06,0.0084444
5.6849e-06,0.0085421
5.7836e-06,0.0086372
5.8645e-06,0.0087324
5.9184e-06,0.0088345
6.0441e-06,0.0089335
6.107e-06,0.0090334
6.1698e-06,0.0091309
6.3045e-06,0.0092289
6.4123e-06,0.0093312
6.4931e-06,0.0094441
6.547e-06,0.0095525
6.6278e-06,0.0096636
6.7715e-06,0.0097714
6.8883e-06,0.0098803
6.9781e-06,0.0099962
7.032e-06,0.010116
7.1398e-06,0.010231
7.2296e-06,0.010345
7.3284e-06,0.010461
7.4271e-06,0.010587
7.5708e-06,0.010708
7.6427e-06,0.01083
7.7235e-06,0.010953
7.8223e-06,0.01108
7.9031e-06,0.01121
7.957e-06,0.011343
8.0558e-06,0.011473
8.1905e-06,0.011608
8.2803e-06,0.011734
8.3971e-06,0.011873
8.451e-06,0.012004
8.5587e-06,0.012143
8.6396e-06,0.012288
8.7383e-06,0.012429
8.909e-06,0.012577
8.9898e-06,0.01272
9.1066e-06,0.012867
9.2053e-06,0.013012
9.3131e-06,0.013163
9.4209e-06,0.013317
9.5466e-06,0.013465
9.6993e-06,0.013625
9.8789e-06,0.013775
9.9777e-06,0.013932
1.0112e-05,0.01409
1.0184e-05,0.014245
1.0355e-05,0.01441
1.0445e-05,0.014571
1.057e-05,0.014735
1.0696e-05,0.014897
1.084e-05,0.015078
1.0966e-05,0.015245
1.1091e-05,0.015421
1.1325e-05,0.015594
1.1495e-05,0.015774
1.1567e-05,0.015955
1.1738e-05,0.016135
1.1846e-05,0.016323
1.2007e-05,0.016512
1.2205e-05,0.016702
1.234e-05,0.016891
1.2546e-05,0.017089
1.2672e-05,0.017294
1.2887e-05,0.0175
1.304e-05,0.017705
1.3238e-05,0.017911
1.3453e-05,0.018118
1.3615e-05,0.018333
1.3821e-05,0.018545
1.3965e-05,0.01876
1.4163e-05,0.018978
1.4333e-05,0.019205
1.4459e-05,0.019428
1.4648e-05,0.019655
1.4809e-05,0.019887
1.4998e-05,0.020119
1.5178e-05,0.020349
1.5402e-05,0.020588
1.5654e-05,0.020826
1.5815e-05,0.021072
1.6058e-05,0.02132
1.6273e-05,0.021576
1.6561e-05,0.02183
1.6776e-05,0.022076
1.701e-05,0.022336
1.7135e-05,0.022592
1.7405e-05,0.022858
1.7638e-05,0.023128
1.7836e-05,0.023395
1.8087e-05,0.023667
1.8321e-05,0.023944
1.8509e-05,0.024226
1.8725e-05,0.024507
1.8967e-05,0.024786
1.9255e-05,0.025079
1.9506e-05,0.025374
1.9722e-05,0.025677
2.0162e-05,0.025978
2.0503e-05,0.026287
2.0764e-05,0.026599
2.1168e-05,0.026918
2.1509e-05,0.027229
2.1787e-05,0.027558
2.2093e-05,0.027882
2.2614e-05,0.028218
2.2955e-05,0.028547
2.335e-05,0.028894
2.3763e-05,0.029241
2.4167e-05,0.029591
2.4527e-05,0.029931
2.4985e-05,0.030282
2.5299e-05,0.030643
2.5613e-05,0.030993
2.6053e-05,0.031363
2.635e-05,0.03173
2.6736e-05,0.032106
2.7104e-05,0.032484
2.7508e-05,0.032875
2.7805e-05,0.033263
2.8209e-05,0.033656
2.8649e-05,0.034054
2.9143e-05,0.034464
2.9565e-05,0.034878
2.9969e-05,0.035295
3.0508e-05,0.035723
3.1047e-05,0.03615
3.1586e-05,0.036586
3.2062e-05,0.037016
3.2654e-05,0.037456
3.3328e-05,0.037908
3.3849e-05,0.038359
3.4397e-05,0.038829
3.4962e-05,0.039286
3.5537e-05,0.039762
3.6103e-05,0.04024
3.6615e-05,0.040733
3.7181e-05,0.041226
3.7737e-05,0.041716
3.8357e-05,0.042227
3.8986e-05,0.04274
3.9794e-05,0.043251
4.0468e-05,0.043764
4.1168e-05,0.044287
4.2003e-05,0.044813
4.283e-05,0.04536
4.3494e-05,0.045915
4.4302e-05,0.046486
4.5012e-05,0.04706
4.5694e-05,0.047631
4.6449e-05,0.048212
4.7221e-05,0.048808
4.8083e-05,0.0494
4.8838e-05,0.050001
4.9745e-05,0.050594
5.0508e-05,0.051209
5.1397e-05,0.051841
5.2367e-05,0.052469
5.3292e-05,0.053108
5.4208e-05,0.05374
5.5295e-05,0.054409
5.6238e-05,0.05508
5.7145e-05,0.055747
5.8079e-05,0.056425
5.9175e-05,0.057113
6.0145e-05,0.057815
6.1222e-05,0.058524
6.2408e-05,0.059252
6.3324e-05,0.059984
6.4419e-05,0.060725
6.5533e-05,0.061477
6.6638e-05,0.062236
6.7877e-05,0.062989
6.9045e-05,0.063752
7.0455e-05,0.064524
7.1694e-05,0.065303
7.3005e-05,0.066119
7.437e-05,0.066951
7.5619e-05,0.067783
7.7029e-05,0.068624
7.8331e-05,0.069477
7.9813e-05,0.07033
8.1528e-05,0.071191
8.31e-05,0.072083
8.4608e-05,0.072978
8.6198e-05,0.07387
8.7985e-05,0.074775
8.9638e-05,0.075693
9.1263e-05,0.076632
9.3275e-05,0.077571
9.5206e-05,0.07851
9.7262e-05,0.079477
9.9041e-05,0.08047
0.00010103,0.081466
0.00010289,0.082461
0.00010508,0.083472
0.0001071,0.084508
0.00010954,0.085564
0.00011187,0.086607
0.00011398,0.087673
0.00011636,0.088746
0.00011832,0.08984
0.00012069,0.09097
0.00012315,0.092074
0.00012565,0.093205
0.00012852,0.09434
0.00013114,0.095514
0.00013386,0.096708
0.00013666,0.097885
0.00013936,0.09909
0.00014265,0.10032
0.00014546,0.10156
0.00014813,0.1028
0.00015145,0.10407
0.00015459,0.10533
0.00015799,0.10663
0.00016153,0.10795
0.00016481,0.1093
0.00016875,0.11065
0.00017214,0.11204
0.00017559,0.11344
0.00017927,0.11484
0.00018299,0.11626
0.00018693,0.11771
0.00019084,0.11917
0.00019507,0.12064
0.00019942,0.12214
0.00020324,0.12365
0.00020777,0.12521
0.00021234,0.12676
0.00021717,0.12835
0.00022221,0.12996
0.00022728,0.13156
0.00023244,0.1332
0.00023797,0.13485
0.00024374,0.13654
0.0002494,0.13825
0.00025532,0.13997
0.00026124,0.14171
0.00026731,0.14348
0.00027384,0.14527
0.00028052,0.14711
0.00028714,0.14894
0.00029425,0.1508
0.00030125,0.15267
0.00030859,0.15458
0.00031599,0.15651
0.00032407,0.15847
0.00033181,0.16044
0.00034053,0.16244
0.00034951,0.16448
0.00035823,0.16654
0.00036732,0.16862
0.00037666,0.17075
0.00038674,0.17289
0.00039658,0.17504
0.00040704,0.17724
0.00041822,0.17947
0.00042965,0.18172
0.00044116,0.18402
0.00045327,0.18635
0.00046507,0.18872
0.00047763,0.19109
0.00049102,0.19349
0.00050483,0.19593
0.00051915,0.19841
0.00053473,0.20093
0.00055005,0.20345
0.00056601,0.206
0.00058233,0.20858
0.00059918,0.21121
0.00061617,0.21389
0.00063498,0.21661
0.00065356,0.21933
0.00067334,0.22212
0.00069448,0.22491
0.00071601,0.22775
0.00073839,0.23065
0.00076208,0.23353
0.00078668,0.23648
0.000812,0.23945
0.00083824,0.24246
0.00086409,0.24545
0.00089351,0.24853
0.00092312,0.25165
0.00095393,0.25483
0.00098616,0.25804
0.0010194,0.26127
0.0010538,0.26455
0.0010901,0.26784
0.0011284,0.27119
0.0011695,0.27456
0.0012116,0.27799
0.0012571,0.28142
0.0013033,0.28491
0.0013517,0.28842
0.0014026,0.29199
0.0014558,0.29557
0.0015121,0.2992
0.0015721,0.30287
0.0016334,0.30661
0.0016969,0.31035
0.0017666,0.31413
0.0018402,0.31796
0.0019179,0.32183
0.0019999,0.32573
0.0020875,0.3297
0.00218,0.33366
0.0022799,0.33767
0.0023847,0.34171
0.002493,0.34577
0.0026122,0.34992
0.0027385,0.3541
0.0028746,0.35829
0.0030178,0.36254
0.0031729,0.36685
0.0033361,0.37115
0.0035131,0.37552
0.0037017,0.37991
0.0039018,0.38436
0.0041171,0.38888
0.0043513,0.39347
0.0046002,0.39805
0.0048674,0.40266
0.0051517,0.40733
0.0054596,0.41206
0.0057927,0.41681
0.0061477,0.42158
0.0065289,0.4264
0.0069355,0.43127
0.0073683,0.43617
0.0078373,0.44114
0.0083399,0.4461
0.0088718,0.45107
0.0094422,0.4561
0.010051,0.46115
0.010703,0.46624
0.011397,0.47135
0.012141,0.47651
0.012929,0.48173
0.013761,0.48696
0.014655,0.49227
0.015599,0.49757
0.016598,0.50291
0.017654,0.5083
0.018775,0.5137
0.019944,0.51911
0.021188,0.52455
0.022507,0.52999
0.023889,0.53551
0.025345,0.54107
0.026874,0.54666
0.028477,0.55227
0.030158,0.55795
0.031921,0.56363
0.033774,0.56935
0.035706,0.57507
0.037743,0.58085
0.039864,0.58663
0.042088,0.59247
0.044409,0.59836
0.046832,0.60424
0.049352,0.61015
0.051978,0.61611
0.054711,0.62209
0.057554,0.62816
0.060509,0.63417
0.063575,0.64025
0.06676,0.64633
0.070067,0.65248
0.073494,0.65862
0.077039,0.66476
0.080707,0.67094
0.08451,0.67717
0.088451,0.68337
0.092524,0.68963
0.096731,0.69592
0.10107,0.70216
0.10557,0.70844
0.11023,0.71472
0.11503,0.72102
0.12,0.72729
0.12513,0.73353
0.13044,0.7398
0.13596,0.74608
0.14167,0.75236
0.14761,0.75855
0.15379,0.76473
0.16022,0.77084
0.16691,0.77698
0.17392,0.78306
0.18122,0.78908
0.18887,0.79502
0.19687,0.8009
0.20524,0.80677
0.21401,0.81257
0.22318,0.81828
0.23277,0.82391
0.24279,0.82946
0.25323,0.83497
0.26413,0.84037
0.27542,0.84574
0.28712,0.85094
0.2992,0.85614
0.31165,0.86121
0.32439,0.86621
0.3374,0.87113
0.35063,0.87601
0.36402,0.88082
0.3776,0.88552
0.39129,0.89014
0.40509,0.89471
0.41889,0.89919
0.43274,0.90365
0.44655,0.90799
0.46035,0.91228
0.47413,0.91647
0.48786,0.92054
0.50153,0.92451
0.51516,0.92835
0.52878,0.93207
0.54241,0.93572
0.55603,0.93919
0.56966,0.94249
0.58328,0.94571
0.59687,0.94882
0.6104,0.95177
0.62384,0.95456
0.63712,0.9572
0.65021,0.95968
0.663,0.96205
0.67543,0.96423
0.68745,0.9663
0.69902,0.96821
0.71004,0.96999
0.72052,0.97166
0.73038,0.97322
0.73959,0.97464
0.74815,0.97596
0.75601,0.97717
0.76321,0.97827
0.76976,0.97927
0.77566,0.98018
0.78095,0.98099
0.78565,0.9817
0.78978,0.98234
0.79339,0.98293
0.79653,0.98345
0.79923,0.98392
0.80158,0.98438
0.80366,0.98484
0.80565,0.98533
0.80766,0.9858
1,1


==> images/datFiles/HRFHVR.dat <==
0,0
0.00030753,0.15114
0.00034774,0.16141
0.00037873,0.16882
0.00040596,0.17507
0.00043187,0.18066
0.00045658,0.18572
0.0004802,0.19044
0.00050402,0.19488
0.00052683,0.19915
0.00054971,0.20323
0.00057158,0.20713
0.00059388,0.21086
0.00061613,0.2145
0.00063861,0.21801
0.00066098,0.22149
0.00068335,0.22489
0.00070579,0.22819
0.00072816,0.23144
0.00075035,0.23462
0.00077389,0.23776
0.00079721,0.24086
0.00082066,0.2439
0.00084378,0.24689
0.00086793,0.24982
0.0008909,0.25273
0.00091471,0.25558
0.00093866,0.2584
0.00096309,0.2612
0.00098757,0.26396
0.0010133,0.2667
0.0010393,0.26941
0.0010649,0.27211
0.0010908,0.27477
0.0011176,0.27742
0.0011439,0.28001
0.0011709,0.28263
0.0011971,0.28521
0.0012238,0.28775
0.0012504,0.29028
0.0012784,0.29279
0.0013071,0.29529
0.0013363,0.29778
0.0013655,0.30024
0.0013944,0.30269
0.0014238,0.30513
0.0014548,0.30754
0.0014856,0.30996
0.0015165,0.31237
0.0015475,0.31475
0.0015792,0.31714
0.0016114,0.31948
0.0016438,0.32183
0.0016762,0.32415
0.001709,0.32647
0.001742,0.32877
0.0017768,0.33107
0.0018119,0.33336
0.001847,0.33563
0.0018827,0.33789
0.0019191,0.34016
0.0019557,0.34239
0.0019926,0.34462
0.0020299,0.34684
0.0020692,0.34906
0.0021078,0.35126
0.002147,0.35346
0.0021877,0.35563
0.002227,0.35781
0.0022683,0.35995
0.0023112,0.3621
0.0023522,0.36425
0.0023939,0.36638
0.002437,0.3685
0.0024802,0.37064
0.0025257,0.37276
0.0025711,0.37488
0.0026172,0.37696
0.0026628,0.37906
0.0027097,0.38116
0.0027566,0.38322
0.0028051,0.3853
0.0028524,0.38736
0.0029005,0.38941
0.0029509,0.39146
0.0030013,0.39351
0.0030523,0.39553
0.0031049,0.39757
0.0031578,0.39959
0.0032128,0.40161
0.003268,0.40363
0.0033234,0.40564
0.0033801,0.40765
0.0034375,0.40965
0.0034954,0.41165
0.0035546,0.41362
0.0036128,0.41558
0.0036728,0.41753
0.0037341,0.4195
0.0037962,0.42147
0.0038603,0.42342
0.0039245,0.42537
0.0039894,0.42727
0.0040568,0.42919
0.0041246,0.4311
0.0041934,0.43302
0.0042616,0.43493
0.0043318,0.43683
0.0044037,0.43871
0.0044745,0.4406
0.0045473,0.44249
0.0046227,0.44438
0.0046984,0.44626
0.0047746,0.44812
0.0048511,0.44997
0.0049294,0.45183
0.0050086,0.45368
0.0050887,0.45552
0.0051711,0.45737
0.005254,0.45921
0.0053392,0.46105
0.005425,0.46288
0.0055146,0.46471
0.005604,0.46653
0.0056939,0.46834
0.005786,0.47017
0.0058766,0.47197
0.0059708,0.47377
0.0060657,0.47557
0.0061632,0.47736
0.0062617,0.47913
0.0063609,0.48093
0.0064623,0.4827
0.0065633,0.48449
0.0066675,0.48625
0.0067735,0.48801
0.0068808,0.48978
0.0069886,0.49153
0.0071013,0.49327
0.0072149,0.49503
0.0073293,0.49679
0.0074456,0.49855
0.0075623,0.50029
0.007682,0.50203
0.0078029,0.50375
0.0079261,0.50546
0.00805,0.50718
0.0081768,0.50889
0.0083054,0.51064
0.0084331,0.51234
0.0085647,0.51404
0.0086996,0.51574
0.0088355,0.51743
0.008973,0.51912
0.0091141,0.52081
0.0092572,0.52246
0.0094024,0.52415
0.0095488,0.52581
0.0096979,0.52748
0.0098504,0.52915
0.010005,0.53079
0.01016,0.53247
0.010317,0.53411
0.010476,0.53576
0.010638,0.53742
0.010803,0.53905
0.010972,0.54068
0.011144,0.54231
0.011317,0.54394
0.011492,0.54557
0.011672,0.54717
0.011853,0.54879
0.012039,0.5504
0.012226,0.55201
0.012415,0.55363
0.012605,0.55524
0.012801,0.55683
0.012999,0.55843
0.013199,0.56004
0.013401,0.56164
0.013606,0.56323
0.013812,0.56483
0.014025,0.56642
0.01424,0.568
0.014458,0.56957
0.014678,0.57114
0.014901,0.57269
0.015127,0.57426
0.015356,0.57583
0.015588,0.57739
0.015824,0.57893
0.016061,0.58048
0.016304,0.58202
0.016548,0.58354
0.016801,0.58508
0.017055,0.58662
0.017312,0.58814
0.017574,0.58968
0.01784,0.59119
0.018109,0.59272
0.018382,0.59426
0.018659,0.59575
0.018935,0.59725
0.019217,0.59874
0.019505,0.60024
0.019796,0.60172
0.020092,0.60324
0.020391,0.60473
0.020695,0.60623
0.021006,0.60771
0.021313,0.60921
0.021627,0.61069
0.021947,0.61215
0.022271,0.61362
0.022601,0.61509
0.022934,0.61656
0.023274,0.61801
0.023616,0.61947
0.023963,0.62093
0.024315,0.6224
0.024671,0.62384
0.025033,0.62528
0.025401,0.62672
0.025769,0.62817
0.026146,0.62962
0.026526,0.63106
0.026909,0.63249
0.027299,0.63393
0.027695,0.63536
0.028097,0.63678
0.028501,0.63818
0.028911,0.63956
0.029328,0.64098
0.029751,0.6424
0.030179,0.64378
0.03061,0.64518
0.031046,0.64656
0.031491,0.64795
0.031941,0.64937
0.032394,0.65076
0.032855,0.65215
0.03332,0.65354
0.033792,0.65492
0.034263,0.6563
0.034749,0.65769
0.035237,0.65905
0.035726,0.66044
0.036228,0.66181
0.036736,0.66317
0.037251,0.66452
0.037772,0.66588
0.038298,0.66723
0.038827,0.66858
0.039366,0.66992
0.039907,0.67126
0.040457,0.6726
0.041012,0.67393
0.041574,0.67527
0.042145,0.6766
0.042721,0.67793
0.043308,0.67924
0.0439,0.68054
0.044498,0.68187
0.045108,0.68318
0.045722,0.68449
0.046339,0.68581
0.046967,0.68711
0.047601,0.68841
0.048239,0.68971
0.048884,0.69099
0.049539,0.69228
0.050199,0.69357
0.050862,0.69484
0.051538,0.69614
0.052219,0.69742
0.052908,0.69869
0.053608,0.69996
0.054308,0.70122
0.055017,0.7025
0.055733,0.70378
0.05646,0.70502
0.057197,0.70628
0.057941,0.70753
0.058691,0.70876
0.059449,0.71001
0.060211,0.71125
0.060983,0.71249
0.061759,0.71375
0.062549,0.71497
0.063341,0.71619
0.064142,0.71741
0.064952,0.71863
0.065774,0.71989
0.0666,0.72112
0.067439,0.72235
0.068284,0.72357
0.069136,0.72478
0.069997,0.72601
0.070863,0.72722
0.07174,0.72844
0.072623,0.72965
0.073513,0.73084
0.074416,0.73203
0.075327,0.73322
0.076246,0.73441
0.077172,0.7356
0.078109,0.73679
0.079052,0.73798
0.080005,0.73915
0.08097,0.74032
0.08194,0.74148
0.082914,0.74266
0.083897,0.74382
0.084892,0.74498
0.0859,0.74613
0.086912,0.74731
0.087931,0.74848
0.08896,0.74966
0.09,0.75082
0.091045,0.75198
0.092105,0.75313
0.093172,0.75428
0.094246,0.75542
0.095328,0.75654
0.096421,0.75767
0.097523,0.75881
0.098641,0.75994
0.099768,0.76107
0.1009,0.76219
0.10204,0.7633
0.10318,0.76442
0.10435,0.76555
0.10551,0.76667
0.1067,0.76779
0.10788,0.76891
0.10908,0.77001
0.11028,0.77112
0.11149,0.77222
0.11272,0.7733
0.11395,0.7744
0.11519,0.77549
0.11644,0.77658
0.1177,0.77769
0.11897,0.77876
0.12025,0.77984
0.12154,0.78092
0.12283,0.78201
0.12414,0.78308
0.12544,0.78416
0.12676,0.78524
0.12809,0.78629
0.12943,0.78737
0.13077,0.78841
0.13214,0.78946
0.13351,0.79051
0.13489,0.79156
0.13628,0.79261
0.13767,0.79367
0.13908,0.79471
0.1405,0.79575
0.14192,0.7968
0.14335,0.79784
0.14479,0.79888
0.14624,0.7999
0.1477,0.80093
0.14915,0.80194
0.15063,0.80296
0.15211,0.80399
0.1536,0.80501
0.15511,0.80602
0.15662,0.80701
0.15814,0.80802
0.15966,0.80902
0.16119,0.81002
0.16274,0.81101
0.16429,0.81202
0.16584,0.81302
0.16741,0.81399
0.16899,0.81497
0.17057,0.81596
0.17216,0.81695
0.17376,0.81794
0.17537,0.81891
0.17697,0.81989
0.17859,0.82085
0.18022,0.82181
0.18185,0.82277
0.18349,0.82372
0.18513,0.82467
0.18679,0.82562
0.18846,0.82656
0.19014,0.82751
0.19182,0.82847
0.19351,0.82942
0.1952,0.83036
0.19691,0.8313
0.19862,0.83224
0.20033,0.83316
0.20205,0.8341
0.20378,0.83502
0.20551,0.83593
0.20724,0.83684
0.20899,0.83776
0.21074,0.83867
0.21249,0.83959
0.21426,0.8405
0.21603,0.8414
0.2178,0.8423
0.21958,0.84319
0.22137,0.84408
0.22317,0.84497
0.22497,0.84586
0.22677,0.84674
0.22859,0.84762
0.2304,0.8485
0.23222,0.84938
0.23406,0.85025
0.23589,0.85114
0.23774,0.852
0.23958,0.85286
0.24143,0.85371
0.24328,0.85458
0.24513,0.85544
0.24698,0.8563
0.24885,0.85715
0.25071,0.85799
0.25258,0.85884
0.25446,0.85968
0.25635,0.8605
0.25823,0.86132
0.26013,0.86215
0.26203,0.863
0.26392,0.86384
0.26582,0.86468
0.26773,0.8655
0.26964,0.86631
0.27156,0.86711
0.27347,0.86793
0.2754,0.86873
0.27732,0.86954
0.27925,0.87035
0.28119,0.87116
0.28311,0.87196
0.28506,0.87275
0.28701,0.87353
0.28895,0.87433
0.29091,0.87514
0.29286,0.87593
0.29482,0.8767
0.29678,0.87749
0.29875,0.87825
0.30072,0.87903
0.30269,0.8798
0.30466,0.88056
0.30664,0.88134
0.30862,0.88209
0.31059,0.88285
0.31258,0.8836
0.31456,0.88434
0.31655,0.88509
0.31853,0.88585
0.32052,0.8866
0.32252,0.88733
0.32451,0.88808
0.32651,0.8888
0.32851,0.88954
0.33052,0.89027
0.33251,0.89101
0.33451,0.89172
0.33652,0.89244
0.33853,0.89316
0.34053,0.89387
0.34254,0.89458
0.34455,0.89528
0.34656,0.89597
0.34857,0.89666
0.35058,0.89737
0.3526,0.89806
0.35462,0.89875
0.35664,0.89945
0.35865,0.90013
0.36068,0.90081
0.3627,0.90149
0.36473,0.90217
0.36675,0.90284
0.36878,0.90351
0.37081,0.90417
0.37284,0.90483
0.37487,0.90548
0.3769,0.90615
0.37893,0.90681
0.38097,0.90745
0.38301,0.9081
0.38504,0.90875
0.38707,0.90938
0.38909,0.91002
0.39112,0.91067
0.39315,0.91131
0.39519,0.91193
0.39722,0.91257
0.39925,0.91318
0.40128,0.91379
0.40332,0.91441
0.40534,0.91503
0.40738,0.91563
0.40941,0.91624
0.41144,0.91684
0.41348,0.91745
0.41551,0.91805
0.41753,0.91864
0.41957,0.91923
0.4216,0.91982
0.42363,0.92041
0.42566,0.92101
0.42769,0.92158
0.42972,0.92216
0.43175,0.92274
0.43376,0.92332
0.43578,0.92388
0.43781,0.92445
0.43983,0.92502
0.44184,0.92556
0.44386,0.92611
0.44588,0.92668
0.4479,0.92723
0.44992,0.92778
0.45193,0.92832
0.45394,0.92886
0.45595,0.9294
0.45796,0.92996
0.45996,0.9305
0.46197,0.93102
0.46397,0.93155
0.46596,0.93206
0.46797,0.93258
0.46996,0.9331
0.47196,0.93361
0.47396,0.93411
0.47595,0.93463
0.47794,0.93513
0.47992,0.93563
0.48191,0.93613
0.48388,0.93662
0.48586,0.93711
0.48783,0.93762
0.48981,0.9381
0.49178,0.93858
0.49375,0.93907
0.49571,0.93954
0.49767,0.94001
0.49963,0.94049
0.5016,0.94096
0.50355,0.94143
0.50551,0.9419
0.50745,0.94235
0.50939,0.94281
0.51134,0.94326
0.51327,0.94371
0.51522,0.94416
0.51715,0.94462
0.51908,0.94506
0.52102,0.94552
0.52295,0.94598
0.52488,0.94642
0.5268,0.94685
0.52871,0.94729
0.53063,0.94772
0.53253,0.94815
0.53444,0.94859
0.53634,0.94901
0.53825,0.94943
0.54014,0.94986
0.54204,0.95027
0.54393,0.9507
0.54582,0.95111
0.54769,0.95152
0.54957,0.95193
0.55145,0.95233
0.55333,0.95274
0.55519,0.95314
0.55705,0.95352
0.55891,0.95391
0.56075,0.95429
0.5626,0.95468
0.56444,0.95507
0.56628,0.95546
0.56811,0.95584
0.56994,0.95621
0.57176,0.95659
0.57358,0.95696
0.5754,0.95733
0.57722,0.95771
0.57902,0.95807
0.58082,0.95843
0.58261,0.9588
0.5844,0.95916
0.58619,0.95951
0.58798,0.95986
0.58975,0.96022
0.59152,0.96057
0.59329,0.96092
0.59505,0.96127
0.59681,0.96161
0.59857,0.96195
0.60031,0.96229
0.60205,0.96262
0.60379,0.96295
0.60552,0.96329
0.60724,0.96362
0.60896,0.96394
0.61067,0.96427
0.61238,0.96458
0.61408,0.96489
0.61578,0.96521
0.61747,0.96553
0.61916,0.96585
0.62083,0.96616
0.6225,0.96647
0.62416,0.96678
0.62583,0.96707
0.62747,0.96738
0.62912,0.96767
0.63076,0.96796
0.63239,0.96825
0.63401,0.96854
0.63564,0.96883
0.63726,0.96911
0.63887,0.96939
0.64048,0.96967
0.64207,0.96995
0.64367,0.97023
0.64525,0.97049
0.64683,0.97077
0.6484,0.97105
0.64996,0.97132
0.65152,0.97158
0.65307,0.97185
0.65462,0.97211
0.65615,0.97236
0.65768,0.97262
0.65919,0.97288
0.66071,0.97314
0.66222,0.97339
0.66372,0.97364
0.66521,0.97388
0.6667,0.97414
0.66819,0.97438
0.66965,0.97462
0.67111,0.97486
0.67257,0.9751
0.67401,0.97535
0.67545,0.97558
0.67688,0.97581
0.6783,0.97605
0.67972,0.97629
0.68113,0.97651
0.68254,0.97673
0.68394,0.97695
0.68533,0.97718
0.68671,0.9774
0.68808,0.97762
0.68944,0.97783
0.6908,0.97805
0.69216,0.97827
0.6935,0.97849
0.69484,0.9787
0.69616,0.97891
0.69748,0.97912
0.69879,0.97931
0.70009,0.97952
0.70139,0.97972
0.70267,0.97992
0.70394,0.98011
0.70521,0.98031
0.70648,0.9805
0.70773,0.9807
0.70898,0.98089
0.71021,0.98108
0.71143,0.98126
0.71264,0.98144
0.71385,0.98163
0.71505,0.98181
0.71624,0.98199
0.71743,0.98217
0.7186,0.98234
0.71977,0.98251
0.72093,0.98269
0.72208,0.98287
0.72322,0.98304
0.72435,0.98322
0.72547,0.98337
0.72659,0.98354
0.72769,0.98371
0.72879,0.98387
0.72989,0.98403
0.73097,0.98419
0.73203,0.98435
0.7331,0.98451
0.73416,0.98466
0.73521,0.98482
0.73624,0.98498
0.73727,0.98513
0.7383,0.98528
0.73931,0.98543
0.74031,0.98558
0.74131,0.98572
0.7423,0.98587
0.74328,0.98601
0.74425,0.98616
0.74521,0.9863
0.74617,0.98643
0.74712,0.98657
0.74805,0.9867
0.74898,0.98684
0.7499,0.98697
0.75081,0.9871
0.75171,0.98723
0.7526,0.98737
0.75349,0.98749
0.75436,0.98762
0.75523,0.98775
0.7561,0.98787
0.75695,0.98799
0.75779,0.9881
0.75863,0.98823
0.75946,0.98834
0.76028,0.98847
0.76109,0.98858
0.76189,0.9887
0.76269,0.98881
0.76348,0.98891
0.76427,0.98902
0.76504,0.98913
0.76581,0.98924
0.76657,0.98935
0.76732,0.98946
0.76806,0.98957
0.76879,0.98967
0.76952,0.98978
0.77024,0.98988
0.77095,0.98998
0.77166,0.99008
0.77235,0.99018
0.77304,0.99028
0.77371,0.99038
0.77439,0.99047
0.77505,0.99057
0.77571,0.99066
0.77636,0.99075
0.777,0.99084
0.77764,0.99093
0.77826,0.99103
0.77889,0.99112
0.7795,0.99121
0.78011,0.9913
0.78072,0.99138
0.78131,0.99146
0.7819,0.99154
0.78248,0.99162
0.78305,0.99171
0.78361,0.99178
0.78417,0.99186
0.78474,0.99194
0.78529,0.99203
0.78583,0.9921
0.78637,0.99219
0.78689,0.99226
0.78742,0.99234
0.78793,0.99241
0.78844,0.99248
0.78895,0.99256
0.78945,0.99263
0.78994,0.9927
0.79043,0.99277
0.79091,0.99284
0.79138,0.9929
0.79185,0.99297
0.79231,0.99304
0.79277,0.99311
0.79322,0.99317
0.79367,0.99324
0.79411,0.9933
0.79455,0.99336
0.79498,0.99343
0.7954,0.99349
0.79582,0.99355
0.79623,0.9936
0.79664,0.99366
0.79705,0.99372
0.79744,0.99377
0.79783,0.99383
0.79822,0.99389
0.7986,0.99395
0.79898,0.994
0.79936,0.99406
0.79972,0.99411
0.80008,0.99416
0.80044,0.99421
0.8008,0.99426
0.80114,0.99431
0.80148,0.99436
0.80182,0.99441
0.80216,0.99446
0.80248,0.99451
0.80281,0.99456
0.80313,0.99461
0.80344,0.99465
0.80376,0.99469
0.80407,0.99473
0.80437,0.99478
0.80467,0.99482
0.80496,0.99486
0.80525,0.9949
0.80554,0.99495
0.80582,0.99499
0.8061,0.99503
0.80638,0.99507
0.80665,0.99511
0.80692,0.99515
0.80718,0.99518
0.80744,0.99522
0.8077,0.99526
0.80795,0.9953
0.8082,0.99533
0.80845,0.99537
0.80869,0.99541
0.80893,0.99545
0.80916,0.99548
0.80939,0.99551
0.80963,0.99555
0.80985,0.99559
0.81008,0.99562
0.81029,0.99565
0.81051,0.99568
0.81072,0.99571
0.81093,0.99574
0.81114,0.99577
0.81134,0.9958
0.81154,0.99583
0.81174,0.99587
0.81194,0.9959
0.81213,0.99592
0.81232,0.99595
0.81251,0.99598
0.81269,0.996
0.81287,0.99603
0.81305,0.99606
0.81323,0.99609
0.8134,0.99611
0.81357,0.99613
0.81374,0.99616
0.8139,0.99618
0.81407,0.99621
0.81423,0.99623
0.81439,0.99626
0.81454,0.99628
0.8147,0.99631
0.81485,0.99633
0.815,0.99635
0.81514,0.99638
0.81529,0.9964
0.81543,0.99642
0.81557,0.99644
0.81571,0.99646
0.81585,0.99648
0.81598,0.9965
0.81611,0.99652
0.81624,0.99654
0.81637,0.99656
0.8165,0.99658
0.81662,0.9966
0.81675,0.99662
0.81687,0.99664
0.81698,0.99666
0.8171,0.99667
0.81722,0.99669
0.81733,0.99671
0.81744,0.99673
0.81755,0.99674
0.81766,0.99676
0.81777,0.99678
0.81788,0.99679
0.81798,0.99681
0.81809,0.99682
0.81819,0.99684
0.81829,0.99685
0.81839,0.99687
0.81848,0.99688
0.81858,0.9969
0.81867,0.99691
0.81877,0.99692
0.81886,0.99694
0.81895,0.99695
0.81903,0.99696
0.81912,0.99698
0.81921,0.99699
0.81929,0.997
0.81937,0.99702
0.81945,0.99703
0.81953,0.99704
0.81961,0.99706
0.81969,0.99707
0.81977,0.99708
0.81985,0.99709
0.81992,0.9971
0.82,0.99711
0.82007,0.99712
0.82014,0.99713
0.82021,0.99714
0.82028,0.99715
0.82035,0.99716
0.82042,0.99717
0.82049,0.99718
0.82055,0.99719
0.82062,0.9972
0.82068,0.99721
0.82075,0.99722
0.82081,0.99723
0.82087,0.99724
0.82093,0.99725
0.82099,0.99726
0.82105,0.99727
0.82111,0.99728
0.82117,0.99729
0.82122,0.99729
0.82128,0.9973
0.82133,0.99731
0.82139,0.99732
0.82144,0.99733
0.8215,0.99733
0.82155,0.99734
0.8216,0.99735
0.82165,0.99736
0.8217,0.99737
0.82175,0.99737
0.8218,0.99738
0.82185,0.99739
0.8219,0.99739
0.82194,0.9974
0.82199,0.99741
0.82204,0.99741
0.82208,0.99742
0.82213,0.99742
0.82217,0.99743
0.82222,0.99744
0.82226,0.99744
0.8223,0.99745
0.82235,0.99745
0.82239,0.99746
0.82243,0.99746
0.82247,0.99747
0.82251,0.99747
0.82255,0.99748
0.82259,0.99749
0.82263,0.99749
0.82267,0.9975
0.8227,0.9975
0.82274,0.99751
0.82278,0.99751
0.82281,0.99752
0.82285,0.99752
0.82289,0.99752
0.82292,0.99753
0.82296,0.99753
0.82299,0.99754
0.82302,0.99754
0.82306,0.99754
0.82309,0.99755
0.82312,0.99755
0.82315,0.99756
0.82319,0.99756
0.82322,0.99756
0.82325,0.99757
0.82328,0.99757
0.82331,0.99758
0.82334,0.99758
0.82337,0.99758
0.82339,0.99758
0.82342,0.99759
0.82345,0.99759
0.82348,0.99759
0.8235,0.9976
0.82353,0.9976
0.82355,0.9976
0.82358,0.9976
0.8236,0.99761
0.82363,0.99761
0.82365,0.99761
0.82367,0.99761
0.82369,0.99761
0.82371,0.99762
0.82373,0.99762
0.82375,0.99762
0.82376,0.99762
0.82378,0.99762
0.8238,0.99762
0.82381,0.99762
0.82382,0.99763
0.82383,0.99763
0.82384,0.99763
0.82385,0.99763
1,1


==> images/datFiles/HRFHZ.dat <==
0,0
0,4.3738e-07
0,6.1233e-07
0,7.8728e-07
0,8.7475e-07
0,1.0497e-06
0,1.2247e-06
0,1.3121e-06
0,1.4871e-06
0,1.837e-06
0,1.9245e-06
0,2.1869e-06
0,2.3618e-06
0,2.6243e-06
0,2.7117e-06
0,2.9742e-06
0,3.0616e-06
0,3.5865e-06
0,3.8489e-06
0,4.1113e-06
0,4.1988e-06
0,4.2863e-06
0,4.4612e-06
0,4.8986e-06
0,5.0736e-06
0,5.511e-06
0,5.7734e-06
0,6.1233e-06
0,6.4732e-06
0,6.998e-06
0,7.3479e-06
0,7.9603e-06
0,8.4851e-06
0,8.6601e-06
0,9.0974e-06
0,9.6223e-06
0,9.9722e-06
0,1.0585e-05
0,1.1022e-05
0,1.1459e-05
0,1.1634e-05
0,1.2334e-05
0,1.3121e-05
0,1.3384e-05
0,1.3996e-05
0,1.4871e-05
0,1.5746e-05
0,1.5833e-05
0,1.6533e-05
0,1.6708e-05
0,1.7408e-05
0,1.802e-05
0,1.872e-05
0,1.942e-05
0,1.9857e-05
0,2.0119e-05
0,2.0382e-05
0,2.0819e-05
0,2.1082e-05
0,2.1257e-05
0,2.1694e-05
0,2.1781e-05
0,2.2656e-05
0,2.2919e-05
0,2.3268e-05
0,2.4406e-05
0,2.4843e-05
0,2.5368e-05
0,2.563e-05
0,2.6505e-05
0,2.7292e-05
0,2.7555e-05
0,2.8342e-05
0,2.843e-05
0,2.9042e-05
0,2.9917e-05
0,3.0092e-05
0,3.1316e-05
0,3.1491e-05
0,3.2191e-05
0,3.3241e-05
0,3.3591e-05
0,3.4815e-05
0,3.5253e-05
0,3.5515e-05
0,3.6652e-05
0,3.7265e-05
0,3.7702e-05
0,3.8314e-05
0,3.9276e-05
0,3.9889e-05
0,4.0414e-05
0,4.0501e-05
0,4.1463e-05
0,4.3388e-05
0,4.3563e-05
0,4.4e-05
0,4.5137e-05
0,4.6012e-05
0,4.6712e-05
0,4.8112e-05
0,4.8374e-05
0,4.9074e-05
0,5.0211e-05
0,5.0473e-05
0,5.1785e-05
0,5.2923e-05
0,5.406e-05
0,5.4672e-05
0,5.6072e-05
0,5.6509e-05
0,5.6947e-05
0,5.8346e-05
0,5.8871e-05
0,5.8958e-05
0,6.0708e-05
0,6.097e-05
0,6.1408e-05
0,6.237e-05
0,6.3595e-05
0,6.4382e-05
0,6.4732e-05
0,6.5694e-05
0,6.5869e-05
0,6.6569e-05
0,6.7531e-05
0,6.8318e-05
0,6.9368e-05
0,6.9893e-05
0,7.1467e-05
0,7.243e-05
0,7.4179e-05
0,7.4792e-05
0,7.5141e-05
0,7.6716e-05
0,7.7766e-05
0,7.9428e-05
0,8.004e-05
0,8.1002e-05
0,8.3102e-05
0,8.3539e-05
0,8.4064e-05
0,8.6338e-05
0,8.6513e-05
0,8.7301e-05
0,8.975e-05
0,9.0974e-05
0,9.1324e-05
0,9.2199e-05
0,9.3686e-05
0,9.4736e-05
0,9.6223e-05
0,9.8847e-05
0,0.00010068
0,0.00010138
0,0.00010436
0,0.00010506
0,0.0001069
0,0.00010742
0,0.00011144
0,0.00011267
0,0.00011372
0,0.00011678
0,0.00011792
0,0.0001194
0,0.00012352
0,0.00012518
0,0.0001257
0,0.00013104
0,0.00013191
0,0.00013323
0,0.00013436
0,0.00013812
0,0.00014005
0,0.00014075
0,0.00014442
0,0.00014617
0,0.00014713
0,0.00015369
0,0.00015439
0,0.00015614
0,0.00015649
0,0.00016192
0,0.00016253
0,0.00016419
0,0.00016918
0,0.00017049
0,0.00017233
0,0.00017723
0,0.00018002
0,0.00018055
0,0.00018256
0,0.00018685
0,0.00018938
0,0.0001914
0,0.00019769
0,0.00020137
0,0.00020163
8.9808e-09,0.00020977
8.9808e-09,0.0002102
8.9808e-09,0.00021178
8.9808e-09,0.00021869
8.9808e-09,0.00022088
8.9808e-09,0.0002221
8.9808e-09,0.00022402
8.9808e-09,0.00023032
8.9808e-09,0.00023111
8.9808e-09,0.00023251
8.9808e-09,0.00023881
8.9808e-09,0.00024169
8.9808e-09,0.00024231
8.9808e-09,0.00025105
8.9808e-09,0.00025245
8.9808e-09,0.00025438
8.9808e-09,0.00025587
8.9808e-09,0.0002626
8.9808e-09,0.00026356
8.9808e-09,0.00026575
8.9808e-09,0.00027126
8.9808e-09,0.00027327
8.9808e-09,0.00027415
8.9808e-09,0.00028053
8.9808e-09,0.00028351
8.9808e-09,0.00028561
8.9808e-09,0.00028744
8.9808e-09,0.00029269
8.9808e-09,0.00029497
8.9808e-09,0.00029663
8.9808e-09,0.00030249
8.9808e-09,0.00030406
8.9808e-09,0.00030538
8.9808e-09,0.00031185
8.9808e-09,0.00031552
8.9808e-09,0.0003164
8.9808e-09,0.00032252
8.9808e-09,0.00032515
8.9808e-09,0.00032611
8.9808e-09,0.00032838
8.9808e-09,0.00033407
8.9808e-09,0.00033512
8.9808e-09,0.00033827
8.9808e-09,0.00034562
8.9808e-09,0.00034693
8.9808e-09,0.00034903
8.9808e-09,0.0003541
8.9808e-09,0.00035655
8.9808e-09,0.0003576
8.9808e-09,0.00036022
8.9808e-09,0.00036617
8.9808e-09,0.00036757
1.7962e-08,0.00037116
1.7962e-08,0.00037702
1.7962e-08,0.00037938
1.7962e-08,0.00038087
1.7962e-08,0.0003897
1.7962e-08,0.0003904
1.7962e-08,0.0003932
1.7962e-08,0.00039416
1.7962e-08,0.00040274
1.7962e-08,0.00040414
1.7962e-08,0.00040702
1.7962e-08,0.00041542
1.7962e-08,0.00041708
1.7962e-08,0.00042058
2.6942e-08,0.00042872
2.6942e-08,0.000433
2.6942e-08,0.00043362
2.6942e-08,0.00044306
2.6942e-08,0.00044674
2.6942e-08,0.00044919
2.6942e-08,0.00045295
2.6942e-08,0.00046213
2.6942e-08,0.00046371
2.6942e-08,0.00046747
3.5923e-08,0.00047735
3.5923e-08,0.0004798
3.5923e-08,0.0004847
3.5923e-08,0.00049249
3.5923e-08,0.00049424
3.5923e-08,0.00049913
3.5923e-08,0.00050045
3.5923e-08,0.00051068
3.5923e-08,0.00051567
3.5923e-08,0.00051934
4.4904e-08,0.00052826
5.3885e-08,0.00053203
5.3885e-08,0.00053421
6.2866e-08,0.00054567
6.2866e-08,0.00054856
6.2866e-08,0.00055083
6.2866e-08,0.00055503
6.2866e-08,0.00056457
6.2866e-08,0.00056754
6.2866e-08,0.00057244
6.2866e-08,0.00058644
6.2866e-08,0.00058784
6.2866e-08,0.00059352
7.1847e-08,0.00060734
7.1847e-08,0.00061294
7.1847e-08,0.0006153
7.1847e-08,0.00062904
8.0827e-08,0.00063656
8.0827e-08,0.00063805
8.0827e-08,0.00064216
8.0827e-08,0.00066149
8.0827e-08,0.00066403
8.0827e-08,0.00066875
8.9808e-08,0.0006845
8.9808e-08,0.00069071
8.9808e-08,0.00069578
1.1675e-07,0.000711
1.1675e-07,0.00071476
1.1675e-07,0.00072263
1.1675e-07,0.00072491
1.5267e-07,0.00074188
1.5267e-07,0.00074984
1.5267e-07,0.00075089
1.6165e-07,0.00077215
1.6165e-07,0.00077809
1.6165e-07,0.00078291
1.7962e-07,0.00080635
1.7962e-07,0.00081037
1.7962e-07,0.00081361
1.7962e-07,0.00082358
1.9758e-07,0.0008423
1.9758e-07,0.00084563
1.9758e-07,0.00085875
2.1554e-07,0.0008744
2.1554e-07,0.00087694
2.2452e-07,0.0008912
2.335e-07,0.00091097
2.335e-07,0.00091648
2.4248e-07,0.00092637
2.5146e-07,0.0009485
2.6044e-07,0.00095742
2.6044e-07,0.00096345
2.6044e-07,0.00096468
3.0535e-07,0.00099626
3.0535e-07,0.0010013
3.0535e-07,0.001007
3.2331e-07,0.001037
3.2331e-07,0.0010428
3.2331e-07,0.0010494
3.3229e-07,0.00108
3.5025e-07,0.0010906
3.5025e-07,0.0011011
3.5923e-07,0.0011071
3.8618e-07,0.0011389
3.9516e-07,0.0011521
3.9516e-07,0.0011612
4.4006e-07,0.00119
4.4904e-07,0.0012013
4.4904e-07,0.0012107
4.7598e-07,0.0012359
4.8496e-07,0.0012512
5.0293e-07,0.0012606
5.0293e-07,0.001268
5.4783e-07,0.0013065
5.4783e-07,0.0013192
5.4783e-07,0.0013319
5.7477e-07,0.0013617
5.8375e-07,0.001372
5.9273e-07,0.0013901
6.2866e-07,0.0014178
6.3764e-07,0.0014344
6.3764e-07,0.0014556
6.4662e-07,0.0014847
6.556e-07,0.0015048
6.556e-07,0.0015161
6.6458e-07,0.0015238
7.0948e-07,0.001576
7.1847e-07,0.0015864
7.1847e-07,0.00159
7.4541e-07,0.0016506
7.5439e-07,0.0016563
7.6337e-07,0.0016632
7.7235e-07,0.0017266
7.7235e-07,0.0017358
7.7235e-07,0.0017425
7.8133e-07,0.0017751
8.442e-07,0.0018169
8.6216e-07,0.0018358
8.7114e-07,0.0018544
9.1604e-07,0.0019066
9.1604e-07,0.0019244
9.2502e-07,0.0019542
9.6993e-07,0.0019919
1.0059e-06,0.002021
1.0148e-06,0.0020446
1.0328e-06,0.0020533
1.0957e-06,0.0021453
1.0957e-06,0.0021487
1.1046e-06,0.0021619
1.1406e-06,0.0022485
1.1406e-06,0.0022631
1.1765e-06,0.0022845
1.2124e-06,0.0023677
1.2214e-06,0.0023773
1.2573e-06,0.0024086
1.3471e-06,0.0024859
1.3561e-06,0.0025024
1.3741e-06,0.0025288
1.41e-06,0.0025696
1.4818e-06,0.0026202
1.4818e-06,0.0026622
1.4818e-06,0.0026879
1.5806e-06,0.0027836
1.5806e-06,0.0027912
1.6255e-06,0.0028442
1.6525e-06,0.002917
1.6615e-06,0.0029348
1.7153e-06,0.0029861
1.7333e-06,0.0030176
1.7602e-06,0.0030944
1.7692e-06,0.0031427
1.8051e-06,0.0031866
1.886e-06,0.0032527
1.9219e-06,0.003326
1.9399e-06,0.0033481
1.9848e-06,0.0034289
2.0386e-06,0.0035016
2.0656e-06,0.0035288
2.0746e-06,0.003547
2.1734e-06,0.0036873
2.1823e-06,0.003704
2.1913e-06,0.0037318
2.2901e-06,0.0038614
2.326e-06,0.0039011
2.344e-06,0.0039058
2.4518e-06,0.0040791
2.4518e-06,0.0040911
2.5326e-06,0.0041443
2.5955e-06,0.0042614
2.6044e-06,0.0042884
2.7032e-06,0.0043865
2.7032e-06,0.0044082
2.8559e-06,0.0045157
2.8918e-06,0.0046116
2.9008e-06,0.0046232
3.0265e-06,0.0047471
3.0984e-06,0.0048574
3.1074e-06,0.0048945
3.1702e-06,0.0050043
3.2151e-06,0.0050898
3.2241e-06,0.0051318
3.269e-06,0.0051707
3.3948e-06,0.0053525
3.4127e-06,0.0053762
3.4935e-06,0.0054526
3.5923e-06,0.0055925
3.6283e-06,0.0056598
3.6462e-06,0.0057015
3.763e-06,0.0058787
3.8168e-06,0.0059376
3.8618e-06,0.0059897
3.9067e-06,0.006076
4.0414e-06,0.0062311
4.1402e-06,0.0062698
4.1402e-06,0.006367
4.203e-06,0.0065059
4.2569e-06,0.0065586
4.2839e-06,0.0066522
4.4096e-06,0.0068312
4.4814e-06,0.006854
4.5263e-06,0.007009
4.6431e-06,0.0071566
4.688e-06,0.0071779
4.7419e-06,0.0073717
4.7958e-06,0.0073947
4.8766e-06,0.0075437
4.9395e-06,0.0077
4.9844e-06,0.0077602
5.1191e-06,0.0078826
5.164e-06,0.0080603
5.2448e-06,0.0081106
5.4334e-06,0.0082444
5.4873e-06,0.0084243
5.622e-06,0.0084989
5.6669e-06,0.0086812
5.8016e-06,0.0088271
5.8375e-06,0.0088848
5.8645e-06,0.0090821
5.9363e-06,0.0092132
6.0261e-06,0.009286
6.08e-06,0.0094743
6.2327e-06,0.0096577
6.2596e-06,0.0096905
6.3943e-06,0.009959
6.4482e-06,0.0099949
6.6458e-06,0.010175
6.7266e-06,0.01041
6.7985e-06,0.010448
6.9512e-06,0.010692
6.9871e-06,0.010863
7.0499e-06,0.010947
7.3104e-06,0.011159
7.3733e-06,0.011337
7.481e-06,0.011417
7.6786e-06,0.011678
7.7325e-06,0.011834
7.8941e-06,0.011952
7.9031e-06,0.012074
8.1007e-06,0.012377
8.2175e-06,0.012482
8.3432e-06,0.012636
8.5318e-06,0.012909
8.6665e-06,0.013071
8.6845e-06,0.013144
9.1066e-06,0.01352
9.1784e-06,0.013613
9.2592e-06,0.01373
9.358e-06,0.013965
9.6185e-06,0.014181
9.6723e-06,0.014318
9.8071e-06,0.01462
1.0139e-05,0.01492
1.0229e-05,0.014963
1.0373e-05,0.015245
1.0597e-05,0.015554
1.0624e-05,0.015608
1.0849e-05,0.015975
1.093e-05,0.016086
1.119e-05,0.016434
1.1361e-05,0.016655
1.1361e-05,0.016717
1.1792e-05,0.017282
1.181e-05,0.017313
1.1953e-05,0.017515
1.2313e-05,0.017968
1.2367e-05,0.018085
1.2465e-05,0.018199
1.2887e-05,0.018719
1.3031e-05,0.018819
1.3175e-05,0.019016
1.3462e-05,0.019401
1.3875e-05,0.01969
1.4037e-05,0.019848
1.4297e-05,0.020218
1.4666e-05,0.02052
1.4908e-05,0.020749
1.5052e-05,0.021073
1.5474e-05,0.021478
1.5609e-05,0.021624
1.5932e-05,0.022058
1.6085e-05,0.022203
1.6588e-05,0.022497
1.6803e-05,0.022973
1.6848e-05,0.023063
1.7611e-05,0.023603
1.7692e-05,0.023833
1.8051e-05,0.024164
1.8447e-05,0.024483
1.8842e-05,0.02491
1.8967e-05,0.025081
1.9165e-05,0.025319
1.9857e-05,0.025934
2.0234e-05,0.026197
2.0584e-05,0.026392
2.1141e-05,0.026974
2.1419e-05,0.027246
2.168e-05,0.027467
2.2587e-05,0.028233
2.2757e-05,0.028401
2.2829e-05,0.028475
2.3952e-05,0.029424
2.4114e-05,0.02952
2.4563e-05,0.030034
2.4823e-05,0.030399
2.5586e-05,0.030771
2.599e-05,0.031318
2.6134e-05,0.031557
2.7185e-05,0.032172
2.7311e-05,0.032583
2.7751e-05,0.032852
2.8415e-05,0.033354
2.8999e-05,0.034026
2.9152e-05,0.03427
2.9592e-05,0.034535
3.0544e-05,0.035327
3.0795e-05,0.035566
3.102e-05,0.035774
3.2178e-05,0.036717
3.2448e-05,0.036957
3.2717e-05,0.037286
3.4253e-05,0.038254
3.4513e-05,0.038491
3.4693e-05,0.038712
3.5447e-05,0.039551
3.6121e-05,0.039968
3.6884e-05,0.040464
3.7387e-05,0.041126
3.8267e-05,0.041564
3.8833e-05,0.042277
3.9237e-05,0.042668
4.0369e-05,0.043364
4.0737e-05,0.04378
4.1473e-05,0.044346
4.265e-05,0.045129
4.3162e-05,0.045518
4.3584e-05,0.046187
4.4159e-05,0.046701
4.5066e-05,0.047134
4.5676e-05,0.047908
4.6108e-05,0.048354
4.7212e-05,0.049009
4.7922e-05,0.049713
4.8496e-05,0.05025
5.0248e-05,0.051398
5.0526e-05,0.051732
5.1245e-05,0.052324
5.2008e-05,0.053048
5.3292e-05,0.053823
5.402e-05,0.054465
5.4576e-05,0.05507
5.6489e-05,0.055855
5.701e-05,0.056524
5.7899e-05,0.057227
5.9615e-05,0.058169
6.001e-05,0.058659
6.0962e-05,0.059342
6.1653e-05,0.060125
6.3872e-05,0.060936
6.4859e-05,0.061868
6.574e-05,0.062451
6.7365e-05,0.063093
6.9296e-05,0.064309
6.9404e-05,0.064639
7.1559e-05,0.065568
7.3346e-05,0.0667
7.3903e-05,0.067274
7.6121e-05,0.068181
7.754e-05,0.06915
7.86e-05,0.069829
7.9193e-05,0.070348
8.1941e-05,0.071687
8.3126e-05,0.072696
8.3513e-05,0.07288
8.6961e-05,0.07445
8.7509e-05,0.075085
8.8946e-05,0.075888
9.2089e-05,0.077339
9.3194e-05,0.07803
9.4119e-05,0.078582
9.5296e-05,0.079611
9.8448e-05,0.080876
9.9283e-05,0.081466
0.00010149,0.082893
0.00010446,0.083708
0.00010624,0.085075
0.00010752,0.085921
0.00011071,0.087062
0.00011258,0.088258
0.00011352,0.088881
0.00011533,0.089962
0.00011923,0.091374
0.00012046,0.092166
0.000122,0.093049
0.00012652,0.094501
0.00012908,0.095914
0.00012918,0.096167
0.00013426,0.097949
0.00013588,0.099122
0.00013746,0.099872
0.00014209,0.10156
0.00014467,0.10268
0.00014576,0.10346
0.00014888,0.1052
0.00015369,0.1066
0.00015431,0.10733
0.00015829,0.10897
0.00016229,0.10991
0.00016425,0.11111
0.00016824,0.11281
0.00017311,0.11421
0.00017412,0.11506
0.00017789,0.1166
0.00017954,0.11762
0.00018377,0.11889
0.00018826,0.12061
0.00018999,0.12161
0.00019508,0.12295
0.00020063,0.12528
0.00020154,0.12559
0.00020792,0.12747
0.00021134,0.12918
0.00021285,0.12982
0.00021688,0.13201
0.00022434,0.13357
0.00022559,0.13446
0.00023065,0.13667
0.00023815,0.13809
0.00023966,0.13959
0.00024405,0.14101
0.00025174,0.14267
0.00025651,0.14455
0.00026091,0.14594
0.00026837,0.14797
0.00027141,0.14926
0.00027753,0.15122
0.00027868,0.15199
0.00028754,0.15438
0.0002941,0.15613
0.00029612,0.15728
0.00030727,0.15948
0.00031319,0.16163
0.00031501,0.16239
0.00032543,0.16475
0.00033086,0.16656
0.00033588,0.16825
0.0003402,0.16994
0.00035179,0.17199
0.00035639,0.17367
0.00036228,0.17562
0.00037238,0.17715
0.00037968,0.17953
0.00038361,0.18118
0.00039544,0.18288
0.00040249,0.18546
0.00040637,0.18672
0.0004172,0.18962
0.00042483,0.19075
0.00043165,0.1927
0.00044065,0.19472
0.00045485,0.19751
0.00045862,0.19912
0.00046923,0.20101
0.00048337,0.2037
0.00048692,0.205
0.0004992,0.20766
0.00051222,0.20968
0.00052111,0.21184
0.00052972,0.2139
0.00053707,0.21637
0.00055183,0.21793
0.0005597,0.21998
0.00057094,0.22275
0.00058444,0.22436
0.0005992,0.22776
0.00060357,0.22901
0.00062769,0.23189
0.00063551,0.23416
0.00064058,0.23582
0.00065996,0.23875
0.00067748,0.2419
0.0006883,0.24343
0.00069995,0.24601
0.00072358,0.24929
0.00073187,0.25076
0.00074452,0.25337
0.00076552,0.25576
0.00077807,0.25842
0.00079399,0.26103
0.0008029,0.26298
0.0008295,0.26573
0.0008438,0.26862
0.00085861,0.27074
0.00088226,0.27373
0.00089457,0.27542
0.00092019,0.27958
0.00093507,0.28075
0.0009668,0.28513
0.00097446,0.28663
0.00099826,0.2891
0.0010253,0.29272
0.0010374,0.29485
0.0010532,0.29732
0.0010969,0.30077
0.0011109,0.30384
0.0011199,0.30548
0.001173,0.31017
0.0011838,0.31197
0.0011934,0.31432
0.0012482,0.31835
0.0012589,0.31992
0.0012753,0.32299
0.001318,0.32675
0.0013443,0.32888
0.0013602,0.3317
0.0014073,0.33587
0.0014373,0.33779
0.0014655,0.34087
0.0015044,0.3448
0.001528,0.3464
0.0015904,0.3516
0.0015985,0.35318
0.0016109,0.35479
0.0016974,0.36084
0.001704,0.36168
0.0017374,0.36592
0.0018109,0.36964
0.0018276,0.37209
0.001867,0.37567
0.001938,0.37875
0.0019629,0.38202
0.0020004,0.38498
0.002077,0.38943
0.0020964,0.39092
0.0021365,0.39522
0.002198,0.39808
0.0022419,0.40076
0.0023062,0.40503
0.0023513,0.40805
0.0024271,0.41203
0.0024664,0.4148
0.0025174,0.41863
0.0025827,0.42088
0.0026511,0.42552
0.0026916,0.42775
0.0027506,0.43218
0.0028423,0.43562
0.0028951,0.43904
0.0029582,0.44195
0.0030486,0.44614
0.0030913,0.44849
0.003173,0.45262
0.0032757,0.45663
0.0033691,0.46073
0.0034426,0.46435
0.0034629,0.46576
0.0036243,0.47142
0.0036774,0.47366
0.0037454,0.47787
0.003872,0.48117
0.0039707,0.48572
0.0040154,0.48824
0.0041746,0.4923
0.0042854,0.49691
0.0043717,0.49966
0.0044935,0.50374
0.0046032,0.50756
0.0047123,0.51106
0.0047788,0.51419
0.004955,0.51833
0.0050837,0.52226
0.0051575,0.52524
0.0053533,0.52983
0.0054642,0.53322
0.0056296,0.5372
0.005801,0.54162
0.0059421,0.54482
0.0061037,0.55007
0.0061604,0.55129
0.0064426,0.55705
0.0065624,0.56004
0.0067156,0.56341
0.0069438,0.5682
0.0071068,0.5711
0.0072864,0.57596
0.0075345,0.57943
0.0077687,0.58487
0.0078677,0.58648
0.0081012,0.59176
0.0084584,0.59568
0.0085353,0.5984
0.0088548,0.60335
0.0091344,0.60642
0.0093254,0.61157
0.009626,0.61421
0.010028,0.62014
0.010067,0.62134
0.010533,0.62731
0.010869,0.63065
0.011034,0.63404
0.011548,0.63906
0.011681,0.64246
0.01212,0.64663
0.012611,0.65122
0.012948,0.65572
0.013401,0.65859
0.013785,0.66318
0.014053,0.66554
0.014689,0.67117
0.015272,0.67545
0.015432,0.67839
0.01612,0.68324
0.016817,0.6882
0.016852,0.68938
0.017853,0.69548
0.018389,0.69912
0.01868,0.70155
0.019773,0.70776
0.020372,0.71016
0.020596,0.71382
0.021915,0.7198
0.022134,0.72163
0.022932,0.72575
0.024317,0.73125
0.024541,0.73366
0.026087,0.73933
0.02688,0.74209
0.027646,0.74634
0.02894,0.7506
0.029992,0.75484
0.030796,0.75774
0.032664,0.7631
0.034009,0.76678
0.034297,0.76892
0.035925,0.77357
0.037979,0.77789
0.039022,0.7817
0.040856,0.78573
0.042762,0.79052
0.044038,0.79331
0.045932,0.79759
0.048183,0.80101
0.04939,0.8045
0.052055,0.80868
0.053555,0.81144
0.057126,0.81618
0.05897,0.81956
0.060903,0.82359
0.065588,0.82763
0.068272,0.83212
0.07075,0.83491
0.075487,0.83999
0.077716,0.84206
0.081404,0.84676
0.084117,0.84865
0.089643,0.85369
0.092666,0.85695
0.096566,0.85966
0.10355,0.8648
0.10544,0.86596
0.11333,0.87174
0.11888,0.87364
0.1224,0.87754
0.12822,0.87961
0.13805,0.88494
0.14211,0.88742
0.14932,0.89082
0.15608,0.89375
0.16698,0.89739
0.17107,0.89989
0.17726,0.90148
0.19234,0.90662
0.19692,0.90782
0.20725,0.91159
0.22104,0.91528
0.22783,0.9173
0.23815,0.92006
0.25229,0.92346
0.26136,0.92526
0.2742,0.92803
0.28354,0.93011
0.29994,0.93287
0.31083,0.93517
0.32551,0.93758
0.34083,0.94006
0.35292,0.94198
0.36947,0.94426
0.37983,0.94603
0.40118,0.9487
0.41445,0.95064
0.42415,0.95188
0.44693,0.95475
0.46148,0.95644
0.47479,0.95818
0.49164,0.96001
0.50513,0.96151
0.51646,0.96287
0.53695,0.96509
0.5483,0.96634
0.55905,0.9677
0.579,0.96986
0.5966,0.97168
0.60483,0.97266
0.62427,0.97483
0.63207,0.9757
0.65353,0.97827
0.66115,0.97927
0.67663,0.98105
0.69059,0.98277
0.70491,0.98452
0.71551,0.98573
0.73171,0.98759
0.75297,0.99009
1,1


==> images/datFiles/HRFUHE.dat <==
0,0
0.0012676,0.12762
0.001273,0.1281
0.0012785,0.12857
0.0012838,0.12906
0.0012895,0.12954
0.0012948,0.13003
0.0013007,0.13052
0.0013058,0.13101
0.0013114,0.13151
0.0013171,0.13199
0.0013228,0.13249
0.0013286,0.13297
0.0013343,0.13347
0.00134,0.13397
0.0013457,0.13445
0.0013513,0.13495
0.0013567,0.13544
0.0013623,0.13594
0.0013679,0.13644
0.0013735,0.13694
0.001379,0.13743
0.0013852,0.13794
0.001391,0.13844
0.0013964,0.13894
0.0014022,0.13944
0.0014081,0.13994
0.0014137,0.14045
0.0014199,0.14095
0.001426,0.14146
0.0014315,0.14196
0.0014373,0.14247
0.0014432,0.14297
0.0014488,0.14347
0.0014544,0.14399
0.0014604,0.1445
0.0014666,0.14501
0.0014726,0.14553
0.0014786,0.14604
0.0014841,0.14657
0.0014899,0.14707
0.001496,0.14759
0.001502,0.1481
0.0015082,0.14862
0.0015146,0.14914
0.0015204,0.14967
0.0015266,0.15019
0.0015327,0.1507
0.0015389,0.15123
0.0015447,0.15175
0.0015508,0.15228
0.0015568,0.1528
0.0015629,0.15332
0.0015689,0.15383
0.0015752,0.15437
0.0015814,0.15489
0.0015877,0.15542
0.001594,0.15595
0.0016001,0.15647
0.0016064,0.15701
0.0016126,0.15754
0.001619,0.15809
0.0016252,0.15862
0.0016316,0.15916
0.001638,0.1597
0.0016441,0.16024
0.0016505,0.16077
0.0016571,0.16131
0.0016636,0.16185
0.00167,0.16239
0.0016766,0.16293
0.0016834,0.16348
0.0016901,0.16403
0.0016967,0.16459
0.0017033,0.16513
0.0017102,0.16569
0.0017171,0.16625
0.0017243,0.16679
0.001731,0.16733
0.0017377,0.16789
0.0017444,0.16842
0.0017515,0.16897
0.0017585,0.16951
0.0017655,0.17006
0.0017725,0.17061
0.0017796,0.17117
0.0017863,0.17172
0.0017937,0.1723
0.0018005,0.17285
0.0018071,0.17342
0.0018143,0.17397
0.0018214,0.17452
0.0018282,0.17508
0.0018351,0.17563
0.0018418,0.1762
0.001849,0.17677
0.0018558,0.17733
0.001863,0.17789
0.0018698,0.17845
0.0018769,0.17902
0.0018843,0.17958
0.0018915,0.18014
0.0018991,0.18072
0.0019063,0.18128
0.0019138,0.18184
0.0019208,0.18242
0.0019282,0.183
0.0019357,0.18356
0.0019428,0.18414
0.0019503,0.18471
0.0019578,0.18529
0.0019654,0.18587
0.0019725,0.18646
0.0019801,0.18704
0.0019875,0.18761
0.0019953,0.1882
0.0020028,0.18879
0.0020102,0.18937
0.0020181,0.18995
0.0020262,0.19053
0.0020341,0.19113
0.0020416,0.19171
0.0020495,0.19229
0.0020573,0.19288
0.002065,0.19345
0.0020733,0.19405
0.0020814,0.19464
0.0020896,0.19522
0.0020975,0.19582
0.0021059,0.1964
0.0021141,0.19698
0.0021222,0.19758
0.0021304,0.19818
0.0021388,0.19878
0.0021465,0.19936
0.0021544,0.19995
0.0021632,0.20056
0.0021718,0.20116
0.0021796,0.20176
0.0021882,0.20235
0.0021965,0.20296
0.002205,0.20356
0.0022136,0.20416
0.0022216,0.20476
0.0022299,0.20535
0.0022384,0.20594
0.0022465,0.20655
0.002255,0.20716
0.0022633,0.20777
0.0022717,0.20836
0.0022803,0.20896
0.0022889,0.20957
0.002297,0.21018
0.002306,0.21078
0.0023146,0.21137
0.0023235,0.21198
0.0023328,0.21259
0.002342,0.2132
0.0023509,0.21382
0.0023597,0.21444
0.0023685,0.21505
0.0023776,0.21564
0.0023868,0.21626
0.002396,0.21688
0.0024047,0.21749
0.0024138,0.21811
0.0024228,0.21873
0.0024323,0.21935
0.002441,0.21995
0.0024503,0.22057
0.0024594,0.22118
0.0024689,0.22178
0.0024784,0.22242
0.0024881,0.22303
0.0024977,0.22366
0.0025072,0.22428
0.0025165,0.22491
0.0025261,0.22554
0.0025357,0.22616
0.0025454,0.22679
0.0025551,0.2274
0.0025647,0.22802
0.002574,0.22866
0.0025844,0.22929
0.0025949,0.22991
0.0026051,0.23055
0.0026147,0.23117
0.0026247,0.2318
0.0026347,0.23243
0.0026447,0.23306
0.0026547,0.23371
0.0026774,0.23443
0.0026879,0.23507
0.0026982,0.23572
0.0027082,0.23636
0.0027187,0.23702
0.0027291,0.23766
0.0027386,0.2383
0.0027489,0.23895
0.0027594,0.23961
0.0027695,0.24025
0.0027802,0.2409
0.0027908,0.24156
0.0028015,0.24222
0.002812,0.24287
0.0028234,0.24354
0.0028345,0.24419
0.0028457,0.24486
0.0028568,0.24552
0.0028679,0.24619
0.0028792,0.24684
0.0028908,0.2475
0.0029019,0.24818
0.0029128,0.24884
0.0029237,0.2495
0.0029349,0.25017
0.0029464,0.25084
0.002958,0.25152
0.0029691,0.25221
0.0029803,0.25288
0.0029917,0.25354
0.0030033,0.25422
0.0030146,0.2549
0.003026,0.25558
0.0030375,0.25626
0.0030496,0.25693
0.0030613,0.2576
0.0030726,0.25826
0.0030841,0.25893
0.0030959,0.25961
0.0031073,0.26029
0.0031194,0.26098
0.0031309,0.26168
0.0031431,0.26236
0.0031557,0.26305
0.0031677,0.26374
0.0031793,0.26441
0.0031916,0.26511
0.0032035,0.26581
0.003216,0.26648
0.0032286,0.26718
0.0032408,0.26787
0.0032534,0.26856
0.0032655,0.26927
0.003278,0.26996
0.003291,0.27065
0.0033038,0.27135
0.0033169,0.27204
0.0033293,0.27273
0.0033415,0.27343
0.0033542,0.27411
0.0033669,0.27482
0.0033795,0.27551
0.0033925,0.27622
0.0034049,0.27692
0.0034176,0.27765
0.0034309,0.27835
0.0034438,0.27907
0.0034572,0.27979
0.0034705,0.28049
0.0034836,0.28118
0.0034972,0.2819
0.0035107,0.28261
0.003524,0.28332
0.0035371,0.28403
0.0035503,0.28473
0.003564,0.28543
0.0035772,0.28615
0.0035911,0.28688
0.0036053,0.28759
0.0036191,0.28829
0.0036331,0.289
0.0036471,0.2897
0.0036609,0.29041
0.0036753,0.29112
0.0036897,0.29184
0.0037042,0.29257
0.0037191,0.2933
0.0037338,0.29404
0.0037483,0.29475
0.0037627,0.29549
0.0037768,0.29622
0.0037905,0.29694
0.0038059,0.29768
0.00382,0.29841
0.0038345,0.29915
0.003849,0.29989
0.0038642,0.30064
0.0038797,0.30137
0.0038951,0.30211
0.0039101,0.30286
0.0039264,0.3036
0.003942,0.30435
0.0039566,0.3051
0.0039717,0.30585
0.0039876,0.30661
0.0040033,0.30737
0.004019,0.30812
0.0040346,0.30887
0.00405,0.30963
0.0040661,0.31038
0.0040816,0.31113
0.004097,0.31188
0.0041132,0.31265
0.0041294,0.31341
0.0041447,0.31415
0.004161,0.31491
0.0041771,0.31566
0.0041941,0.31642
0.004211,0.31719
0.0042277,0.31797
0.0042445,0.31872
0.0042611,0.31948
0.0042782,0.32025
0.0042954,0.32102
0.0043119,0.32178
0.0043292,0.32255
0.0043465,0.32331
0.004364,0.32406
0.0043819,0.32482
0.0043986,0.32558
0.0044164,0.32635
0.0044339,0.32712
0.0044513,0.32788
0.0044685,0.32866
0.0044868,0.32944
0.004504,0.33022
0.004522,0.33099
0.0045403,0.33177
0.0045585,0.33255
0.0045762,0.33333
0.0045949,0.33409
0.0046135,0.33485
0.0046319,0.33563
0.0046505,0.33642
0.004669,0.33722
0.0046875,0.33799
0.0047056,0.33878
0.0047237,0.33956
0.0047421,0.34035
0.0047613,0.34114
0.0047806,0.34192
0.0047997,0.34271
0.0048192,0.34349
0.0048379,0.34429
0.0048573,0.34509
0.0048766,0.34591
0.0048961,0.34671
0.0049161,0.34749
0.0049361,0.3483
0.004956,0.34909
0.0049755,0.34987
0.0049961,0.35066
0.0050173,0.35146
0.0050381,0.35226
0.0050584,0.35307
0.005079,0.35387
0.0051001,0.35469
0.0051208,0.35549
0.0051418,0.35633
0.0051629,0.35713
0.0051852,0.35793
0.0052069,0.35875
0.0052285,0.35955
0.0052507,0.36036
0.0052713,0.36117
0.0052933,0.36199
0.0053148,0.36281
0.0053369,0.36363
0.0053588,0.36445
0.0053804,0.3653
0.0054035,0.36612
0.0054261,0.36694
0.0054485,0.36776
0.0054711,0.36859
0.005494,0.36942
0.0055167,0.37026
0.0055398,0.37111
0.0055625,0.37194
0.0055853,0.37277
0.0056081,0.3736
0.0056394,0.37446
0.0056627,0.37529
0.0056858,0.37614
0.0057095,0.37697
0.0057339,0.37781
0.005758,0.37865
0.0057814,0.37948
0.0058053,0.38034
0.0058289,0.3812
0.0058533,0.38205
0.0058776,0.38291
0.0059032,0.38377
0.005928,0.38464
0.0059531,0.38549
0.0059788,0.38634
0.0060036,0.38721
0.0060284,0.38805
0.0060533,0.38891
0.0060793,0.38978
0.0061046,0.39064
0.0061305,0.39149
0.0061558,0.39236
0.0061824,0.39323
0.0062087,0.39409
0.0062354,0.39494
0.0062624,0.3958
0.0062884,0.39666
0.0063148,0.39753
0.0063416,0.39841
0.0063684,0.39929
0.0063951,0.40018
0.0064235,0.40105
0.0064512,0.40193
0.0064793,0.40282
0.0065073,0.40371
0.006535,0.40458
0.0065629,0.40544
0.006591,0.40632
0.0066195,0.4072
0.0066474,0.40809
0.0066756,0.40898
0.0067049,0.40987
0.0067337,0.41074
0.0067636,0.41163
0.006793,0.41251
0.0068224,0.41341
0.0068517,0.41428
0.0068805,0.41517
0.0069099,0.41606
0.0069392,0.41694
0.0069693,0.41784
0.0069988,0.41872
0.0070293,0.41962
0.0070601,0.42051
0.0070906,0.42141
0.0071212,0.42231
0.007152,0.42321
0.0071828,0.42409
0.0072141,0.42498
0.0072463,0.42587
0.0072777,0.42677
0.0073097,0.42766
0.0073416,0.42856
0.0073733,0.42944
0.0074055,0.43035
0.0074375,0.43127
0.0074703,0.43217
0.007503,0.43306
0.0075357,0.43398
0.0075694,0.43488
0.0076024,0.43576
0.0076364,0.43668
0.00767,0.43759
0.0077039,0.43849
0.0077375,0.4394
0.0077728,0.44032
0.0078077,0.44123
0.0078422,0.44213
0.0078766,0.44305
0.0079118,0.44395
0.0079468,0.44488
0.0079827,0.44579
0.0080188,0.44671
0.0080543,0.44764
0.0080896,0.44855
0.0081262,0.44947
0.0081626,0.45039
0.0081998,0.45129
0.0082375,0.4522
0.0082737,0.45314
0.0083113,0.45407
0.0083477,0.45499
0.0083847,0.45592
0.0084221,0.45685
0.0084605,0.45778
0.0084988,0.4587
0.0085379,0.45962
0.0085772,0.46054
0.0086167,0.46147
0.008656,0.4624
0.0086954,0.46334
0.0087345,0.46426
0.0087734,0.4652
0.0088136,0.46614
0.0088544,0.46707
0.0088956,0.46799
0.0089365,0.46891
0.0089781,0.46984
0.0090194,0.47079
0.0090608,0.47171
0.0091026,0.47265
0.0091433,0.47358
0.0091854,0.47451
0.0092282,0.47545
0.0092708,0.47637
0.0093149,0.4773
0.0093579,0.47823
0.0094021,0.47916
0.0094462,0.48009
0.0094889,0.48104
0.009532,0.48197
0.0095767,0.48291
0.0096211,0.48386
0.0096668,0.48482
0.0097117,0.48577
0.0097583,0.4867
0.0098046,0.48764
0.009851,0.48859
0.0098972,0.48954
0.0099436,0.49047
0.0099892,0.49141
0.010036,0.49236
0.010083,0.4933
0.010131,0.49424
0.010178,0.49519
0.010226,0.49614
0.010274,0.49708
0.010323,0.49801
0.010371,0.49894
0.010421,0.49987
0.010471,0.50083
0.010521,0.50178
0.01057,0.50274
0.010621,0.50368
0.010672,0.50462
0.010722,0.50556
0.010773,0.50651
0.010824,0.50746
0.010876,0.5084
0.010929,0.50936
0.010981,0.5103
0.011033,0.51125
0.011086,0.51221
0.01114,0.51315
0.011195,0.51409
0.011248,0.51504
0.011302,0.51599
0.011356,0.51697
0.011411,0.51794
0.011466,0.51889
0.011522,0.51986
0.011578,0.52082
0.011635,0.52178
0.011692,0.52274
0.01175,0.52371
0.011808,0.52468
0.011866,0.52566
0.011924,0.52663
0.011982,0.52758
0.01204,0.52854
0.012099,0.52949
0.012159,0.53045
0.012218,0.53143
0.012278,0.53242
0.012337,0.53338
0.012398,0.53434
0.012459,0.53532
0.01252,0.53628
0.01258,0.53724
0.012643,0.53822
0.012706,0.53916
0.012768,0.54014
0.012832,0.54112
0.012895,0.54209
0.012959,0.54306
0.013023,0.54404
0.013087,0.54502
0.013153,0.54599
0.013218,0.54697
0.013285,0.54795
0.013357,0.54897
0.013424,0.54994
0.013491,0.5509
0.013557,0.55188
0.013626,0.55285
0.013695,0.55382
0.013762,0.5548
0.013832,0.5558
0.0139,0.55676
0.013972,0.55773
0.014043,0.55869
0.014114,0.55966
0.014186,0.56064
0.014258,0.56161
0.014331,0.56258
0.014403,0.56354
0.014476,0.56452
0.014551,0.5655
0.014626,0.56648
0.014701,0.56746
0.014777,0.56844
0.014854,0.56942
0.01493,0.5704
0.015007,0.57138
0.015084,0.57237
0.015161,0.57336
0.015239,0.57434
0.015317,0.57534
0.015397,0.57633
0.015477,0.57731
0.015557,0.5783
0.015638,0.57929
0.015719,0.58029
0.015801,0.58127
0.015884,0.58226
0.015967,0.58324
0.016051,0.58425
0.016134,0.58525
0.016219,0.58627
0.016305,0.5873
0.016391,0.58831
0.016477,0.5893
0.016565,0.5903
0.016652,0.5913
0.016742,0.5923
0.016831,0.5933
0.016921,0.59433
0.017011,0.59534
0.017102,0.59635
0.017193,0.59733
0.017285,0.59837
0.017378,0.59936
0.01747,0.60036
0.017563,0.60137
0.017656,0.60238
0.017752,0.6034
0.017847,0.60441
0.017942,0.60542
0.01804,0.60643
0.018138,0.60747
0.018236,0.60852
0.018334,0.60955
0.018433,0.61057
0.018534,0.6116
0.018634,0.61263
0.018736,0.61367
0.01884,0.61472
0.018944,0.61577
0.019048,0.61679
0.019152,0.61785
0.019259,0.61891
0.019366,0.61995
0.019474,0.621
0.019581,0.62205
0.01969,0.62308
0.0198,0.62413
0.019911,0.62519
0.020023,0.62623
0.020134,0.62729
0.020246,0.62833
0.02036,0.62937
0.020474,0.63044
0.020588,0.63146
0.020704,0.63251
0.020821,0.63355
0.020939,0.6346
0.021059,0.63565
0.021181,0.63669
0.021301,0.63775
0.021423,0.63879
0.021545,0.63985
0.02167,0.64091
0.021792,0.64195
0.021917,0.643
0.022044,0.64408
0.022171,0.64514
0.0223,0.64621
0.02243,0.64727
0.02256,0.64833
0.022691,0.6494
0.022822,0.65045
0.022955,0.65152
0.023088,0.65258
0.023223,0.65364
0.02336,0.6547
0.023497,0.65576
0.023636,0.65684
0.023775,0.65793
0.023915,0.659
0.024058,0.66009
0.024202,0.66117
0.024349,0.66225
0.024494,0.66332
0.02464,0.66441
0.024788,0.66549
0.024938,0.66659
0.025088,0.66767
0.025239,0.66875
0.025391,0.66982
0.025544,0.6709
0.025698,0.672
0.025855,0.67307
0.026011,0.67415
0.02617,0.67523
0.02633,0.67632
0.026492,0.67739
0.026655,0.6785
0.026819,0.67957
0.026982,0.68065
0.02715,0.68174
0.027318,0.68285
0.027488,0.68395
0.02766,0.68504
0.027833,0.68613
0.028008,0.6872
0.028182,0.68826
0.02836,0.68935
0.02854,0.69044
0.02872,0.69153
0.0289,0.69263
0.029084,0.69374
0.029267,0.69484
0.029453,0.69595
0.02964,0.69703
0.029829,0.69814
0.030022,0.69924
0.030216,0.70035
0.030409,0.70144
0.030607,0.70254
0.030807,0.70363
0.031009,0.70473
0.031209,0.70584
0.031412,0.70694
0.031618,0.70804
0.031824,0.70914
0.032035,0.71024
0.032246,0.71135
0.032457,0.71246
0.032672,0.71355
0.032891,0.71465
0.033109,0.71575
0.033328,0.71686
0.033551,0.71796
0.033775,0.71905
0.034001,0.72015
0.034231,0.72123
0.03446,0.72232
0.034691,0.72343
0.034928,0.72453
0.035166,0.72564
0.035402,0.72674
0.035645,0.72784
0.035889,0.72895
0.036134,0.73006
0.036381,0.73115
0.036632,0.73225
0.036883,0.73334
0.037137,0.73444
0.037395,0.73554
0.037658,0.73664
0.037921,0.73777
0.038184,0.73889
0.038451,0.74
0.038719,0.74109
0.038992,0.7422
0.039271,0.7433
0.039547,0.74441
0.039827,0.74551
0.040114,0.74661
0.040402,0.74772
0.040693,0.74884
0.040987,0.74994
0.041282,0.75105
0.041582,0.75217
0.041885,0.75325
0.04219,0.75434
0.042495,0.75543
0.042806,0.75654
0.043119,0.75763
0.043439,0.75872
0.043764,0.75981
0.044089,0.7609
0.044417,0.762
0.044749,0.7631
0.045084,0.76421
0.045424,0.76531
0.045768,0.76641
0.046113,0.76749
0.046464,0.76859
0.04682,0.7697
0.047177,0.77082
0.047536,0.77194
0.047901,0.77305
0.04827,0.77414
0.048645,0.77524
0.049027,0.77636
0.049406,0.77746
0.049791,0.77858
0.05018,0.77968
0.050576,0.78078
0.050975,0.78189
0.051377,0.783
0.051783,0.7841
0.052202,0.78522
0.052623,0.78634
0.053046,0.78745
0.053474,0.78855
0.053907,0.78966
0.054348,0.79076
0.054792,0.79184
0.055239,0.79296
0.055694,0.79407
0.056153,0.79517
0.05662,0.79629
0.057088,0.79738
0.057561,0.79849
0.058046,0.7996
0.058528,0.80072
0.059023,0.8018
0.05952,0.80289
0.060021,0.80397
0.060533,0.80505
0.061048,0.80615
0.061572,0.80724
0.0621,0.80832
0.062636,0.80943
0.063183,0.81051
0.063731,0.81158
0.064289,0.81266
0.064848,0.81374
0.065418,0.81481
0.065994,0.81589
0.066578,0.81698
0.067171,0.81804
0.067772,0.81912
0.06838,0.8202
0.06899,0.82126
0.069608,0.82231
0.070236,0.82338
0.070872,0.82446
0.071516,0.82551
0.072162,0.82659
0.072822,0.82767
0.073493,0.82873
0.07417,0.82979
0.074854,0.83085
0.075548,0.83189
0.07625,0.83295
0.076962,0.83399
0.077689,0.83504
0.078419,0.83607
0.079158,0.83712
0.079905,0.83817
0.080665,0.83922
0.081439,0.84024
0.082221,0.84127
0.083013,0.84232
0.083817,0.84336
0.084634,0.84439
0.08546,0.84543
0.086288,0.84648
0.087137,0.84749
0.087993,0.84854
0.088866,0.84956
0.089745,0.85059
0.090645,0.85159
0.091556,0.85261
0.092477,0.85364
0.093412,0.85466
0.094362,0.85567
0.095324,0.85668
0.096297,0.85767
0.097282,0.85869
0.098283,0.85969
0.099296,0.86069
0.10032,0.86168
0.10136,0.86268
0.10242,0.86368
0.10349,0.86469
0.10457,0.8657
0.10567,0.86669
0.10679,0.86769
0.10791,0.86869
0.10907,0.86968
0.11023,0.87064
0.11141,0.87162
0.11261,0.87259
0.11383,0.87354
0.11506,0.87449
0.11631,0.87546
0.11758,0.87642
0.11886,0.87735
0.12016,0.87828
0.12148,0.8792
0.12283,0.88011
0.12419,0.88105
0.12557,0.882
0.12697,0.88293
0.12838,0.88383
0.12982,0.88472
0.13128,0.88562
0.13221,0.88619
0.13222,0.88621
0.13222,0.88622
0.13223,0.88624
0.13223,0.88626
0.13224,0.88628
0.13225,0.8863
0.13225,0.88632
0.13226,0.88634
0.13226,0.88636
0.13227,0.88638
0.13227,0.8864
0.13228,0.88643
0.13228,0.88645
0.13229,0.88646
0.13229,0.88649
0.1323,0.88651
0.13231,0.88653
0.13231,0.88655
0.13232,0.88657
0.13232,0.88659
0.13233,0.88662
0.13234,0.88664
0.13234,0.88666
0.13235,0.88668
0.13236,0.88671
0.13236,0.88673
0.13237,0.88675
0.13238,0.88678
0.13238,0.8868
0.13239,0.88682
0.1324,0.88685
0.13241,0.88687
0.13241,0.8869
0.13242,0.88692
0.13243,0.88695
0.13244,0.88697
0.13244,0.887
0.13245,0.88702
0.13246,0.88705
0.13247,0.88707
0.13248,0.8871
0.13248,0.88712
0.13249,0.88715
0.1325,0.88717
0.13251,0.8872
0.13252,0.88722
0.13253,0.88724
0.13254,0.88727
0.13254,0.8873
0.13255,0.88733
0.13256,0.88736
0.13257,0.88738
0.13258,0.88741
0.13259,0.88744
0.1326,0.88747
0.13261,0.8875
0.13262,0.88753
0.13263,0.88756
0.13264,0.88759
0.13265,0.88762
0.13266,0.88765
0.13268,0.88768
0.13269,0.88771
0.1327,0.88774
0.13271,0.88777
0.13272,0.8878
0.13273,0.88782
0.13275,0.88786
0.13276,0.88789
0.13277,0.88792
0.13278,0.88795
0.1328,0.88798
0.13281,0.88801
0.13282,0.88805
0.13284,0.88808
0.13285,0.88811
0.13287,0.88815
0.13288,0.88818
0.13289,0.88821
0.13291,0.88825
0.13293,0.88828
0.13294,0.88831
0.13296,0.88835
0.13297,0.88839
0.13299,0.88842
0.13301,0.88845
0.13302,0.88849
0.13304,0.88853
0.13306,0.88856
0.13308,0.8886
0.1331,0.88864
0.13312,0.88867
0.13314,0.88871
0.13316,0.88874
0.13318,0.88878
0.1332,0.88882
0.13322,0.88886
0.13324,0.8889
0.13326,0.88892
1,1


==> images/datFiles/HRFUHP.dat <==
0,0
0.0012676,0.12762
0.001273,0.1281
0.0012785,0.12857
0.0012838,0.12906
0.0012895,0.12954
0.0012948,0.13003
0.0013007,0.13052
0.0013058,0.13101
0.0013114,0.13151
0.0013171,0.13199
0.0013228,0.13249
0.0013286,0.13297
0.0013343,0.13347
0.00134,0.13397
0.0013457,0.13445
0.0013513,0.13495
0.0013567,0.13544
0.0013623,0.13594
0.0013679,0.13644
0.0013735,0.13694
0.001379,0.13743
0.0013852,0.13794
0.001391,0.13844
0.0013964,0.13894
0.0014022,0.13944
0.0014081,0.13994
0.0014137,0.14045
0.0014199,0.14095
0.001426,0.14146
0.0014315,0.14196
0.0014373,0.14247
0.0014432,0.14297
0.0014488,0.14347
0.0014544,0.14399
0.0014604,0.1445
0.0014666,0.14501
0.0014726,0.14553
0.0014786,0.14604
0.0014841,0.14657
0.0014899,0.14707
0.001496,0.14759
0.001502,0.1481
0.0015082,0.14862
0.0015146,0.14914
0.0015204,0.14967
0.0015266,0.15019
0.0015327,0.1507
0.0015389,0.15123
0.0015447,0.15175
0.0015508,0.15228
0.0015568,0.1528
0.0015629,0.15332
0.0015689,0.15383
0.0015752,0.15437
0.0015814,0.15489
0.0015877,0.15542
0.001594,0.15595
0.0016001,0.15647
0.0016064,0.15701
0.0016126,0.15754
0.001619,0.15809
0.0016252,0.15862
0.0016316,0.15916
0.001638,0.1597
0.0016441,0.16024
0.0016505,0.16077
0.0016571,0.16131
0.0016636,0.16185
0.00167,0.16239
0.0016766,0.16293
0.0016834,0.16348
0.0016901,0.16403
0.0016967,0.16459
0.0017033,0.16513
0.0017102,0.16569
0.0017171,0.16625
0.0017243,0.16679
0.001731,0.16733
0.0017377,0.16789
0.0017444,0.16842
0.0017515,0.16897
0.0017585,0.16951
0.0017655,0.17006
0.0017725,0.17061
0.0017796,0.17117
0.0017863,0.17172
0.0017937,0.1723
0.0018005,0.17285
0.0018071,0.17342
0.0018143,0.17397
0.0018214,0.17452
0.0018282,0.17508
0.0018351,0.17563
0.0018418,0.1762
0.001849,0.17677
0.0018558,0.17733
0.001863,0.17789
0.0018698,0.17845
0.0018769,0.17902
0.0018843,0.17958
0.0018915,0.18014
0.0018991,0.18072
0.0019063,0.18128
0.0019138,0.18184
0.0019208,0.18242
0.0019282,0.183
0.0019357,0.18356
0.0019428,0.18414
0.0019503,0.18471
0.0019578,0.18529
0.0019654,0.18587
0.0019725,0.18646
0.0019801,0.18704
0.0019875,0.18761
0.0019953,0.1882
0.0020028,0.18879
0.0020102,0.18937
0.0020181,0.18995
0.0020262,0.19053
0.0020341,0.19113
0.0020416,0.19171
0.0020495,0.19229
0.0020573,0.19288
0.002065,0.19345
0.0020733,0.19405
0.0020814,0.19464
0.0020896,0.19522
0.0020975,0.19582
0.0021059,0.1964
0.0021141,0.19698
0.0021222,0.19758
0.0021304,0.19818
0.0021388,0.19878
0.0021465,0.19936
0.0021544,0.19995
0.0021632,0.20056
0.0021718,0.20116
0.0021796,0.20176
0.0021882,0.20235
0.0021965,0.20296
0.002205,0.20356
0.0022136,0.20416
0.0022216,0.20476
0.0022299,0.20535
0.0022384,0.20594
0.0022465,0.20655
0.002255,0.20716
0.0022633,0.20777
0.0022717,0.20836
0.0022803,0.20896
0.0022889,0.20957
0.002297,0.21018
0.002306,0.21078
0.0023146,0.21137
0.0023235,0.21198
0.0023328,0.21259
0.002342,0.2132
0.0023509,0.21382
0.0023597,0.21444
0.0023685,0.21505
0.0023776,0.21564
0.0023868,0.21626
0.002396,0.21688
0.0024047,0.21749
0.0024138,0.21811
0.0024228,0.21873
0.0024323,0.21935
0.002441,0.21995
0.0024503,0.22057
0.0024594,0.22118
0.0024689,0.22178
0.0024784,0.22242
0.0024881,0.22303
0.0024977,0.22366
0.0025072,0.22428
0.0025165,0.22491
0.0025261,0.22554
0.0025357,0.22616
0.0025454,0.22679
0.0025551,0.2274
0.0025647,0.22802
0.002574,0.22866
0.0025844,0.22929
0.0025949,0.22991
0.0026051,0.23055
0.0026147,0.23117
0.0026247,0.2318
0.0026347,0.23243
0.0026447,0.23306
0.0026547,0.23371
0.0026774,0.23443
0.0026879,0.23507
0.0026982,0.23572
0.0027082,0.23636
0.0027187,0.23702
0.0027291,0.23766
0.0027386,0.2383
0.0027489,0.23895
0.0027594,0.23961
0.0027695,0.24025
0.0027802,0.2409
0.0027908,0.24156
0.0028015,0.24222
0.002812,0.24287
0.0028234,0.24354
0.0028345,0.24419
0.0028457,0.24486
0.0028568,0.24552
0.0028679,0.24619
0.0028792,0.24684
0.0028908,0.2475
0.0029019,0.24818
0.0029128,0.24884
0.0029237,0.2495
0.0029349,0.25017
0.0029464,0.25084
0.002958,0.25152
0.0029691,0.25221
0.0029803,0.25288
0.0029917,0.25354
0.0030033,0.25422
0.0030146,0.2549
0.003026,0.25558
0.0030375,0.25626
0.0030496,0.25693
0.0030613,0.2576
0.0030726,0.25826
0.0030841,0.25893
0.0030959,0.25961
0.0031073,0.26029
0.0031194,0.26098
0.0031309,0.26168
0.0031431,0.26236
0.0031557,0.26305
0.0031677,0.26374
0.0031793,0.26441
0.0031916,0.26511
0.0032035,0.26581
0.003216,0.26648
0.0032286,0.26718
0.0032408,0.26787
0.0032534,0.26856
0.0032655,0.26927
0.003278,0.26996
0.003291,0.27065
0.0033038,0.27135
0.0033169,0.27204
0.0033293,0.27273
0.0033415,0.27343
0.0033542,0.27411
0.0033669,0.27482
0.0033795,0.27551
0.0033925,0.27622
0.0034049,0.27692
0.0034176,0.27765
0.0034309,0.27835
0.0034438,0.27907
0.0034572,0.27979
0.0034705,0.28049
0.0034836,0.28118
0.0034972,0.2819
0.0035107,0.28261
0.003524,0.28332
0.0035371,0.28403
0.0035503,0.28473
0.003564,0.28543
0.0035772,0.28615
0.0035911,0.28688
0.0036053,0.28759
0.0036191,0.28829
0.0036331,0.289
0.0036471,0.2897
0.0036609,0.29041
0.0036753,0.29112
0.0036897,0.29184
0.0037042,0.29257
0.0037191,0.2933
0.0037338,0.29404
0.0037483,0.29475
0.0037627,0.29549
0.0037768,0.29622
0.0037905,0.29694
0.0038059,0.29768
0.00382,0.29841
0.0038345,0.29915
0.003849,0.29989
0.0038642,0.30064
0.0038797,0.30137
0.0038951,0.30211
0.0039101,0.30286
0.0039264,0.3036
0.003942,0.30435
0.0039566,0.3051
0.0039717,0.30585
0.0039876,0.30661
0.0040033,0.30737
0.004019,0.30812
0.0040346,0.30887
0.00405,0.30963
0.0040661,0.31038
0.0040816,0.31113
0.004097,0.31188
0.0041132,0.31265
0.0041294,0.31341
0.0041447,0.31415
0.004161,0.31491
0.0041771,0.31566
0.0041941,0.31642
0.004211,0.31719
0.0042277,0.31797
0.0042445,0.31872
0.0042611,0.31948
0.0042782,0.32025
0.0042954,0.32102
0.0043119,0.32178
0.0043292,0.32255
0.0043465,0.32331
0.004364,0.32406
0.0043819,0.32482
0.0043986,0.32558
0.0044164,0.32635
0.0044339,0.32712
0.0044513,0.32788
0.0044685,0.32866
0.0044868,0.32944
0.004504,0.33022
0.004522,0.33099
0.0045403,0.33177
0.0045585,0.33255
0.0045762,0.33333
0.0045949,0.33409
0.0046135,0.33485
0.0046319,0.33563
0.0046505,0.33642
0.004669,0.33722
0.0046875,0.33799
0.0047056,0.33878
0.0047237,0.33956
0.0047421,0.34035
0.0047613,0.34114
0.0047806,0.34192
0.0047997,0.34271
0.0048192,0.34349
0.0048379,0.34429
0.0048573,0.34509
0.0048766,0.34591
0.0048961,0.34671
0.0049161,0.34749
0.0049361,0.3483
0.004956,0.34909
0.0049755,0.34987
0.0049961,0.35066
0.0050173,0.35146
0.0050381,0.35226
0.0050584,0.35307
0.005079,0.35387
0.0051001,0.35469
0.0051208,0.35549
0.0051418,0.35633
0.0051629,0.35713
0.0051852,0.35793
0.0052069,0.35875
0.0052285,0.35955
0.0052507,0.36036
0.0052713,0.36117
0.0052933,0.36199
0.0053148,0.36281
0.0053369,0.36363
0.0053588,0.36445
0.0053804,0.3653
0.0054035,0.36612
0.0054261,0.36694
0.0054485,0.36776
0.0054711,0.36859
0.005494,0.36942
0.0055167,0.37026
0.0055398,0.37111
0.0055625,0.37194
0.0055853,0.37277
0.0056081,0.3736
0.0056394,0.37446
0.0056627,0.37529
0.0056858,0.37614
0.0057095,0.37697
0.0057339,0.37781
0.005758,0.37865
0.0057814,0.37948
0.0058053,0.38034
0.0058289,0.3812
0.0058533,0.38205
0.0058776,0.38291
0.0059032,0.38377
0.005928,0.38464
0.0059531,0.38549
0.0059788,0.38634
0.0060036,0.38721
0.0060284,0.38805
0.0060533,0.38891
0.0060793,0.38978
0.0061046,0.39064
0.0061305,0.39149
0.0061558,0.39236
0.0061824,0.39323
0.0062087,0.39409
0.0062354,0.39494
0.0062624,0.3958
0.0062884,0.39666
0.0063148,0.39753
0.0063416,0.39841
0.0063684,0.39929
0.0063951,0.40018
0.0064235,0.40105
0.0064512,0.40193
0.0064793,0.40282
0.0065073,0.40371
0.006535,0.40458
0.0065629,0.40544
0.006591,0.40632
0.0066195,0.4072
0.0066474,0.40809
0.0066756,0.40898
0.0067049,0.40987
0.0067337,0.41074
0.0067636,0.41163
0.006793,0.41251
0.0068224,0.41341
0.0068517,0.41428
0.0068805,0.41517
0.0069099,0.41606
0.0069392,0.41694
0.0069693,0.41784
0.0069988,0.41872
0.0070293,0.41962
0.0070601,0.42051
0.0070906,0.42141
0.0071212,0.42231
0.007152,0.42321
0.0071828,0.42409
0.0072141,0.42498
0.0072463,0.42587
0.0072777,0.42677
0.0073097,0.42766
0.0073416,0.42856
0.0073733,0.42944
0.0074055,0.43035
0.0074375,0.43127
0.0074703,0.43217
0.007503,0.43306
0.0075357,0.43398
0.0075694,0.43488
0.0076024,0.43576
0.0076364,0.43668
0.00767,0.43759
0.0077039,0.43849
0.0077375,0.4394
0.0077728,0.44032
0.0078077,0.44123
0.0078422,0.44213
0.0078766,0.44305
0.0079118,0.44395
0.0079468,0.44488
0.0079827,0.44579
0.0080188,0.44671
0.0080543,0.44764
0.0080896,0.44855
0.0081262,0.44947
0.0081626,0.45039
0.0081998,0.45129
0.0082375,0.4522
0.0082737,0.45314
0.0083113,0.45407
0.0083477,0.45499
0.0083847,0.45592
0.0084221,0.45685
0.0084605,0.45778
0.0084988,0.4587
0.0085379,0.45962
0.0085772,0.46054
0.0086167,0.46147
0.008656,0.4624
0.0086954,0.46334
0.0087345,0.46426
0.0087734,0.4652
0.0088136,0.46614
0.0088544,0.46707
0.0088956,0.46799
0.0089365,0.46891
0.0089781,0.46984
0.0090194,0.47079
0.0090608,0.47171
0.0091026,0.47265
0.0091433,0.47358
0.0091854,0.47451
0.0092282,0.47545
0.0092708,0.47637
0.0093149,0.4773
0.0093579,0.47823
0.0094021,0.47916
0.0094462,0.48009
0.0094889,0.48104
0.009532,0.48197
0.0095767,0.48291
0.0096211,0.48386
0.0096668,0.48482
0.0097117,0.48577
0.0097583,0.4867
0.0098046,0.48764
0.009851,0.48859
0.0098972,0.48954
0.0099436,0.49047
0.0099892,0.49141
0.010036,0.49236
0.010083,0.4933
0.010131,0.49424
0.010178,0.49519
0.010226,0.49614
0.010274,0.49708
0.010323,0.49801
0.010371,0.49894
0.010421,0.49987
0.010471,0.50083
0.010521,0.50178
0.01057,0.50274
0.010621,0.50368
0.010672,0.50462
0.010722,0.50556
0.010773,0.50651
0.010824,0.50746
0.010876,0.5084
0.010929,0.50936
0.010981,0.5103
0.011033,0.51125
0.011086,0.51221
0.01114,0.51315
0.011195,0.51409
0.011248,0.51504
0.011302,0.51599
0.011356,0.51697
0.011411,0.51794
0.011466,0.51889
0.011522,0.51986
0.011578,0.52082
0.011635,0.52178
0.011692,0.52274
0.01175,0.52371
0.011808,0.52468
0.011866,0.52566
0.011924,0.52663
0.011982,0.52758
0.01204,0.52854
0.012099,0.52949
0.012159,0.53045
0.012218,0.53143
0.012278,0.53242
0.012337,0.53338
0.012398,0.53434
0.012459,0.53532
0.01252,0.53628
0.01258,0.53724
0.012643,0.53822
0.012706,0.53916
0.012768,0.54014
0.012832,0.54112
0.012895,0.54209
0.012959,0.54306
0.013023,0.54404
0.013087,0.54502
0.013153,0.54599
0.013218,0.54697
0.013285,0.54795
0.013357,0.54897
0.013424,0.54994
0.013491,0.5509
0.013557,0.55188
0.013626,0.55285
0.013695,0.55382
0.013762,0.5548
0.013832,0.5558
0.0139,0.55676
0.013972,0.55773
0.014043,0.55869
0.014114,0.55966
0.014186,0.56064
0.014258,0.56161
0.014331,0.56258
0.014403,0.56354
0.014476,0.56452
0.014551,0.5655
0.014626,0.56648
0.014701,0.56746
0.014777,0.56844
0.014854,0.56942
0.01493,0.5704
0.015007,0.57138
0.015084,0.57237
0.015161,0.57336
0.015239,0.57434
0.015317,0.57534
0.015397,0.57633
0.015477,0.57731
0.015557,0.5783
0.015638,0.57929
0.015719,0.58029
0.015801,0.58127
0.015884,0.58226
0.015967,0.58324
0.016051,0.58425
0.016134,0.58525
0.016219,0.58627
0.016305,0.5873
0.016391,0.58831
0.016477,0.5893
0.016565,0.5903
0.016652,0.5913
0.016742,0.5923
0.016831,0.5933
0.016921,0.59433
0.017011,0.59534
0.017102,0.59635
0.017193,0.59733
0.017285,0.59837
0.017378,0.59936
0.01747,0.60036
0.017563,0.60137
0.017656,0.60238
0.017752,0.6034
0.017847,0.60441
0.017942,0.60542
0.01804,0.60643
0.018138,0.60747
0.018236,0.60852
0.018334,0.60955
0.018433,0.61057
0.018534,0.6116
0.018634,0.61263
0.018736,0.61367
0.01884,0.61472
0.018944,0.61577
0.019048,0.61679
0.019152,0.61785
0.019259,0.61891
0.019366,0.61995
0.019474,0.621
0.019581,0.62205
0.01969,0.62308
0.0198,0.62413
0.019911,0.62519
0.020023,0.62623
0.020134,0.62729
0.020246,0.62833
0.02036,0.62937
0.020474,0.63044
0.020588,0.63146
0.020704,0.63251
0.020821,0.63355
0.020939,0.6346
0.021059,0.63565
0.021181,0.63669
0.021301,0.63775
0.021423,0.63879
0.021545,0.63985
0.02167,0.64091
0.021792,0.64195
0.021917,0.643
0.022044,0.64408
0.022171,0.64514
0.0223,0.64621
0.02243,0.64727
0.02256,0.64833
0.022691,0.6494
0.022822,0.65045
0.022955,0.65152
0.023088,0.65258
0.023223,0.65364
0.02336,0.6547
0.023497,0.65576
0.023636,0.65684
0.023775,0.65793
0.023915,0.659
0.024058,0.66009
0.024202,0.66117
0.024349,0.66225
0.024494,0.66332
0.02464,0.66441
0.024788,0.66549
0.024938,0.66659
0.025088,0.66767
0.025239,0.66875
0.025391,0.66982
0.025544,0.6709
0.025698,0.672
0.025855,0.67307
0.026011,0.67415
0.02617,0.67523
0.02633,0.67632
0.026492,0.67739
0.026655,0.6785
0.026819,0.67957
0.026982,0.68065
0.02715,0.68174
0.027318,0.68285
0.027488,0.68395
0.02766,0.68504
0.027833,0.68613
0.028008,0.6872
0.028182,0.68826
0.02836,0.68935
0.02854,0.69044
0.02872,0.69153
0.0289,0.69263
0.029084,0.69374
0.029267,0.69484
0.029453,0.69595
0.02964,0.69703
0.029829,0.69814
0.030022,0.69924
0.030216,0.70035
0.030409,0.70144
0.030607,0.70254
0.030807,0.70363
0.031009,0.70473
0.031209,0.70584
0.031412,0.70694
0.031618,0.70804
0.031824,0.70914
0.032035,0.71024
0.032246,0.71135
0.032457,0.71246
0.032672,0.71355
0.032891,0.71465
0.033109,0.71575
0.033328,0.71686
0.033551,0.71796
0.033775,0.71905
0.034001,0.72015
0.034231,0.72123
0.03446,0.72232
0.034691,0.72343
0.034928,0.72453
0.035166,0.72564
0.035402,0.72674
0.035645,0.72784
0.035889,0.72895
0.036134,0.73006
0.036381,0.73115
0.036632,0.73225
0.036883,0.73334
0.037137,0.73444
0.037395,0.73554
0.037658,0.73664
0.037921,0.73777
0.038184,0.73889
0.038451,0.74
0.038719,0.74109
0.038992,0.7422
0.039271,0.7433
0.039547,0.74441
0.039827,0.74551
0.040114,0.74661
0.040402,0.74772
0.040693,0.74884
0.040987,0.74994
0.041282,0.75105
0.041582,0.75217
0.041885,0.75325
0.04219,0.75434
0.042495,0.75543
0.042806,0.75654
0.043119,0.75763
0.043439,0.75872
0.043764,0.75981
0.044089,0.7609
0.044417,0.762
0.044749,0.7631
0.045084,0.76421
0.045424,0.76531
0.045768,0.76641
0.046113,0.76749
0.046464,0.76859
0.04682,0.7697
0.047177,0.77082
0.047536,0.77194
0.047901,0.77305
0.04827,0.77414
0.048645,0.77524
0.049027,0.77636
0.049406,0.77746
0.049791,0.77858
0.05018,0.77968
0.050576,0.78078
0.050975,0.78189
0.051377,0.783
0.051783,0.7841
0.052202,0.78522
0.052623,0.78634
0.053046,0.78745
0.053474,0.78855
0.053907,0.78966
0.054348,0.79076
0.054792,0.79184
0.055239,0.79296
0.055694,0.79407
0.056153,0.79517
0.05662,0.79629
0.057088,0.79738
0.057561,0.79849
0.058046,0.7996
0.058528,0.80072
0.059023,0.8018
0.05952,0.80289
0.060021,0.80397
0.060533,0.80505
0.061048,0.80615
0.061572,0.80724
0.0621,0.80832
0.062636,0.80943
0.063183,0.81051
0.063731,0.81158
0.064289,0.81266
0.064848,0.81374
0.065418,0.81481
0.065994,0.81589
0.066578,0.81698
0.067171,0.81804
0.067772,0.81912
0.06838,0.8202
0.06899,0.82126
0.069608,0.82231
0.070236,0.82338
0.070872,0.82446
0.071516,0.82551
0.072162,0.82659
0.072822,0.82767
0.073493,0.82873
0.07417,0.82979
0.074854,0.83085
0.075548,0.83189
0.07625,0.83295
0.076962,0.83399
0.077689,0.83504
0.078419,0.83607
0.079158,0.83712
0.079905,0.83817
0.080665,0.83922
0.081439,0.84024
0.082221,0.84127
0.083013,0.84232
0.083817,0.84336
0.084634,0.84439
0.08546,0.84543
0.086288,0.84648
0.087137,0.84749
0.087993,0.84854
0.088866,0.84956
0.089745,0.85059
0.090645,0.85159
0.091556,0.85261
0.092477,0.85364
0.093412,0.85466
0.094362,0.85567
0.095324,0.85668
0.096297,0.85767
0.097282,0.85869
0.098283,0.85969
0.099296,0.86069
0.10032,0.86168
0.10136,0.86268
0.10242,0.86368
0.10349,0.86469
0.10457,0.8657
0.10567,0.86669
0.10679,0.86769
0.10791,0.86869
0.10907,0.86968
0.11023,0.87064
0.11141,0.87162
0.11261,0.87259
0.11383,0.87354
0.11506,0.87449
0.11631,0.87546
0.11758,0.87642
0.11886,0.87735
0.12016,0.87828
0.12148,0.8792
0.12283,0.88011
0.12419,0.88105
0.12557,0.882
0.12697,0.88293
0.12838,0.88383
0.12982,0.88472
0.13128,0.88562
0.13221,0.88619
0.13222,0.88621
0.13222,0.88622
0.13223,0.88624
0.13223,0.88626
0.13224,0.88628
0.13225,0.8863
0.13225,0.88632
0.13226,0.88634
0.13226,0.88636
0.13227,0.88638
0.13227,0.8864
0.13228,0.88643
0.13228,0.88645
0.13229,0.88646
0.13229,0.88649
0.1323,0.88651
0.13231,0.88653
0.13231,0.88655
0.13232,0.88657
0.13232,0.88659
0.13233,0.88662
0.13234,0.88664
0.13234,0.88666
0.13235,0.88668
0.13236,0.88671
0.13236,0.88673
0.13237,0.88675
0.13238,0.88678
0.13238,0.8868
0.13239,0.88682
0.1324,0.88685
0.13241,0.88687
0.13241,0.8869
0.13242,0.88692
0.13243,0.88695
0.13244,0.88697
0.13244,0.887
0.13245,0.88702
0.13246,0.88705
0.13247,0.88707
0.13248,0.8871
0.13248,0.88712
0.13249,0.88715
0.1325,0.88717
0.13251,0.8872
0.13252,0.88722
0.13253,0.88724
0.13254,0.88727
0.13254,0.8873
0.13255,0.88733
0.13256,0.88736
0.13257,0.88738
0.13258,0.88741
0.13259,0.88744
0.1326,0.88747
0.13261,0.8875
0.13262,0.88753
0.13263,0.88756
0.13264,0.88759
0.13265,0.88762
0.13266,0.88765
0.13268,0.88768
0.13269,0.88771
0.1327,0.88774
0.13271,0.88777
0.13272,0.8878
0.13273,0.88782
0.13275,0.88786
0.13276,0.88789
0.13277,0.88792
0.13278,0.88795
0.1328,0.88798
0.13281,0.88801
0.13282,0.88805
0.13284,0.88808
0.13285,0.88811
0.13287,0.88815
0.13288,0.88818
0.13289,0.88821
0.13291,0.88825
0.13293,0.88828
0.13294,0.88831
0.13296,0.88835
0.13297,0.88839
0.13299,0.88842
0.13301,0.88845
0.13302,0.88849
0.13304,0.88853
0.13306,0.88856
0.13308,0.8886
0.1331,0.88864
0.13312,0.88867
0.13314,0.88871
0.13316,0.88874
0.13318,0.88878
0.1332,0.88882
0.13322,0.88886
0.13324,0.8889
0.13326,0.88892
1,1


==> images/datFiles/HRFUN.dat <==
0,0
8.7514e-09,5.8739e-07
8.7514e-09,9.3982e-07
8.7514e-09,1.2923e-06
8.7514e-09,1.5272e-06
1.7503e-08,1.6447e-06
1.7503e-08,1.8796e-06
1.7503e-08,1.9971e-06
1.7503e-08,2.3495e-06
1.7503e-08,2.467e-06
1.7503e-08,2.702e-06
1.7503e-08,2.9369e-06
1.7503e-08,3.6418e-06
1.7503e-08,4.4641e-06
1.7503e-08,5.0515e-06
1.7503e-08,5.5214e-06
1.7503e-08,5.9913e-06
2.6254e-08,6.6962e-06
2.6254e-08,7.1661e-06
2.6254e-08,7.636e-06
2.6254e-08,8.2234e-06
2.6254e-08,8.8108e-06
2.6254e-08,9.8681e-06
3.5005e-08,1.0455e-05
3.5005e-08,1.0925e-05
3.5005e-08,1.116e-05
3.5005e-08,1.1865e-05
3.5005e-08,1.2218e-05
3.5005e-08,1.304e-05
4.3757e-08,1.4215e-05
4.3757e-08,1.5272e-05
5.2508e-08,1.5742e-05
5.2508e-08,1.6329e-05
5.2508e-08,1.7152e-05
5.2508e-08,1.7622e-05
5.2508e-08,1.8561e-05
5.2508e-08,1.9384e-05
5.2508e-08,2.0324e-05
5.2508e-08,2.1498e-05
5.2508e-08,2.2673e-05
5.2508e-08,2.3965e-05
6.126e-08,2.4553e-05
6.126e-08,2.561e-05
6.126e-08,2.6315e-05
6.126e-08,2.7255e-05
7.0011e-08,2.7842e-05
7.0011e-08,2.8664e-05
7.0011e-08,2.9252e-05
7.8762e-08,3.0427e-05
7.8762e-08,3.1954e-05
8.7514e-08,3.3364e-05
8.7514e-08,3.3833e-05
8.7514e-08,3.4773e-05
8.7514e-08,3.6066e-05
1.0502e-07,3.771e-05
1.1377e-07,3.8885e-05
1.1377e-07,3.9942e-05
1.1377e-07,4.2057e-05
1.2252e-07,4.3702e-05
1.2252e-07,4.4524e-05
1.2252e-07,4.6286e-05
1.2252e-07,4.7226e-05
1.2252e-07,4.8283e-05
1.3127e-07,5.0045e-05
1.4002e-07,5.2042e-05
1.4002e-07,5.2865e-05
1.4877e-07,5.4157e-05
1.4877e-07,5.6272e-05
1.4877e-07,5.7916e-05
1.4877e-07,5.9209e-05
1.4877e-07,6.0031e-05
1.4877e-07,6.1441e-05
1.4877e-07,6.2733e-05
1.4877e-07,6.4025e-05
1.4877e-07,6.6022e-05
1.4877e-07,6.7197e-05
1.5752e-07,6.9429e-05
1.5752e-07,7.0369e-05
1.5752e-07,7.2249e-05
1.6628e-07,7.3306e-05
1.7503e-07,7.4951e-05
1.8378e-07,7.636e-05
1.9253e-07,7.7183e-05
1.9253e-07,7.8945e-05
1.9253e-07,8.059e-05
2.0128e-07,8.1764e-05
2.0128e-07,8.3409e-05
2.0128e-07,8.5054e-05
2.0128e-07,8.6228e-05
2.0128e-07,8.7403e-05
2.1003e-07,8.9165e-05
2.1878e-07,9.0693e-05
2.4504e-07,9.1985e-05
2.5379e-07,9.3864e-05
2.5379e-07,9.4922e-05
2.5379e-07,9.7154e-05
2.5379e-07,9.8564e-05
2.5379e-07,9.9503e-05
2.5379e-07,0.00010127
2.5379e-07,0.00010244
2.6254e-07,0.00010326
2.8004e-07,0.00010491
2.888e-07,0.00010596
2.888e-07,0.00010726
2.888e-07,0.00010902
2.888e-07,0.0001109
2.9755e-07,0.00011172
2.9755e-07,0.00011301
3.063e-07,0.00011525
3.063e-07,0.0001163
3.063e-07,0.00011783
3.063e-07,0.00011947
3.238e-07,0.00012229
3.238e-07,0.00012476
3.238e-07,0.00012664
3.3255e-07,0.00012911
3.413e-07,0.0001311
3.413e-07,0.00013251
3.413e-07,0.00013463
3.413e-07,0.00013627
3.5881e-07,0.00013757
3.6756e-07,0.00013886
3.6756e-07,0.00014121
3.6756e-07,0.00014297
3.6756e-07,0.00014461
3.7631e-07,0.00014626
3.8506e-07,0.00014826
4.1131e-07,0.00015084
4.2007e-07,0.00015284
4.2007e-07,0.00015507
4.2007e-07,0.00015578
4.2007e-07,0.00015895
4.2007e-07,0.000162
4.2007e-07,0.00016564
4.2882e-07,0.00016811
4.3757e-07,0.00017022
4.3757e-07,0.00017163
4.4632e-07,0.00017328
4.4632e-07,0.0001761
4.5507e-07,0.00017857
4.5507e-07,0.00018103
4.6382e-07,0.00018373
4.6382e-07,0.00018585
4.7257e-07,0.00018914
4.8133e-07,0.00018996
4.8133e-07,0.00019208
4.8133e-07,0.00019407
4.9008e-07,0.00019595
4.9883e-07,0.00019795
4.9883e-07,0.00019971
5.0758e-07,0.00020183
5.2508e-07,0.00020382
5.2508e-07,0.00020747
5.2508e-07,0.0002104
5.2508e-07,0.0002124
5.2508e-07,0.0002144
5.2508e-07,0.00021639
5.2508e-07,0.00021827
5.6009e-07,0.00022074
5.6884e-07,0.00022297
5.7759e-07,0.00022685
5.8634e-07,0.00022861
5.8634e-07,0.00023108
5.8634e-07,0.00023378
5.8634e-07,0.0002366
5.8634e-07,0.00023895
5.9509e-07,0.00024106
5.9509e-07,0.00024412
6.0384e-07,0.00024741
6.0384e-07,0.00024987
6.2135e-07,0.00025175
6.301e-07,0.00025504
6.3885e-07,0.00025857
6.5635e-07,0.00026103
6.651e-07,0.00026385
6.651e-07,0.00026515
6.651e-07,0.0002682
6.651e-07,0.00027149
6.9136e-07,0.00027466
7.0011e-07,0.00027725
7.2636e-07,0.00027936
7.3511e-07,0.00028289
7.7887e-07,0.00028488
7.8762e-07,0.00028805
8.2263e-07,0.00029064
8.5763e-07,0.00029358
8.8389e-07,0.00029804
8.9264e-07,0.00030192
9.4515e-07,0.00030544
9.4515e-07,0.00030979
9.539e-07,0.00031202
9.6265e-07,0.0003146
9.9766e-07,0.00031742
1.0152e-06,0.00032001
1.0502e-06,0.00032259
1.0502e-06,0.00032741
1.0939e-06,0.00033035
1.1114e-06,0.00033481
1.1114e-06,0.00033787
1.1289e-06,0.0003408
1.1377e-06,0.00034444
1.1552e-06,0.00034738
1.1552e-06,0.00035055
1.1639e-06,0.0003556
1.1727e-06,0.00036007
1.2164e-06,0.00036265
1.2339e-06,0.00036547
1.2427e-06,0.00036982
1.2514e-06,0.00037393
1.304e-06,0.00037781
1.3215e-06,0.0003811
1.3215e-06,0.00038556
1.3477e-06,0.00038873
1.3565e-06,0.00039226
1.3652e-06,0.00039543
1.409e-06,0.00039872
1.4265e-06,0.00040353
1.4527e-06,0.00040776
1.4702e-06,0.00041152
1.4877e-06,0.0004174
1.4877e-06,0.00042292
1.5227e-06,0.00042727
1.5402e-06,0.00043114
1.5577e-06,0.00043619
1.6103e-06,0.00044007
1.6365e-06,0.00044442
1.6715e-06,0.00044829
1.6803e-06,0.00045299
1.689e-06,0.00045746
1.724e-06,0.00046133
1.7503e-06,0.00046521
1.7853e-06,0.00046944
1.794e-06,0.00047461
1.8203e-06,0.00047802
1.8378e-06,0.00048354
1.8378e-06,0.00048918
1.8553e-06,0.00049423
1.899e-06,0.00049716
1.9165e-06,0.00050104
1.9603e-06,0.00050598
1.9603e-06,0.00051032
1.9953e-06,0.00051479
2.0128e-06,0.00051913
2.0566e-06,0.00052336
2.0828e-06,0.00052947
2.1441e-06,0.00053464
2.1878e-06,0.00053993
2.2491e-06,0.00054557
2.3104e-06,0.00055226
2.3454e-06,0.00055743
2.3541e-06,0.00056272
2.4154e-06,0.00056836
2.4854e-06,0.00057341
2.5116e-06,0.00057916
2.5379e-06,0.0005848
2.5642e-06,0.00059138
2.6342e-06,0.0005982
2.6867e-06,0.00060571
2.7304e-06,0.00061276
2.8092e-06,0.0006204
2.8267e-06,0.00062698
2.8704e-06,0.00063391
2.9317e-06,0.00064154
3.0367e-06,0.00064906
3.0892e-06,0.0006574
3.1242e-06,0.00066504
3.1942e-06,0.00067221
3.238e-06,0.00067972
3.308e-06,0.00068619
3.3693e-06,0.00069429
3.4743e-06,0.0007004
3.5793e-06,0.00070651
3.6406e-06,0.00071473
3.6931e-06,0.00072202
3.7368e-06,0.00073118
3.7806e-06,0.00073917
3.8331e-06,0.0007468
3.8681e-06,0.00075409
3.9644e-06,0.00076278
4.0081e-06,0.00077347
4.0781e-06,0.00078287
4.1219e-06,0.00079121
4.2269e-06,0.00080026
4.3057e-06,0.00081012
4.3844e-06,0.00081999
4.4895e-06,0.00083315
4.5332e-06,0.00084384
4.577e-06,0.00085477
4.6557e-06,0.00086604
4.717e-06,0.00087521
4.7957e-06,0.00088531
4.8483e-06,0.000896
4.9533e-06,0.00090552
5.032e-06,0.00091562
5.1371e-06,0.00092678
5.2858e-06,0.00093759
5.3471e-06,0.00094769
5.4171e-06,0.00095826
5.4784e-06,0.00096966
5.5571e-06,0.00098364
5.6446e-06,0.00099456
5.7759e-06,0.0010049
5.8897e-06,0.0010158
5.9597e-06,0.001027
6.0559e-06,0.0010398
6.1522e-06,0.0010512
6.231e-06,0.0010623
6.3622e-06,0.0010761
6.441e-06,0.0010896
6.5373e-06,0.0011036
6.651e-06,0.0011187
6.8261e-06,0.0011342
6.9661e-06,0.001147
7.0536e-06,0.0011608
7.2024e-06,0.001175
7.2986e-06,0.0011903
7.4737e-06,0.0012024
7.5874e-06,0.0012167
7.6837e-06,0.0012293
7.7887e-06,0.0012415
7.9725e-06,0.0012569
8.1213e-06,0.0012735
8.305e-06,0.0012893
8.4713e-06,0.0013055
8.6639e-06,0.0013208
8.7689e-06,0.0013382
8.9877e-06,0.0013559
9.1889e-06,0.0013725
9.3902e-06,0.0013895
9.5827e-06,0.0014066
9.854e-06,0.001423
1.0047e-05,0.0014404
1.0222e-05,0.0014579
1.044e-05,0.0014767
1.0703e-05,0.001492
1.0913e-05,0.0015108
1.1149e-05,0.001532
1.1499e-05,0.0015529
1.1657e-05,0.0015736
1.1858e-05,0.0015929
1.2068e-05,0.0016113
1.2313e-05,0.0016318
1.2523e-05,0.001655
1.2759e-05,0.0016745
1.3048e-05,0.0016963
1.3276e-05,0.0017147
1.3573e-05,0.001738
1.3818e-05,0.0017599
1.4098e-05,0.0017821
1.4492e-05,0.0018032
1.4799e-05,0.0018243
1.514e-05,0.001844
1.5464e-05,0.0018678
1.5796e-05,0.0018912
1.6225e-05,0.0019156
1.6549e-05,0.001942
1.6969e-05,0.0019675
1.7336e-05,0.0019976
1.7687e-05,0.002021
1.7958e-05,0.0020472
1.8404e-05,0.0020743
1.885e-05,0.0021021
1.9244e-05,0.0021276
1.9577e-05,0.0021548
1.9979e-05,0.0021814
2.0364e-05,0.0022087
2.0828e-05,0.0022342
2.1178e-05,0.0022612
2.1555e-05,0.0022888
2.1983e-05,0.0023195
2.2579e-05,0.0023495
2.299e-05,0.002379
2.3419e-05,0.0024082
2.3821e-05,0.0024406
2.425e-05,0.0024725
2.4591e-05,0.0025051
2.502e-05,0.0025379
2.537e-05,0.0025685
2.5887e-05,0.0026015
2.6324e-05,0.0026343
2.6849e-05,0.0026653
2.7436e-05,0.0027007
2.7987e-05,0.002737
2.8433e-05,0.0027747
2.8906e-05,0.0028096
2.9492e-05,0.0028442
2.9895e-05,0.0028856
3.0376e-05,0.0029217
3.0875e-05,0.0029591
3.1444e-05,0.0029987
3.196e-05,0.0030355
3.2494e-05,0.0030737
3.2975e-05,0.0031132
3.357e-05,0.0031544
3.4052e-05,0.003194
3.455e-05,0.0032393
3.5224e-05,0.0032799
3.5679e-05,0.0033252
3.6257e-05,0.0033691
3.6773e-05,0.0034134
3.7298e-05,0.0034602
3.7815e-05,0.0035068
3.8322e-05,0.0035529
3.8874e-05,0.0035996
3.9381e-05,0.0036466
3.9994e-05,0.0036977
4.0615e-05,0.0037464
4.1411e-05,0.0037975
4.2164e-05,0.0038477
4.2654e-05,0.0038983
4.3162e-05,0.0039509
4.3967e-05,0.0040001
4.4597e-05,0.0040541
4.5253e-05,0.0041091
4.6032e-05,0.0041621
4.6619e-05,0.0042145
4.7284e-05,0.0042739
4.8106e-05,0.0043295
4.8955e-05,0.004388
4.9743e-05,0.0044453
5.0443e-05,0.0045058
5.1309e-05,0.0045653
5.2036e-05,0.0046317
5.292e-05,0.004694
5.3716e-05,0.0047601
5.4652e-05,0.0048267
5.5431e-05,0.0048933
5.621e-05,0.0049579
5.698e-05,0.0050262
5.7847e-05,0.0050942
5.8695e-05,0.0051604
5.9562e-05,0.005232
6.0472e-05,0.0053039
6.1426e-05,0.0053801
6.2292e-05,0.0054524
6.3071e-05,0.005523
6.4165e-05,0.0056021
6.5171e-05,0.0056791
6.6152e-05,0.005761
6.7193e-05,0.0058379
6.8261e-05,0.0059186
6.9285e-05,0.0060073
7.0396e-05,0.00609
7.1507e-05,0.0061733
7.2496e-05,0.0062614
7.3573e-05,0.006348
7.4719e-05,0.0064328
7.5778e-05,0.0065226
7.71e-05,0.0066147
7.829e-05,0.0067105
7.9454e-05,0.0068042
8.0661e-05,0.0068943
8.1974e-05,0.0069973
8.3208e-05,0.0070983
8.4477e-05,0.0071954
8.5851e-05,0.0072958
8.7137e-05,0.0073968
8.8336e-05,0.0074991
8.9772e-05,0.0076063
9.1145e-05,0.0077136
9.2572e-05,0.0078165
9.3955e-05,0.0079209
9.5329e-05,0.0080244
9.6755e-05,0.0081354
9.819e-05,0.0082554
9.9932e-05,0.0083647
0.0001014,0.0084722
0.00010296,0.0085888
0.00010447,0.0087075
0.00010585,0.008829
0.00010725,0.0089558
0.00010885,0.0090821
0.00011051,0.0092019
0.00011201,0.0093269
0.00011362,0.0094547
0.0001151,0.0095847
0.00011701,0.0097193
0.00011874,0.0098459
0.00012038,0.0099855
0.0001222,0.010125
0.00012419,0.010263
0.00012602,0.010401
0.00012773,0.010545
0.00012955,0.010687
0.00013155,0.010842
0.00013335,0.010996
0.00013518,0.01115
0.00013701,0.011298
0.00013895,0.011452
0.00014083,0.011613
0.00014301,0.011776
0.00014502,0.011932
0.00014722,0.012096
0.0001491,0.012258
0.00015124,0.012423
0.00015327,0.012598
0.00015563,0.012769
0.00015798,0.012943
0.00016033,0.013118
0.00016253,0.013301
0.00016479,0.013487
0.00016745,0.013668
0.00016961,0.013853
0.00017207,0.014047
0.00017455,0.014235
0.00017711,0.01443
0.00017974,0.014626
0.00018198,0.014825
0.00018457,0.015021
0.00018735,0.015222
0.00019003,0.015431
0.00019274,0.01564
0.00019558,0.015851
0.00019795,0.01607
0.00020092,0.016292
0.00020378,0.016516
0.0002067,0.016745
0.00020946,0.016973
0.00021241,0.017197
0.00021555,0.017427
0.00021858,0.017669
0.00022191,0.017906
0.00022501,0.018157
0.00022779,0.018406
0.00023128,0.018659
0.00023477,0.018915
0.00023833,0.019177
0.00024186,0.019444
0.00024557,0.019706
0.00024893,0.019969
0.00025242,0.020244
0.00025636,0.02053
0.00025986,0.020815
0.00026368,0.0211
0.00026749,0.021393
0.00027144,0.021689
0.00027543,0.021992
0.00027919,0.022286
0.000283,0.022591
0.00028702,0.022895
0.0002914,0.02321
0.00029541,0.023529
0.00029958,0.023847
0.00030372,0.024174
0.00030794,0.02449
0.00031218,0.024828
0.00031673,0.02516
0.00032091,0.025505
0.00032557,0.025849
0.00033041,0.026187
0.00033512,0.026541
0.00033986,0.026893
0.00034453,0.027256
0.00034929,0.027621
0.00035497,0.027993
0.00036017,0.028366
0.0003653,0.028746
0.00037014,0.029125
0.00037549,0.029514
0.00038088,0.02991
0.00038622,0.030303
0.00039149,0.030702
0.00039691,0.031111
0.000402,0.031534
0.00040794,0.031947
0.00041393,0.032374
0.00042047,0.032806
0.00042655,0.033238
0.00043261,0.033681
0.00043885,0.034118
0.00044526,0.034568
0.00045208,0.035015
0.00045839,0.035475
0.00046524,0.035936
0.00047194,0.036411
0.00047873,0.03689
0.00048579,0.037365
0.00049292,0.037855
0.0004999,0.038345
0.00050721,0.038843
0.00051478,0.039345
0.00052219,0.039855
0.00052988,0.040367
0.00053761,0.040878
0.00054562,0.041402
0.00055389,0.041948
0.00056202,0.042487
0.00057028,0.043027
0.00057864,0.043573
0.0005869,0.044118
0.00059585,0.044666
0.00060392,0.04522
0.00061257,0.045811
0.00062156,0.0464
0.00063036,0.046991
0.00063966,0.047597
0.00064893,0.048209
0.00065834,0.048829
0.00066755,0.04945
0.00067676,0.050086
0.00068645,0.050712
0.00069666,0.051342
0.00070651,0.052004
0.00071686,0.05267
0.00072678,0.053342
0.00073686,0.054006
0.00074727,0.054691
0.00075824,0.055368
0.0007694,0.056063
0.00078051,0.056756
0.00079183,0.057463
0.00080329,0.058186
0.00081423,0.058923
0.00082578,0.059658
0.00083821,0.060416
0.00085039,0.06117
0.00086318,0.06194
0.00087574,0.062715
0.00088847,0.063494
0.00090147,0.064305
0.00091454,0.065103
0.00092763,0.06591
0.00094106,0.066732
0.0009549,0.067562
0.00096885,0.068391
0.00098317,0.069237
0.00099778,0.070103
0.0010125,0.070982
0.0010269,0.071858
0.0010419,0.072733
0.0010574,0.073641
0.001073,0.074558
0.0010889,0.075479
0.0011047,0.076409
0.0011213,0.077346
0.001138,0.078273
0.0011545,0.079215
0.0011715,0.080189
0.0011879,0.081149
0.0012055,0.082136
0.0012234,0.083137
0.0012409,0.084151
0.0012599,0.085179
0.0012789,0.086221
0.001297,0.087273
0.001316,0.08835
0.0013357,0.089433
0.0013549,0.090525
0.0013751,0.091615
0.0013953,0.092726
0.0014156,0.093849
0.0014361,0.094985
0.0014574,0.096148
0.0014783,0.097323
0.0014999,0.098502
0.0015223,0.099665
0.0015447,0.10085
0.0015667,0.10205
0.0015893,0.10329
0.0016126,0.10454
0.001636,0.10578
0.0016601,0.10703
0.0016841,0.10833
0.0017086,0.10961
0.0017332,0.11092
0.0017589,0.11226
0.0017834,0.1136
0.0018093,0.11495
0.0018369,0.11631
0.0018647,0.11768
0.0018926,0.11908
0.0019202,0.1205
0.0019492,0.12192
0.0019788,0.12338
0.0020082,0.12485
0.0020388,0.12632
0.0020689,0.12782
0.0020998,0.12933
0.0021313,0.13085
0.0021635,0.13238
0.0021955,0.13393
0.0022285,0.13549
0.0022613,0.13707
0.0022962,0.13866
0.0023308,0.14026
0.0023655,0.14185
0.0024026,0.14351
0.0024386,0.14514
0.0024757,0.14678
0.0025142,0.14845
0.0025525,0.15018
0.0025918,0.15188
0.002632,0.1536
0.0026715,0.15534
0.0027129,0.15711
0.0027546,0.15886
0.0027966,0.16065
0.0028392,0.16244
0.0028817,0.16425
0.0029258,0.16608
0.0029714,0.16797
0.0030176,0.1698
0.0030649,0.17169
0.0031143,0.1736
0.0031631,0.17552
0.0032132,0.17742
0.0032641,0.17936
0.0033154,0.1813
0.0033671,0.1833
0.003421,0.18529
0.003475,0.18728
0.0035299,0.1893
0.0035861,0.19134
0.0036437,0.19338
0.0037023,0.19545
0.0037623,0.19754
0.0038227,0.19966
0.0038847,0.2018
0.0039477,0.20395
0.0040104,0.20614
0.0040733,0.20833
0.0041388,0.21053
0.0042053,0.21272
0.0042732,0.21497
0.0043422,0.21724
0.0044118,0.2195
0.0044832,0.2218
0.0045565,0.22409
0.0046283,0.22641
0.0047035,0.22875
0.0047801,0.23111
0.0048578,0.23349
0.0049368,0.23586
0.0050184,0.23825
0.0051005,0.24064
0.0051853,0.24307
0.0052719,0.24553
0.0053591,0.24802
0.0054474,0.25048
0.005539,0.25297
0.0056289,0.25551
0.0057228,0.25804
0.0058198,0.26057
0.0059172,0.26315
0.006016,0.26576
0.0061167,0.26836
0.0062219,0.27099
0.0063247,0.27365
0.0064322,0.27629
0.0065428,0.279
0.0066543,0.28169
0.006768,0.28445
0.0068848,0.28723
0.0070019,0.28998
0.0071218,0.2928
0.0072454,0.29558
0.0073722,0.29839
0.0074998,0.30125
0.007633,0.30409
0.0077687,0.30697
0.0079066,0.30987
0.0080483,0.31276
0.0081927,0.31567
0.008341,0.31867
0.0084924,0.32164
0.0086482,0.32466
0.0088069,0.32767
0.0089713,0.33069
0.0091393,0.33371
0.0093091,0.33679
0.0094832,0.33988
0.0096651,0.34301
0.0098497,0.34612
0.01004,0.34928
0.010236,0.35248
0.010436,0.35568
0.010642,0.35889
0.010852,0.36212
0.011066,0.36538
0.011288,0.36865
0.011517,0.37193
0.011754,0.37523
0.011997,0.37855
0.012245,0.38189
0.012502,0.38525
0.012766,0.38861
0.013037,0.392
0.013315,0.39536
0.013604,0.39879
0.013899,0.40222
0.014205,0.40568
0.01452,0.40916
0.014845,0.41265
0.015183,0.41617
0.015524,0.41966
0.015882,0.42323
0.016248,0.42678
0.016627,0.43037
0.01702,0.43398
0.017424,0.43762
0.017845,0.44128
0.018273,0.44494
0.018721,0.44865
0.019184,0.4523
0.019664,0.45601
0.020158,0.45971
0.020663,0.46345
0.021191,0.46721
0.021739,0.47099
0.022302,0.47478
0.022885,0.47856
0.023491,0.48238
0.024119,0.48621
0.024769,0.49009
0.025436,0.49399
0.026132,0.49787
0.026855,0.50176
0.027596,0.50565
0.028363,0.50956
0.029156,0.51351
0.029977,0.51745
0.030825,0.52141
0.031698,0.52539
0.032603,0.52934
0.03354,0.53333
0.03451,0.53734
0.035505,0.54135
0.036532,0.54538
0.037593,0.54945
0.03869,0.55355
0.039814,0.55762
0.040981,0.5617
0.04218,0.56582
0.043404,0.56997
0.044672,0.57414
0.045974,0.57832
0.047316,0.58248
0.04869,0.58664
0.050103,0.59086
0.051546,0.59504
0.053041,0.59924
0.054566,0.60348
0.05612,0.60768
0.057717,0.61192
0.059356,0.61617
0.061033,0.62041
0.062742,0.62472
0.0645,0.62898
0.066303,0.63329
0.068137,0.63759
0.070015,0.64192
0.071936,0.64624
0.073903,0.65055
0.075912,0.65485
0.077979,0.65919
0.080088,0.66353
0.082248,0.66785
0.08446,0.67218
0.086725,0.67652
0.089044,0.6809
0.091426,0.6852
0.093875,0.68953
0.096397,0.69383
0.098997,0.69814
0.10166,0.70243
0.10441,0.70675
0.10724,0.71102
0.11016,0.71532
0.11316,0.71959
0.11628,0.72385
0.11949,0.72817
0.12282,0.73247
0.12626,0.73668
0.1298,0.74092
0.13348,0.74516
0.13729,0.74937
0.14125,0.7536
0.14535,0.75784
0.14959,0.76206
0.15397,0.76628
0.15851,0.77045
0.16322,0.77464
0.16808,0.77878
0.17312,0.7829
0.17833,0.78701
0.18372,0.7911
0.18928,0.79514
0.19502,0.79921
0.20093,0.80323
0.20703,0.80727
0.21331,0.81123
0.21978,0.81518
0.22642,0.81912
0.23324,0.82304
0.24024,0.82687
0.24739,0.83075
0.2547,0.83455
0.26218,0.83832
0.2698,0.84205
0.27758,0.84579
0.28549,0.84946
0.29353,0.85312
0.30167,0.8567
0.30994,0.86025
0.3183,0.86378
0.32675,0.86727
0.3353,0.8707
0.34392,0.8741
0.35261,0.87745
0.36137,0.88074
0.37019,0.88404
0.37905,0.88729
0.38796,0.89044
0.39689,0.89356
0.40585,0.89662
0.41481,0.89967
0.42379,0.90262
0.43278,0.90554
0.44175,0.90838
0.45071,0.91122
0.45965,0.91394
0.46857,0.91662
0.47743,0.91928
0.48629,0.9219
0.49507,0.92444
0.50382,0.92693
0.51251,0.92936
0.52116,0.93173
0.52975,0.93405
0.53829,0.93628
0.54676,0.93849
0.55518,0.94064
0.56354,0.94273
0.57185,0.94478
0.5801,0.94676
0.58829,0.9487
0.5964,0.95061
0.60446,0.95244
0.61246,0.95423
0.62041,0.95597
0.62828,0.95766
0.63609,0.9593
0.64382,0.96086
0.65148,0.96238
0.65906,0.96383
0.66654,0.96523
0.67388,0.96658
0.68111,0.96787
0.68821,0.96911
0.69514,0.97027
0.70191,0.97138
0.70848,0.97242
0.71485,0.97339
0.72102,0.97431
0.72695,0.97518
0.73263,0.97599
0.73804,0.97674
0.7432,0.97743
0.74808,0.97807
0.75269,0.97868
0.75702,0.97923
0.76107,0.97974
0.76485,0.98021
0.76836,0.98064
0.77161,0.98103
0.7746,0.98138
0.77734,0.98171
0.77985,0.98201
0.78213,0.98228
0.78422,0.98253
0.78609,0.98275
0.78778,0.98294
0.7893,0.98312
0.79065,0.98329
0.79185,0.98342
0.79292,0.98355
0.79387,0.98366
0.7947,0.98376
0.79543,0.98385
0.79606,0.98392
0.79662,0.98399
0.79709,0.98404
0.7975,0.98409
0.79786,0.98414
0.79815,0.98418
0.79841,0.98421
0.79862,0.98423
0.7988,0.98425
0.79894,0.98427
0.79906,0.98429
0.79915,0.9843
0.79923,0.98431
0.79928,0.98432
0.79933,0.98432
0.79936,0.98432
0.79938,0.98433
0.7994,0.98433
0.79941,0.98433
0.79941,0.98433
0.79941,0.98433
0.79941,0.98433
1,1


==> images/datFiles/HRFUPN.dat <==
0,0
8.7514e-09,0
1.7503e-08,0
2.6254e-08,0
4.3757e-08,0
5.2508e-08,0
7.0011e-08,0
7.8762e-08,0
9.6265e-08,0
1.0502e-07,0
1.1377e-07,0
1.2252e-07,0
1.3127e-07,0
1.5752e-07,0
1.6628e-07,0
1.8378e-07,0
2.1003e-07,0
2.1878e-07,0
2.2754e-07,0
2.4504e-07,0
2.6254e-07,0
2.888e-07,0
3.1505e-07,0
3.3255e-07,0
3.8506e-07,0
4.1131e-07,0
4.2007e-07,0
4.5507e-07,0
4.9008e-07,0
5.3383e-07,0
5.6884e-07,0
6.2135e-07,0
6.651e-07,0
6.9136e-07,0
7.4387e-07,0
7.8762e-07,0
8.5763e-07,0
9.0139e-07,0
9.6265e-07,2.3495e-07
1.0327e-06,2.3495e-07
1.0764e-06,2.3495e-07
1.1289e-06,2.3495e-07
1.2077e-06,2.3495e-07
1.2427e-06,2.3495e-07
1.3127e-06,2.3495e-07
1.3915e-06,2.3495e-07
1.4702e-06,2.3495e-07
1.5052e-06,2.3495e-07
1.5577e-06,2.3495e-07
1.619e-06,2.3495e-07
1.7065e-06,2.3495e-07
1.7765e-06,2.3495e-07
1.829e-06,2.3495e-07
1.9253e-06,2.3495e-07
2.0041e-06,3.5243e-07
2.0916e-06,3.5243e-07
2.1528e-06,3.5243e-07
2.2754e-06,3.5243e-07
2.3104e-06,3.5243e-07
2.3891e-06,3.5243e-07
2.4766e-06,3.5243e-07
2.6167e-06,3.5243e-07
2.7567e-06,3.5243e-07
2.8617e-06,3.5243e-07
2.9142e-06,3.5243e-07
3.0017e-06,3.5243e-07
3.0717e-06,3.5243e-07
3.1592e-06,3.5243e-07
3.308e-06,3.5243e-07
3.3868e-06,3.5243e-07
3.448e-06,3.5243e-07
3.5793e-06,3.5243e-07
3.7106e-06,4.6991e-07
3.8331e-06,4.6991e-07
3.9294e-06,4.6991e-07
4.0344e-06,4.6991e-07
4.1219e-06,4.6991e-07
4.1744e-06,4.6991e-07
4.3057e-06,4.6991e-07
4.4807e-06,4.6991e-07
4.5682e-06,4.6991e-07
4.717e-06,4.6991e-07
4.8483e-06,4.6991e-07
4.997e-06,4.6991e-07
5.1195e-06,5.8739e-07
5.2683e-06,5.8739e-07
5.3646e-06,5.8739e-07
5.4959e-06,5.8739e-07
5.6446e-06,7.0486e-07
5.7321e-06,7.0486e-07
5.8547e-06,7.0486e-07
5.9947e-06,7.0486e-07
6.1522e-06,7.0486e-07
6.2922e-06,7.0486e-07
6.4673e-06,7.0486e-07
6.6073e-06,7.0486e-07
6.8086e-06,7.0486e-07
6.9398e-06,7.0486e-07
7.0886e-06,8.2234e-07
7.2199e-06,8.2234e-07
7.4649e-06,8.2234e-07
7.6399e-06,8.2234e-07
7.8325e-06,8.2234e-07
8.0863e-06,8.2234e-07
8.2175e-06,8.2234e-07
8.3751e-06,9.3982e-07
8.5413e-06,9.3982e-07
8.6814e-06,9.3982e-07
8.8826e-06,1.0573e-06
9.1014e-06,1.0573e-06
9.3115e-06,1.2923e-06
9.4602e-06,1.2923e-06
9.6615e-06,1.2923e-06
9.889e-06,1.4097e-06
1.0125e-05,1.5272e-06
1.0379e-05,1.5272e-06
1.0607e-05,1.5272e-06
1.079e-05,1.6447e-06
1.0922e-05,1.6447e-06
1.1175e-05,1.6447e-06
1.1403e-05,1.6447e-06
1.1648e-05,1.6447e-06
1.1902e-05,1.7622e-06
1.2199e-05,1.7622e-06
1.2357e-05,1.7622e-06
1.2646e-05,1.7622e-06
1.2908e-05,1.7622e-06
1.3153e-05,1.8796e-06
1.3425e-05,1.8796e-06
1.3705e-05,1.8796e-06
1.3906e-05,1.8796e-06
1.4195e-05,1.9971e-06
1.4457e-05,1.9971e-06
1.4711e-05,1.9971e-06
1.5079e-05,2.1146e-06
1.5411e-05,2.2321e-06
1.5735e-05,2.2321e-06
1.6024e-05,2.2321e-06
1.6295e-05,2.3495e-06
1.654e-05,2.467e-06
1.6873e-05,2.467e-06
1.7231e-05,2.467e-06
1.7538e-05,2.467e-06
1.7853e-05,2.467e-06
1.8159e-05,2.467e-06
1.8448e-05,2.467e-06
1.8693e-05,2.467e-06
1.9078e-05,2.467e-06
1.9393e-05,2.467e-06
1.9831e-05,2.467e-06
2.0224e-05,2.467e-06
2.0609e-05,2.5845e-06
2.1003e-05,2.702e-06
2.1388e-05,2.9369e-06
2.1721e-05,3.0544e-06
2.2062e-05,3.0544e-06
2.264e-05,3.1719e-06
2.3121e-05,3.1719e-06
2.3532e-05,3.2894e-06
2.4119e-05,3.2894e-06
2.4539e-05,3.2894e-06
2.5116e-05,3.2894e-06
2.544e-05,3.4068e-06
2.6009e-05,3.5243e-06
2.6543e-05,3.6418e-06
2.698e-05,3.6418e-06
2.7462e-05,3.7593e-06
2.8066e-05,3.7593e-06
2.8617e-05,3.9942e-06
2.9028e-05,3.9942e-06
2.9615e-05,4.2292e-06
2.9991e-05,4.2292e-06
3.0411e-05,4.2292e-06
3.0927e-05,4.2292e-06
3.14e-05,4.3467e-06
3.1995e-05,4.3467e-06
3.2485e-05,4.4641e-06
3.3028e-05,4.4641e-06
3.3491e-05,4.4641e-06
3.4095e-05,4.4641e-06
3.4568e-05,4.5816e-06
3.5093e-05,4.5816e-06
3.5583e-05,5.0515e-06
3.6379e-05,5.0515e-06
3.6896e-05,5.2865e-06
3.7587e-05,5.2865e-06
3.8121e-05,5.5214e-06
3.8804e-05,5.7564e-06
3.9442e-05,5.7564e-06
4.0116e-05,5.7564e-06
4.0703e-05,5.8739e-06
4.1429e-05,5.9913e-06
4.2033e-05,6.1088e-06
4.282e-05,6.2263e-06
4.3634e-05,6.3438e-06
4.4247e-05,6.8137e-06
4.4965e-05,6.8137e-06
4.57e-05,7.1661e-06
4.6435e-05,7.1661e-06
4.7047e-05,7.5186e-06
4.7721e-05,7.636e-06
4.8474e-05,7.636e-06
4.9296e-05,7.636e-06
5.0084e-05,7.636e-06
5.0767e-05,7.7535e-06
5.1546e-05,7.7535e-06
5.2316e-05,7.871e-06
5.306e-05,8.2234e-06
5.3908e-05,8.4584e-06
5.4775e-05,8.5759e-06
5.5597e-05,8.6933e-06
5.6359e-05,8.9283e-06
5.7278e-05,9.0458e-06
5.8135e-05,9.1632e-06
5.8792e-05,9.5157e-06
5.9667e-05,9.5157e-06
6.0533e-05,9.7506e-06
6.1443e-05,9.8681e-06
6.2345e-05,9.9856e-06
6.322e-05,1.0221e-05
6.42e-05,1.0221e-05
6.511e-05,1.0221e-05
6.602e-05,1.0455e-05
6.7009e-05,1.0455e-05
6.7832e-05,1.0573e-05
6.8786e-05,1.0925e-05
6.9503e-05,1.116e-05
7.0361e-05,1.1395e-05
7.1332e-05,1.163e-05
7.2225e-05,1.163e-05
7.3179e-05,1.1865e-05
7.4115e-05,1.1865e-05
7.513e-05,1.1865e-05
7.6137e-05,1.21e-05
7.7021e-05,1.2218e-05
7.7975e-05,1.2688e-05
7.892e-05,1.3157e-05
7.9926e-05,1.3392e-05
8.1011e-05,1.351e-05
8.2105e-05,1.351e-05
8.2989e-05,1.4097e-05
8.3943e-05,1.445e-05
8.4722e-05,1.4685e-05
8.5702e-05,1.492e-05
8.6612e-05,1.492e-05
8.7689e-05,1.5272e-05
8.8643e-05,1.5742e-05
8.964e-05,1.6094e-05
9.0725e-05,1.6447e-05
9.1828e-05,1.6917e-05
9.3027e-05,1.7387e-05
9.4165e-05,1.7504e-05
9.5294e-05,1.8092e-05
9.6248e-05,1.8326e-05
9.7271e-05,1.8561e-05
9.8383e-05,1.8796e-05
9.9573e-05,1.9031e-05
0.00010078,1.9149e-05
0.00010176,1.9501e-05
0.0001029,1.9619e-05
0.00010411,1.9971e-05
0.00010523,2.0559e-05
0.00010629,2.1028e-05
0.00010734,2.1028e-05
0.00010875,2.1381e-05
0.00011001,2.2086e-05
0.00011127,2.2556e-05
0.00011231,2.2673e-05
0.00011334,2.3026e-05
0.00011444,2.3143e-05
0.00011557,2.3261e-05
0.00011676,2.3495e-05
0.00011801,2.3848e-05
0.00011916,2.3965e-05
0.00012039,2.3965e-05
0.00012181,2.42e-05
0.00012304,2.4435e-05
0.00012435,2.4553e-05
0.00012581,2.4788e-05
0.00012712,2.4905e-05
0.00012842,2.514e-05
0.00012976,2.5493e-05
0.00013107,2.5493e-05
0.00013227,2.561e-05
0.00013357,2.5845e-05
0.00013479,2.608e-05
0.00013619,2.608e-05
0.00013748,2.6432e-05
0.00013887,2.6432e-05
0.00014031,2.6785e-05
0.00014168,2.6902e-05
0.00014307,2.702e-05
0.0001445,2.7372e-05
0.000146,2.7842e-05
0.0001473,2.8077e-05
0.00014868,2.8195e-05
0.00014996,2.8547e-05
0.00015127,2.8664e-05
0.00015276,2.8782e-05
0.00015409,2.9487e-05
0.00015537,2.9722e-05
0.00015682,2.9839e-05
0.00015829,2.9839e-05
0.00015956,3.0074e-05
0.00016115,3.0544e-05
0.00016247,3.0544e-05
0.00016388,3.0662e-05
0.00016534,3.1132e-05
0.00016667,3.1249e-05
0.00016805,3.1366e-05
0.00016953,3.1484e-05
0.00017106,3.2189e-05
0.00017243,3.2189e-05
0.00017387,3.2776e-05
0.00017536,3.3011e-05
0.00017712,3.3246e-05
0.00017885,3.3599e-05
0.00018039,3.3833e-05
0.00018179,3.4068e-05
0.00018342,3.4538e-05
0.0001849,3.5008e-05
0.00018636,3.5361e-05
0.00018768,3.5948e-05
0.00018935,3.6183e-05
0.00019085,3.6535e-05
0.00019245,3.7123e-05
0.00019394,3.7945e-05
0.00019557,3.8298e-05
0.00019716,3.8533e-05
0.00019871,3.8885e-05
0.00020025,3.959e-05
0.00020206,3.9942e-05
0.00020377,4.006e-05
0.00020532,4.053e-05
0.00020699,4.0765e-05
0.00020865,4.1117e-05
0.00021002,4.1822e-05
0.0002117,4.2057e-05
0.00021376,4.2292e-05
0.00021541,4.2762e-05
0.00021722,4.3349e-05
0.00021882,4.3467e-05
0.00022053,4.3702e-05
0.00022209,4.3937e-05
0.00022382,4.4641e-05
0.00022534,4.4876e-05
0.00022705,4.5699e-05
0.00022874,4.5934e-05
0.00023058,4.6169e-05
0.00023218,4.6404e-05
0.00023388,4.6991e-05
0.00023583,4.7578e-05
0.00023777,4.7931e-05
0.00023958,4.8636e-05
0.00024135,4.9223e-05
0.0002434,4.9575e-05
0.00024526,5.028e-05
0.00024702,5.075e-05
0.00024882,5.1103e-05
0.0002507,5.1925e-05
0.00025269,5.2395e-05
0.00025478,5.3217e-05
0.00025643,5.3922e-05
0.00025795,5.4862e-05
0.00025978,5.5332e-05
0.00026154,5.6037e-05
0.00026338,5.6507e-05
0.0002655,5.7329e-05
0.0002676,5.7916e-05
0.00026959,5.9561e-05
0.00027161,6.0501e-05
0.00027357,6.0971e-05
0.00027542,6.2028e-05
0.00027724,6.3203e-05
0.00027921,6.3555e-05
0.00028114,6.4613e-05
0.00028324,6.5317e-05
0.0002851,6.6022e-05
0.00028691,6.6962e-05
0.00028886,6.7197e-05
0.00029063,6.7784e-05
0.00029261,6.9312e-05
0.00029427,6.9899e-05
0.00029632,7.0369e-05
0.00029812,7.0721e-05
0.00030021,7.1309e-05
0.00030226,7.1779e-05
0.00030437,7.2719e-05
0.00030623,7.3188e-05
0.00030813,7.3658e-05
0.00031021,7.4011e-05
0.00031235,7.4363e-05
0.00031459,7.5186e-05
0.00031647,7.6008e-05
0.00031816,7.6713e-05
0.00032012,7.7183e-05
0.00032221,7.8357e-05
0.00032412,7.965e-05
0.00032588,8.0002e-05
0.00032788,8.1059e-05
0.00032985,8.1999e-05
0.00033198,8.2352e-05
0.0003338,8.2822e-05
0.00033595,8.3291e-05
0.00033798,8.4231e-05
0.00034007,8.5054e-05
0.00034227,8.6111e-05
0.00034438,8.6346e-05
0.00034652,8.7168e-05
0.00034867,8.7756e-05
0.00035059,8.8695e-05
0.00035272,8.9048e-05
0.00035477,8.9635e-05
0.00035702,9.0223e-05
0.00035927,9.0928e-05
0.00036139,9.128e-05
0.00036344,9.2102e-05
0.00036537,9.3395e-05
0.00036736,9.3982e-05
0.00036933,9.4217e-05
0.00037166,9.5039e-05
0.00037391,9.5744e-05
0.00037607,9.6801e-05
0.00037804,9.7271e-05
0.0003804,9.8329e-05
0.00038252,9.9268e-05
0.00038471,9.9973e-05
0.00038706,0.00010091
0.00038916,0.00010162
0.00039151,0.00010256
0.00039349,0.00010362
0.00039542,0.00010444
0.00039742,0.00010573
0.00039949,0.0001062
0.00040148,0.00010679
0.00040339,0.00010796
0.00040566,0.0001089
0.00040793,0.00011008
0.00041029,0.00011125
0.00041249,0.00011266
0.0004148,0.00011301
0.0004172,0.00011337
0.00041957,0.00011442
0.00042196,0.00011548
0.00042408,0.00011642
0.00042638,0.00011724
0.00042872,0.00011795
0.00043103,0.00011853
0.00043347,0.00011924
0.00043565,0.00012018
0.00043814,0.00012065
0.00044048,0.00012182
0.00044273,0.00012229
0.00044505,0.00012335
0.00044747,0.00012429
0.00044977,0.00012488
0.00045217,0.00012547
0.0004548,0.00012688
0.00045736,0.00012852
0.00045953,0.00012946
0.00046173,0.0001304
0.00046413,0.00013181
0.0004668,0.00013251
0.00046941,0.00013392
0.0004717,0.00013522
0.00047427,0.00013698
0.00047658,0.00013792
0.00047901,0.00013968
0.00048121,0.00014039
0.00048357,0.00014156
0.00048609,0.00014262
0.00048851,0.00014403
0.00049109,0.00014544
0.00049367,0.00014743
0.0004962,0.00014978
0.00049861,0.00015119
0.00050112,0.00015237
0.00050356,0.00015378
0.00050597,0.00015495
0.00050837,0.00015707
0.00051083,0.00015789
0.00051324,0.00016036
0.00051599,0.000162
0.00051857,0.00016459
0.00052109,0.00016647
0.00052352,0.00016811
0.00052596,0.00016987
0.00052859,0.00017116
0.00053115,0.00017293
0.00053375,0.00017528
0.00053644,0.00017669
0.00053922,0.00017915
0.00054175,0.0001815
0.00054429,0.00018338
0.00054713,0.00018561
0.00054969,0.00018749
0.00055239,0.00019031
0.00055527,0.0001929
0.00055778,0.00019595
0.00056066,0.00019771
0.00056363,0.00019959
0.0005662,0.00020124
0.00056881,0.00020347
0.00057121,0.00020523
0.00057376,0.00020747
0.00057631,0.00021028
0.00057899,0.00021369
0.00058176,0.00021604
0.00058471,0.00021804
0.00058764,0.00022098
0.00059049,0.00022309
0.00059315,0.00022567
0.00059586,0.00022826
0.00059852,0.00023037
0.00060151,0.00023319
0.00060433,0.00023683
0.0006073,0.00024001
0.00061008,0.00024306
0.00061301,0.00024647
0.00061563,0.0002487
0.00061855,0.00025187
0.00062136,0.00025493
0.00062403,0.00025728
0.00062669,0.00026033
0.00062975,0.00026385
0.00063267,0.00026644
0.00063534,0.00026973
0.00063838,0.00027278
0.00064147,0.0002749
0.00064457,0.00027713
0.00064757,0.00028018
0.00065052,0.000283
0.00065354,0.00028606
0.00065645,0.00028888
0.00065954,0.00029228
0.00066244,0.00029557
0.0006656,0.0002991
0.0006686,0.00030156
0.00067168,0.00030474
0.00067474,0.00030732
0.00067767,0.00031155
0.00068079,0.00031437
0.00068378,0.00031719
0.00068681,0.00032013
0.00069017,0.00032389
0.00069335,0.00032682
0.00069639,0.00033082
0.00069943,0.00033422
0.00070264,0.00033728
0.00070584,0.00034033
0.00070921,0.00034397
0.00071229,0.00034726
0.00071581,0.00035184
0.00071926,0.00035643
0.00072239,0.00036042
0.00072538,0.00036477
0.00072868,0.00036806
0.00073186,0.00037276
0.00073521,0.00037722
0.00073854,0.00038133
0.00074171,0.0003865
0.0007449,0.00039096
0.00074812,0.00039684
0.00075147,0.00040119
0.00075484,0.00040694
0.00075833,0.00041188
0.00076182,0.00041646
0.0007651,0.00042198
0.00076897,0.00042727
0.00077255,0.00043361
0.00077604,0.00043972
0.00077964,0.00044512
0.0007834,0.0004497
0.00078707,0.00045558
0.00079064,0.00046298
0.00079393,0.00047097
0.00079775,0.00047731
0.00080149,0.00048318
0.00080498,0.00049023
0.00080898,0.00049763
0.00081287,0.00050457
0.00081662,0.00051067
0.00082032,0.00051608
0.00082413,0.0005216
0.00082831,0.00052888
0.00083213,0.00053734
0.00083612,0.00054392
0.00084035,0.00055109
0.00084443,0.00055954
0.00084843,0.00056871
0.00085295,0.00057775
0.00085705,0.00058633
0.00086127,0.00059314
0.00086598,0.00060101
0.00087031,0.00060877
0.00087455,0.00061664
0.0008785,0.00062733
0.00088308,0.00063555
0.00088769,0.00064507
0.00089216,0.00065376
0.00089665,0.00066363
0.0009013,0.00067326
0.00090564,0.00068337
0.00090979,0.00069535
0.00091419,0.00070686
0.00091933,0.0007179
0.00092388,0.00072766
0.0009291,0.00073882
0.00093416,0.00075186
0.00093945,0.00076513
0.00094453,0.00077911
0.00094948,0.00079274
0.00095442,0.0008073
0.00096017,0.00082187
0.00096584,0.00083479
0.00097138,0.00084936
0.00097658,0.00086428
0.00098203,0.00087756
0.00098763,0.00089318
0.0009931,0.00090681
0.00099879,0.00092279
0.0010047,0.00093759
0.0010107,0.00095392
0.0010167,0.00096895
0.001023,0.00098928
0.001029,0.0010081
0.0010354,0.0010276
0.001042,0.0010471
0.001048,0.0010675
0.0010541,0.0010864
0.0010608,0.0011053
0.001067,0.001123
0.0010742,0.0011436
0.0010808,0.0011641
0.0010877,0.001187
0.0010946,0.0012085
0.0011016,0.0012298
0.0011087,0.0012544
0.0011163,0.0012745
0.0011235,0.001298
0.0011308,0.0013212
0.0011383,0.0013466
0.001146,0.0013703
0.0011538,0.0013949
0.0011617,0.0014209
0.0011694,0.0014472
0.0011779,0.0014755
0.0011862,0.0015055
0.0011946,0.001536
0.0012031,0.0015676
0.0012111,0.0015989
0.0012201,0.0016258
0.0012288,0.0016565
0.0012374,0.0016864
0.0012467,0.0017168
0.0012563,0.0017477
0.0012664,0.0017803
0.0012764,0.0018106
0.0012866,0.0018482
0.0012965,0.0018854
0.0013072,0.0019248
0.0013184,0.001963
0.0013292,0.0020024
0.0013401,0.0020422
0.0013511,0.0020788
0.0013617,0.0021206
0.0013731,0.0021609
0.0013847,0.0022027
0.0013961,0.0022435
0.0014082,0.0022831
0.001421,0.0023309
0.0014329,0.002378
0.0014455,0.0024229
0.0014581,0.0024715
0.0014712,0.0025204
0.0014839,0.0025769
0.0014971,0.0026263
0.0015107,0.0026777
0.0015241,0.0027297
0.0015384,0.0027856
0.0015523,0.0028404
0.0015665,0.0028999
0.0015808,0.0029581
0.0015956,0.0030221
0.001611,0.0030882
0.0016262,0.0031518
0.0016422,0.0032154
0.0016577,0.0032791
0.0016739,0.0033469
0.0016895,0.0034137
0.0017066,0.0034816
0.0017232,0.0035483
0.0017399,0.0036191
0.0017564,0.0036944
0.001773,0.0037686
0.0017902,0.0038403
0.0018072,0.0039169
0.001825,0.0040027
0.0018434,0.0040848
0.0018621,0.0041632
0.00188,0.0042447
0.0018988,0.0043354
0.0019184,0.0044146
0.001938,0.0045017
0.0019581,0.004588
0.0019783,0.0046774
0.001999,0.0047668
0.0020202,0.0048622
0.0020416,0.0049574
0.0020635,0.0050579
0.0020849,0.0051548
0.002107,0.0052531
0.0021293,0.0053517
0.002152,0.0054568
0.002176,0.0055599
0.0021994,0.0056676
0.0022244,0.0057683
0.0022481,0.005885
0.0022727,0.0059949
0.0022986,0.0061112
0.0023245,0.0062331
0.0023507,0.0063531
0.002376,0.006469
0.002403,0.0065878
0.0024306,0.006715
0.0024586,0.0068508
0.0024862,0.0069813
0.0025138,0.0071176
0.0025432,0.0072496
0.0025724,0.007384
0.0026032,0.0075256
0.0026335,0.0076641
0.0026644,0.0078099
0.0026966,0.0079641
0.0027291,0.0081108
0.0027618,0.0082631
0.0027961,0.0084108
0.0028307,0.0085663
0.0028662,0.0087343
0.0029011,0.0088967
0.0029371,0.0090661
0.002974,0.0092402
0.0030119,0.0094177
0.0030505,0.0095977
0.0030895,0.0097685
0.0031281,0.0099555
0.0031662,0.010137
0.0032064,0.010327
0.0032472,0.010519
0.0032894,0.010723
0.0033323,0.010929
0.0033744,0.011139
0.0034176,0.011346
0.0034621,0.011551
0.0035077,0.01176
0.0035527,0.011977
0.0035997,0.0122
0.0036461,0.012427
0.0036923,0.012662
0.003741,0.012899
0.0037899,0.01314
0.0038386,0.013383
0.00389,0.013637
0.0039426,0.013899
0.0039945,0.014158
0.0040493,0.014414
0.0041043,0.014677
0.0041609,0.014949
0.0042173,0.015213
0.0042758,0.015486
0.0043344,0.015769
0.0043945,0.016052
0.0044564,0.01634
0.0045182,0.016638
0.0045799,0.016936
0.0046435,0.017239
0.0047083,0.017539
0.0047727,0.017852
0.004838,0.018178
0.0049044,0.0185
0.0049733,0.018826
0.0050437,0.01916
0.0051132,0.019509
0.0051833,0.019847
0.005257,0.020188
0.0053305,0.020533
0.005405,0.020886
0.0054818,0.02125
0.0055585,0.0216
0.0056369,0.021966
0.0057161,0.02234
0.0057961,0.022712
0.0058781,0.023098
0.0059602,0.023494
0.0060439,0.023881
0.0061272,0.024275
0.0062103,0.024677
0.0062951,0.02509
0.006383,0.025516
0.0064701,0.025942
0.0065612,0.026359
0.0066526,0.026803
0.0067456,0.027253
0.0068383,0.027718
0.0069339,0.028176
0.0070291,0.028651
0.0071272,0.029124
0.0072257,0.029599
0.0073259,0.030103
0.007426,0.030618
0.0075307,0.031136
0.0076365,0.031658
0.0077447,0.032183
0.0078515,0.032717
0.0079605,0.033267
0.0080719,0.033808
0.0081827,0.034355
0.0082951,0.034933
0.0084093,0.03551
0.0085252,0.036074
0.0086429,0.036669
0.0087645,0.037265
0.0088866,0.03787
0.0090116,0.038474
0.0091372,0.039079
0.0092641,0.039695
0.0093928,0.04034
0.0095246,0.040972
0.009658,0.041625
0.0097928,0.04229
0.0099318,0.042962
0.010073,0.043641
0.010217,0.044328
0.010363,0.04504
0.01051,0.045737
0.010658,0.046466
0.01081,0.047209
0.010961,0.047937
0.011117,0.048686
0.011275,0.049459
0.011433,0.050241
0.011597,0.051043
0.011764,0.051851
0.011932,0.052659
0.012103,0.053457
0.012279,0.054281
0.012456,0.055115
0.012634,0.055961
0.012815,0.056829
0.013001,0.057689
0.01319,0.058553
0.013383,0.059448
0.013579,0.060357
0.013776,0.061263
0.013978,0.062194
0.014182,0.063121
0.014392,0.064097
0.014603,0.065048
0.014817,0.066014
0.015035,0.067017
0.015255,0.068021
0.01548,0.069062
0.015709,0.070086
0.015944,0.071142
0.016183,0.072188
0.016425,0.073269
0.016673,0.074343
0.016925,0.075449
0.017179,0.076564
0.017435,0.07771
0.017694,0.078864
0.01796,0.080011
0.018231,0.081163
0.018505,0.082342
0.018783,0.083526
0.019067,0.084723
0.019358,0.085948
0.019654,0.087218
0.019956,0.088491
0.020259,0.089763
0.020568,0.091059
0.020882,0.092359
0.021201,0.093702
0.021527,0.095054
0.021858,0.096423
0.022198,0.097802
0.022544,0.09922
0.022899,0.10065
0.023257,0.10208
0.023619,0.10355
0.023987,0.10504
0.024369,0.10652
0.024753,0.10802
0.025148,0.10955
0.025552,0.1111
0.025962,0.11267
0.026381,0.11426
0.026809,0.11588
0.027248,0.11751
0.027694,0.11919
0.028149,0.12085
0.028616,0.1226
0.029092,0.12436
0.029579,0.12614
0.030078,0.12797
0.030587,0.12983
0.03111,0.13168
0.031651,0.13357
0.032206,0.13551
0.032777,0.13749
0.033366,0.13948
0.033967,0.14152
0.03459,0.14361
0.03523,0.14574
0.035891,0.14787
0.036573,0.14999
0.037276,0.15219
0.037997,0.15438
0.038748,0.15664
0.039523,0.15893
0.040322,0.16124
0.04115,0.16359
0.042005,0.16598
0.042893,0.16841
0.043807,0.17088
0.044766,0.17339
0.045748,0.17596
0.04678,0.17856
0.047842,0.18122
0.048957,0.1839
0.050119,0.18666
0.051332,0.18945
0.052608,0.19231
0.053939,0.19519
0.055334,0.19814
0.056779,0.20115
0.058287,0.20422
0.059861,0.20738
0.061507,0.21056
0.063225,0.2138
0.065015,0.21715
0.066881,0.22052
0.068839,0.224
0.070876,0.22758
0.073,0.23126
0.075217,0.23503
0.077529,0.23886
0.079929,0.24276
0.082428,0.24678
0.085036,0.25091
0.087763,0.25516
0.090617,0.25946
0.093588,0.26386
0.096669,0.26839
0.099871,0.27303
0.10322,0.27771
0.1067,0.28248
0.11032,0.28738
0.11406,0.29238
0.11794,0.29748
0.12196,0.30263
0.12612,0.30791
0.13041,0.31324
0.13485,0.31871
0.13945,0.32429
0.14418,0.32999
0.14908,0.33576
0.15412,0.34174
0.15933,0.34785
0.1647,0.3541
0.17022,0.36045
0.1759,0.36699
0.18173,0.3736
0.18771,0.3804
0.19386,0.38733
0.20014,0.3943
0.20653,0.40148
0.21305,0.40869
0.21968,0.41604
0.22642,0.42353
0.23326,0.43104
0.24019,0.43865
0.24719,0.44632
0.25426,0.454
0.26143,0.46176
1,1


==> images/datFiles/HRFUPV.dat <==
0,0
1.7503e-08,0
2.6254e-08,0
3.5005e-08,0
4.3757e-08,0
5.2508e-08,0
6.126e-08,0
7.0011e-08,0
7.8762e-08,0
8.7514e-08,0
9.6265e-08,0
1.0502e-07,0
1.1377e-07,1.1748e-07
1.2252e-07,1.1748e-07
1.3127e-07,1.1748e-07
1.4877e-07,1.1748e-07
1.5752e-07,1.1748e-07
1.6628e-07,1.1748e-07
1.8378e-07,1.1748e-07
1.9253e-07,1.1748e-07
2.1003e-07,1.1748e-07
2.1878e-07,1.1748e-07
2.2754e-07,1.1748e-07
2.4504e-07,1.1748e-07
2.6254e-07,1.1748e-07
2.8004e-07,1.1748e-07
2.888e-07,2.3495e-07
2.9755e-07,2.3495e-07
3.063e-07,2.3495e-07
3.1505e-07,2.3495e-07
3.238e-07,2.3495e-07
3.3255e-07,2.3495e-07
3.413e-07,2.3495e-07
3.5005e-07,2.3495e-07
3.6756e-07,2.3495e-07
3.7631e-07,2.3495e-07
3.9381e-07,2.3495e-07
4.2007e-07,2.3495e-07
4.4632e-07,2.3495e-07
4.6382e-07,2.3495e-07
4.7257e-07,2.3495e-07
4.9008e-07,2.3495e-07
4.9008e-07,4.6991e-07
4.9008e-07,5.8739e-07
4.9883e-07,5.8739e-07
5.0758e-07,5.8739e-07
5.3383e-07,5.8739e-07
5.5134e-07,5.8739e-07
5.7759e-07,5.8739e-07
5.8634e-07,5.8739e-07
6.126e-07,5.8739e-07
6.2135e-07,5.8739e-07
6.3885e-07,5.8739e-07
6.476e-07,5.8739e-07
6.5635e-07,5.8739e-07
6.9136e-07,5.8739e-07
7.1761e-07,5.8739e-07
7.2636e-07,5.8739e-07
7.6137e-07,5.8739e-07
7.7887e-07,5.8739e-07
7.8762e-07,5.8739e-07
8.0513e-07,5.8739e-07
8.3138e-07,5.8739e-07
8.4888e-07,5.8739e-07
8.5763e-07,5.8739e-07
8.7514e-07,5.8739e-07
9.0139e-07,5.8739e-07
9.0139e-07,7.0486e-07
9.364e-07,8.2234e-07
9.539e-07,8.2234e-07
9.889e-07,8.2234e-07
9.9766e-07,8.2234e-07
1.0064e-06,8.2234e-07
1.0152e-06,8.2234e-07
1.0414e-06,8.2234e-07
1.0502e-06,8.2234e-07
1.0764e-06,8.2234e-07
1.0852e-06,8.2234e-07
1.1114e-06,8.2234e-07
1.1289e-06,8.2234e-07
1.1464e-06,8.2234e-07
1.1639e-06,9.3982e-07
1.1727e-06,9.3982e-07
1.1727e-06,1.2923e-06
1.1814e-06,1.4097e-06
1.2252e-06,1.4097e-06
1.2339e-06,1.4097e-06
1.2339e-06,1.5272e-06
1.2339e-06,1.6447e-06
1.2689e-06,1.6447e-06
1.2777e-06,1.6447e-06
1.3215e-06,1.6447e-06
1.3477e-06,1.6447e-06
1.3477e-06,1.7622e-06
1.3565e-06,1.8796e-06
1.3827e-06,1.8796e-06
1.3915e-06,1.8796e-06
1.4177e-06,1.8796e-06
1.4352e-06,1.8796e-06
1.444e-06,1.8796e-06
1.4702e-06,1.8796e-06
1.514e-06,1.8796e-06
1.5227e-06,1.8796e-06
1.5315e-06,1.8796e-06
1.5665e-06,1.8796e-06
1.584e-06,1.8796e-06
1.5927e-06,1.9971e-06
1.6278e-06,1.9971e-06
1.6453e-06,1.9971e-06
1.6715e-06,1.9971e-06
1.6803e-06,2.1146e-06
1.7415e-06,2.1146e-06
1.7678e-06,2.1146e-06
1.8028e-06,2.1146e-06
1.829e-06,2.2321e-06
1.8815e-06,2.3495e-06
1.9253e-06,2.3495e-06
1.9516e-06,2.3495e-06
2.0041e-06,2.467e-06
2.0478e-06,2.467e-06
2.1003e-06,2.5845e-06
2.1266e-06,2.5845e-06
2.1353e-06,2.702e-06
2.1878e-06,2.702e-06
2.2141e-06,2.702e-06
2.2403e-06,2.9369e-06
2.2579e-06,3.0544e-06
2.2929e-06,3.1719e-06
2.2929e-06,3.4068e-06
2.3454e-06,3.5243e-06
2.3891e-06,3.6418e-06
2.4066e-06,3.6418e-06
2.4679e-06,3.7593e-06
2.5204e-06,3.7593e-06
2.5729e-06,3.8768e-06
2.6079e-06,3.8768e-06
2.6429e-06,3.8768e-06
2.6517e-06,3.9942e-06
2.6867e-06,3.9942e-06
2.7217e-06,3.9942e-06
2.7654e-06,3.9942e-06
2.8267e-06,4.1117e-06
2.8967e-06,4.1117e-06
2.923e-06,4.2292e-06
2.9842e-06,4.3467e-06
3.0542e-06,4.4641e-06
3.098e-06,4.5816e-06
3.168e-06,4.6991e-06
3.2118e-06,4.6991e-06
3.2555e-06,4.8166e-06
3.3255e-06,4.8166e-06
3.3518e-06,5.0515e-06
3.4043e-06,5.169e-06
3.4568e-06,5.404e-06
3.5268e-06,5.5214e-06
3.5881e-06,5.6389e-06
3.6493e-06,5.8739e-06
3.6756e-06,6.1088e-06
3.7368e-06,6.2263e-06
3.7981e-06,6.3438e-06
3.8418e-06,6.3438e-06
3.9381e-06,6.3438e-06
3.9819e-06,6.5787e-06
4.0344e-06,6.5787e-06
4.1306e-06,6.9312e-06
4.2532e-06,7.2836e-06
4.2882e-06,7.4011e-06
4.3582e-06,7.4011e-06
4.4019e-06,7.636e-06
4.4632e-06,8.1059e-06
4.5157e-06,8.2234e-06
4.5682e-06,8.3409e-06
4.6032e-06,8.3409e-06
4.647e-06,8.4584e-06
4.6732e-06,8.4584e-06
4.7695e-06,8.4584e-06
4.8483e-06,8.6933e-06
4.9445e-06,9.0458e-06
5.0058e-06,9.2807e-06
5.102e-06,9.2807e-06
5.1546e-06,9.6331e-06
5.2771e-06,9.8681e-06
5.3296e-06,1.0221e-05
5.4433e-06,1.0338e-05
5.4784e-06,1.0455e-05
5.5484e-06,1.069e-05
5.6184e-06,1.069e-05
5.7059e-06,1.069e-05
5.8022e-06,1.0925e-05
5.8547e-06,1.116e-05
5.9072e-06,1.1748e-05
5.9422e-06,1.1748e-05
6.0647e-06,1.21e-05
6.1697e-06,1.2335e-05
6.2922e-06,1.2805e-05
6.3185e-06,1.304e-05
6.4498e-06,1.3157e-05
6.5285e-06,1.3157e-05
6.5898e-06,1.351e-05
6.7035e-06,1.3627e-05
6.8173e-06,1.3745e-05
6.9661e-06,1.3745e-05
7.0536e-06,1.398e-05
7.1936e-06,1.4332e-05
7.2636e-06,1.4332e-05
7.4037e-06,1.445e-05
7.5874e-06,1.4567e-05
7.7187e-06,1.4802e-05
7.85e-06,1.5859e-05
7.9462e-06,1.5977e-05
8.06e-06,1.6212e-05
8.1825e-06,1.6564e-05
8.3313e-06,1.6682e-05
8.4276e-06,1.7034e-05
8.5238e-06,1.7387e-05
8.7426e-06,1.7504e-05
8.8564e-06,1.7504e-05
8.9614e-06,1.7739e-05
9.0839e-06,1.7974e-05
9.2152e-06,1.7974e-05
9.329e-06,1.7974e-05
9.4252e-06,1.8209e-05
9.504e-06,1.8444e-05
9.644e-06,1.8679e-05
9.7315e-06,1.8914e-05
9.8365e-06,1.9384e-05
9.9941e-06,1.9736e-05
1.0152e-05,2.0324e-05
1.0274e-05,2.0441e-05
1.0388e-05,2.0676e-05
1.051e-05,2.1028e-05
1.0685e-05,2.1733e-05
1.0904e-05,2.2086e-05
1.1053e-05,2.2438e-05
1.121e-05,2.2908e-05
1.1351e-05,2.3026e-05
1.1438e-05,2.3495e-05
1.1604e-05,2.373e-05
1.1832e-05,2.3848e-05
1.2024e-05,2.4435e-05
1.2173e-05,2.4435e-05
1.2383e-05,2.4905e-05
1.2584e-05,2.514e-05
1.2759e-05,2.5493e-05
1.2987e-05,2.5493e-05
1.318e-05,2.5963e-05
1.3398e-05,2.608e-05
1.3608e-05,2.6667e-05
1.3748e-05,2.702e-05
1.3976e-05,2.7372e-05
1.4168e-05,2.7725e-05
1.4352e-05,2.796e-05
1.4501e-05,2.843e-05
1.4746e-05,2.8664e-05
1.4991e-05,2.9604e-05
1.5219e-05,3.0192e-05
1.5499e-05,3.0427e-05
1.5726e-05,3.0662e-05
1.6024e-05,3.1014e-05
1.6269e-05,3.1249e-05
1.6566e-05,3.1601e-05
1.682e-05,3.1601e-05
1.7091e-05,3.1719e-05
1.7345e-05,3.2189e-05
1.7538e-05,3.2776e-05
1.7888e-05,3.3011e-05
1.8159e-05,3.3246e-05
1.8457e-05,3.3951e-05
1.8719e-05,3.4538e-05
1.899e-05,3.4773e-05
1.9262e-05,3.5008e-05
1.9577e-05,3.5713e-05
1.9831e-05,3.6066e-05
2.0067e-05,3.6653e-05
2.0356e-05,3.7358e-05
2.0618e-05,3.771e-05
2.1012e-05,3.8415e-05
2.1362e-05,3.8885e-05
2.1651e-05,3.9472e-05
2.1931e-05,4.053e-05
2.2202e-05,4.0882e-05
2.2552e-05,4.1117e-05
2.2894e-05,4.1352e-05
2.3182e-05,4.2057e-05
2.3471e-05,4.2292e-05
2.3856e-05,4.2879e-05
2.4206e-05,4.3232e-05
2.467e-05,4.3467e-05
2.5011e-05,4.3467e-05
2.5388e-05,4.3702e-05
2.5773e-05,4.4172e-05
2.6114e-05,4.4406e-05
2.6499e-05,4.4759e-05
2.6788e-05,4.5111e-05
2.7217e-05,4.5346e-05
2.7637e-05,4.5699e-05
2.8013e-05,4.6169e-05
2.8433e-05,4.6169e-05
2.8809e-05,4.7226e-05
2.9317e-05,4.7696e-05
2.9781e-05,4.8401e-05
3.0201e-05,4.9106e-05
3.0586e-05,4.9458e-05
3.1015e-05,5.0515e-05
3.1382e-05,5.122e-05
3.1864e-05,5.1925e-05
3.2406e-05,5.2395e-05
3.2835e-05,5.2865e-05
3.3299e-05,5.3687e-05
3.378e-05,5.4157e-05
3.434e-05,5.4744e-05
3.4787e-05,5.5919e-05
3.5259e-05,5.6389e-05
3.5618e-05,5.7329e-05
3.6248e-05,5.8269e-05
3.6764e-05,5.9679e-05
3.729e-05,6.0618e-05
3.7832e-05,6.1676e-05
3.8401e-05,6.2381e-05
3.8935e-05,6.3555e-05
3.9425e-05,6.426e-05
4.0037e-05,6.4965e-05
4.0685e-05,6.6022e-05
4.1228e-05,6.7432e-05
4.177e-05,6.7902e-05
4.2444e-05,6.8607e-05
4.3083e-05,7.0134e-05
4.3669e-05,7.0956e-05
4.4282e-05,7.1896e-05
4.4903e-05,7.2836e-05
4.549e-05,7.3893e-05
4.6128e-05,7.4833e-05
4.689e-05,7.5655e-05
4.7765e-05,7.7065e-05
4.8483e-05,7.8475e-05
4.9139e-05,7.8827e-05
4.983e-05,7.965e-05
5.0548e-05,8.0472e-05
5.109e-05,8.1059e-05
5.1668e-05,8.2352e-05
5.2298e-05,8.3174e-05
5.292e-05,8.3526e-05
5.3628e-05,8.4584e-05
5.4381e-05,8.5406e-05
5.523e-05,8.6228e-05
5.593e-05,8.7403e-05
5.6683e-05,8.7756e-05
5.761e-05,8.8695e-05
5.8345e-05,8.9988e-05
5.9238e-05,9.081e-05
6.0113e-05,9.1867e-05
6.0866e-05,9.2455e-05
6.1688e-05,9.316e-05
6.2607e-05,9.3982e-05
6.3395e-05,9.4804e-05
6.4174e-05,9.6214e-05
6.5154e-05,9.7389e-05
6.6029e-05,9.8446e-05
6.6922e-05,9.9621e-05
6.7954e-05,0.0001015
6.8786e-05,0.00010244
6.9818e-05,0.0001042
7.0834e-05,0.00010455
7.2015e-05,0.00010538
7.2995e-05,0.00010608
7.3888e-05,0.00010667
7.4885e-05,0.00010737
7.6146e-05,0.00010831
7.7248e-05,0.00010961
7.8535e-05,0.00011078
7.9445e-05,0.00011266
8.0478e-05,0.00011454
8.1589e-05,0.00011595
8.284e-05,0.00011701
8.3856e-05,0.00011853
8.5055e-05,0.00012018
8.6245e-05,0.00012171
8.7382e-05,0.00012323
8.8625e-05,0.00012429
8.9903e-05,0.0001257
9.1172e-05,0.00012723
9.2362e-05,0.00012829
9.3535e-05,0.00012958
9.4917e-05,0.00013181
9.6256e-05,0.00013322
9.7595e-05,0.00013428
9.8864e-05,0.00013627
0.0001003,0.00013768
0.00010143,0.00013968
0.00010283,0.00014144
0.00010423,0.00014285
0.00010568,0.00014473
0.00010705,0.00014696
0.00010866,0.00014837
0.00010986,0.00015014
0.00011111,0.0001526
0.00011254,0.00015448
0.00011407,0.00015648
0.00011568,0.00015801
0.00011724,0.00016036
0.00011862,0.000162
0.00012024,0.00016365
0.00012185,0.00016588
0.00012325,0.00016823
0.00012498,0.00016964
0.00012663,0.00017128
0.00012818,0.00017398
0.00012989,0.00017739
0.00013166,0.00017915
0.00013332,0.00018103
0.00013537,0.00018385
0.00013689,0.0001862
0.00013863,0.00018832
0.00014051,0.00019149
0.00014239,0.00019372
0.00014427,0.00019595
0.00014621,0.00019842
0.00014792,0.00020147
0.00015,0.00020347
0.00015205,0.0002057
0.00015388,0.00020852
0.000156,0.00021122
0.000158,0.00021545
0.00015998,0.00021757
0.0001618,0.00021945
0.0001638,0.00022121
0.00016587,0.00022415
0.00016788,0.00022767
0.00017,0.00023049
0.00017201,0.00023378
0.00017403,0.00023766
0.0001763,0.00024036
0.0001788,0.00024318
0.00018107,0.00024529
0.00018319,0.00024799
0.00018535,0.00025058
0.00018792,0.00025316
0.00019036,0.00025598
0.00019287,0.00025974
0.00019523,0.00026291
0.00019804,0.00026597
0.00020052,0.00026961
0.00020305,0.00027243
0.00020598,0.00027701
0.00020843,0.00028101
0.00021107,0.00028441
0.00021381,0.00028805
0.0002164,0.00029264
0.00021899,0.00029687
0.00022176,0.00030062
0.00022445,0.00030568
0.00022733,0.00030967
0.00022978,0.00031237
0.00023237,0.00031648
0.00023521,0.00032095
0.00023805,0.00032518
0.00024093,0.00032976
0.00024381,0.00033446
0.00024711,0.00033845
0.00025014,0.00034303
0.0002534,0.00034797
0.00025644,0.00035384
0.00025957,0.00035795
0.00026271,0.00036324
0.00026581,0.00036864
0.00026934,0.00037334
0.00027271,0.00037922
0.00027617,0.00038439
0.00027954,0.00039249
0.00028312,0.00039801
0.00028671,0.00040365
0.00029026,0.00041094
0.00029407,0.00041634
0.00029781,0.00042186
0.00030156,0.00042856
0.00030539,0.00043666
0.00030934,0.00044371
0.00031333,0.00045006
0.00031733,0.00045699
0.0003213,0.00046474
0.00032548,0.00047273
0.00032959,0.00047778
0.00033372,0.00048459
0.00033816,0.00049164
0.00034232,0.00049846
0.0003464,0.00050692
0.00035098,0.00051514
0.00035531,0.00052407
0.00035944,0.00053253
0.00036382,0.00053899
0.0003684,0.0005485
0.00037299,0.00055943
0.0003776,0.00056753
0.00038216,0.00057764
0.00038685,0.0005868
0.00039183,0.00059655
0.00039688,0.00060607
0.00040199,0.00061711
0.00040709,0.00062709
0.00041211,0.00063872
0.00041774,0.00064918
0.000423,0.00066046
0.00042833,0.00066986
0.00043381,0.00068113
0.00043917,0.00069265
0.00044448,0.00070345
0.00045021,0.00071567
0.00045575,0.00073047
0.00046127,0.00074304
0.00046696,0.00075573
0.00047301,0.00076795
0.00047908,0.00078122
0.00048495,0.00079532
0.00049068,0.0008059
0.00049714,0.00081999
0.00050327,0.00083679
0.00050961,0.00085465
0.00051591,0.00086898
0.00052283,0.00088754
0.00052947,0.00090328
0.00053605,0.00092008
0.00054289,0.00093618
0.00054936,0.00095274
0.00055647,0.00097318
0.00056325,0.0009908
0.00057064,0.0010085
0.00057788,0.0010269
0.00058511,0.0010483
0.00059204,0.0010652
0.00059962,0.0010873
0.00060699,0.0011073
0.00061434,0.0011277
0.00062219,0.0011489
0.0006301,0.001169
0.00063813,0.0011906
0.00064614,0.0012118
0.00065452,0.0012327
0.0006627,0.0012551
0.00067109,0.001277
0.00067931,0.0012999
0.00068813,0.0013253
0.00069644,0.0013502
0.00070523,0.0013761
0.00071382,0.0014019
0.00072227,0.0014299
0.00073154,0.0014571
0.00074068,0.0014863
0.00074974,0.0015129
0.00075963,0.0015401
0.00076904,0.0015722
0.00077873,0.0016049
0.00078894,0.0016342
0.00079887,0.0016661
0.00080911,0.0016966
0.00081974,0.0017282
0.0008304,0.0017617
0.00084159,0.0017945
0.00085268,0.0018309
0.00086339,0.0018699
0.00087427,0.0019042
0.00088611,0.0019428
0.00089834,0.001981
0.00091052,0.002024
0.00092245,0.0020674
0.00093483,0.0021094
0.00094699,0.0021498
0.00096025,0.0021942
0.00097344,0.0022401
0.00098636,0.0022878
0.00099937,0.0023367
0.0010129,0.0023833
0.0010264,0.0024337
0.0010403,0.0024841
0.0010539,0.0025334
0.0010681,0.0025887
0.001082,0.0026405
0.001096,0.0026941
0.0011111,0.002748
0.0011262,0.0028034
0.0011414,0.0028649
0.001156,0.0029228
0.0011706,0.0029817
0.0011865,0.0030441
0.0012032,0.0031081
0.001219,0.0031755
0.0012361,0.0032407
0.0012533,0.0033102
0.0012704,0.0033863
0.0012874,0.0034568
0.0013052,0.0035276
0.001323,0.0036082
0.0013413,0.0036848
0.0013601,0.0037629
0.0013786,0.0038393
0.0013985,0.0039172
0.0014183,0.0040018
0.0014382,0.0040868
0.001458,0.0041713
0.001478,0.004261
0.0014998,0.0043556
0.0015217,0.0044428
0.0015436,0.0045461
0.0015652,0.0046394
0.0015878,0.0047448
0.0016105,0.004853
0.0016336,0.0049627
0.0016569,0.0050693
0.0016809,0.0051815
0.0017052,0.0052937
0.0017299,0.005415
0.0017547,0.005529
0.0017807,0.0056481
0.0018066,0.0057657
0.0018315,0.005892
0.0018582,0.0060183
0.0018854,0.0061532
0.0019133,0.0062884
0.001941,0.0064255
0.0019705,0.0065683
0.0019995,0.0067117
0.002029,0.006862
0.0020596,0.0070173
0.0020905,0.0071692
0.0021219,0.0073237
0.0021536,0.0074901
0.0021864,0.0076593
0.0022195,0.0078298
0.0022525,0.0080074
0.0022872,0.0081851
0.002322,0.0083696
0.0023579,0.0085632
0.0023952,0.0087545
0.0024317,0.0089518
0.0024695,0.0091494
0.0025076,0.0093543
0.0025464,0.0095624
0.0025866,0.0097807
0.0026259,0.0099993
0.0026665,0.010223
0.0027087,0.010451
0.0027511,0.010681
0.0027959,0.010915
0.0028409,0.011166
0.0028859,0.011413
0.0029319,0.011675
0.0029789,0.011936
0.0030263,0.012216
0.0030756,0.0125
0.0031254,0.012791
0.0031762,0.013084
0.0032284,0.01338
0.0032817,0.013691
0.0033363,0.014001
0.003392,0.014321
0.0034473,0.014653
0.0035041,0.014998
0.0035625,0.015339
0.0036229,0.015698
0.0036831,0.016057
0.0037442,0.016432
0.0038078,0.016809
0.0038736,0.017191
0.0039383,0.017597
0.0040042,0.018005
0.0040729,0.018413
0.0041424,0.018838
0.0042132,0.019282
0.0042867,0.019722
0.0043595,0.020174
0.0044343,0.020637
0.0045104,0.021126
0.0045898,0.021619
0.0046698,0.022122
0.0047508,0.02262
0.0048341,0.023147
0.00492,0.023675
0.0050065,0.024225
0.0050951,0.024787
0.0051853,0.02535
0.005278,0.025939
0.0053731,0.02654
0.0054696,0.027161
0.0055689,0.027784
0.0056696,0.02842
0.0057703,0.029083
0.0058753,0.029749
0.0059831,0.030439
0.0060929,0.031155
0.006205,0.03187
0.0063194,0.032595
0.0064359,0.033355
0.0065558,0.034135
0.0066767,0.034934
0.0068,0.035747
0.0069268,0.036568
0.007057,0.037408
0.007189,0.03829
0.0073242,0.039184
0.0074627,0.040086
0.0076032,0.041002
0.0077492,0.041955
0.0078948,0.042914
0.0080443,0.043923
0.0081984,0.044954
0.0083565,0.045989
0.0085194,0.047059
0.0086839,0.048128
0.0088529,0.049236
0.0090243,0.050378
0.0091991,0.051549
0.0093778,0.052734
0.0095594,0.053954
0.0097465,0.055193
0.0099371,0.056464
0.010131,0.057748
0.010328,0.059061
0.010533,0.060403
0.010739,0.061779
0.01095,0.063176
0.011172,0.064619
0.011395,0.0661
0.011625,0.067589
0.011859,0.069128
0.012097,0.070699
0.012339,0.07231
0.012586,0.073945
0.012839,0.07561
0.013102,0.077308
0.013369,0.079056
0.013641,0.080837
0.01392,0.082676
0.014208,0.08452
0.0145,0.086433
0.0148,0.088371
0.015105,0.090336
0.01542,0.092374
0.015741,0.094439
0.016071,0.096524
0.016406,0.098675
0.016751,0.10085
0.017101,0.10308
0.017457,0.10536
0.017824,0.10768
0.018199,0.11003
0.018587,0.11247
0.01898,0.11494
0.019383,0.11743
0.019796,0.11999
0.020222,0.12261
0.020653,0.12527
0.021095,0.128
0.02155,0.13079
0.022012,0.13363
0.022485,0.13652
0.022972,0.13946
0.02347,0.14248
0.023979,0.14555
0.0245,0.14872
0.025033,0.15191
0.025579,0.15511
0.026136,0.15843
0.026714,0.1618
0.027299,0.16522
0.027902,0.16872
0.028519,0.17228
0.029151,0.17593
0.029796,0.17964
0.03046,0.18339
0.03114,0.18729
0.031832,0.19121
0.032546,0.19518
0.033281,0.19923
0.034032,0.20336
0.034802,0.20756
0.03559,0.21181
0.036392,0.21618
0.037216,0.22064
0.038064,0.2252
0.038936,0.22981
0.039834,0.23446
0.040747,0.2392
0.041689,0.24403
0.042648,0.24896
0.043633,0.25393
0.044643,0.25903
0.045684,0.26419
0.04675,0.26942
0.047851,0.27473
0.048979,0.28018
0.050131,0.2857
0.051314,0.29131
0.052536,0.29698
0.053788,0.30276
0.055077,0.30863
0.056396,0.31455
0.057751,0.32061
0.059143,0.32681
0.060571,0.33305
0.062039,0.33936
0.063556,0.34582
0.065114,0.35236
0.066717,0.35901
0.068364,0.36572
0.070059,0.37254
0.071803,0.37945
0.073597,0.3865
0.075449,0.39364
0.077352,0.40089
0.079309,0.40822
0.081334,0.4157
0.083413,0.42325
0.085562,0.43088
0.08778,0.43862
0.090072,0.44654
0.092442,0.45452
0.094882,0.46257
0.0974,0.47077
0.1,0.4791
0.1027,0.48753
0.10548,0.49611
0.10836,0.50485
0.11134,0.51369
0.11444,0.52261
0.11764,0.53165
0.12097,0.54083
0.12442,0.55017
0.128,0.55955
0.13172,0.56906
0.1356,0.57873
0.13964,0.58855
0.14384,0.59857
0.14824,0.60863
0.15284,0.61891
0.15765,0.62931
0.16268,0.63979
0.16795,0.65044
0.17348,0.66123
0.1793,0.67215
0.18544,0.68322
0.19192,0.69447
0.19879,0.7058
0.20607,0.71735
0.21382,0.72909
0.2221,0.74097
0.23098,0.75303
0.24054,0.76529
0.2509,0.77775
0.26215,0.79041
0.27447,0.80334
0.28809,0.81663
0.30327,0.83032
0.32046,0.84452
0.34024,0.85936
0.36365,0.87506
0.39248,0.89219
0.4306,0.91152
0.49089,0.93638
1,1


==> images/datFiles/HRFUV.dat <==
0,0
7.8762e-08,7.0486e-07
9.6265e-08,1.0573e-06
1.0502e-07,1.0573e-06
1.0502e-07,1.2923e-06
1.1377e-07,1.5272e-06
1.4002e-07,1.9971e-06
1.4877e-07,2.3495e-06
1.7503e-07,2.8195e-06
1.8378e-07,2.9369e-06
1.8378e-07,3.1719e-06
1.9253e-07,3.2894e-06
2.0128e-07,3.4068e-06
2.1003e-07,3.6418e-06
2.2754e-07,4.1117e-06
2.5379e-07,4.3467e-06
2.7129e-07,4.5816e-06
2.9755e-07,4.8166e-06
3.3255e-07,5.0515e-06
3.413e-07,5.5214e-06
3.7631e-07,5.7564e-06
3.8506e-07,5.8739e-06
3.9381e-07,6.3438e-06
4.1131e-07,6.4613e-06
4.2007e-07,6.6962e-06
4.4632e-07,7.4011e-06
4.5507e-07,7.636e-06
4.6382e-07,7.871e-06
4.8133e-07,8.1059e-06
5.0758e-07,8.3409e-06
5.1633e-07,8.6933e-06
5.7759e-07,8.8108e-06
6.2135e-07,9.0458e-06
6.301e-07,9.2807e-06
6.476e-07,9.5157e-06
6.8261e-07,9.6331e-06
7.2636e-07,9.9856e-06
7.5262e-07,1.0338e-05
8.1388e-07,1.069e-05
8.4888e-07,1.116e-05
8.8389e-07,1.1395e-05
8.9264e-07,1.163e-05
9.2764e-07,1.1748e-05
9.539e-07,1.2218e-05
9.714e-07,1.2688e-05
1.0152e-06,1.2923e-05
1.0502e-06,1.3275e-05
1.0939e-06,1.4215e-05
1.1289e-06,1.4802e-05
1.1552e-06,1.5037e-05
1.2077e-06,1.539e-05
1.2252e-06,1.5507e-05
1.2514e-06,1.5859e-05
1.2777e-06,1.6682e-05
1.2952e-06,1.7152e-05
1.3565e-06,1.7504e-05
1.4177e-06,1.7857e-05
1.4265e-06,1.8209e-05
1.4527e-06,1.8326e-05
1.5052e-06,1.8796e-05
1.5752e-06,1.9031e-05
1.5927e-06,1.9384e-05
1.6278e-06,1.9736e-05
1.7153e-06,2.0206e-05
1.7415e-06,2.0559e-05
1.7765e-06,2.1028e-05
1.8028e-06,2.1733e-05
1.8465e-06,2.2203e-05
1.8728e-06,2.2556e-05
1.9165e-06,2.3143e-05
1.9603e-06,2.3261e-05
1.9778e-06,2.3495e-05
2.0391e-06,2.3848e-05
2.0478e-06,2.4553e-05
2.1003e-06,2.5258e-05
2.1353e-06,2.5845e-05
2.1703e-06,2.608e-05
2.2053e-06,2.6432e-05
2.2579e-06,2.6902e-05
2.3016e-06,2.7372e-05
2.3279e-06,2.8077e-05
2.3629e-06,2.843e-05
2.3804e-06,2.9017e-05
2.4154e-06,2.9017e-05
2.4591e-06,2.9487e-05
2.4854e-06,2.9604e-05
2.5204e-06,3.0309e-05
2.5642e-06,3.0662e-05
2.6167e-06,3.1249e-05
2.6342e-06,3.1954e-05
2.7042e-06,3.2776e-05
2.7392e-06,3.3599e-05
2.7392e-06,3.4068e-05
2.7479e-06,3.5126e-05
2.7742e-06,3.6418e-05
2.7829e-06,3.677e-05
2.8179e-06,3.724e-05
2.8792e-06,3.7828e-05
2.8967e-06,3.8533e-05
2.9142e-06,3.9472e-05
2.9667e-06,3.9707e-05
2.9842e-06,4.0412e-05
3.0105e-06,4.0765e-05
3.0105e-06,4.1352e-05
3.0542e-06,4.1939e-05
3.1417e-06,4.3232e-05
3.1855e-06,4.3819e-05
3.2293e-06,4.4289e-05
3.2555e-06,4.4759e-05
3.2818e-06,4.4994e-05
3.3168e-06,4.5934e-05
3.378e-06,4.6991e-05
3.413e-06,4.8283e-05
3.4393e-06,4.8753e-05
3.4743e-06,4.9106e-05
3.5531e-06,4.9928e-05
3.5706e-06,5.028e-05
3.6406e-06,5.0868e-05
3.7193e-06,5.1103e-05
3.7893e-06,5.1925e-05
3.8769e-06,5.2395e-05
3.9119e-06,5.2982e-05
3.9469e-06,5.3687e-05
3.9994e-06,5.4627e-05
4.0431e-06,5.5684e-05
4.0606e-06,5.6859e-05
4.0694e-06,5.7799e-05
4.1044e-06,5.9326e-05
4.1919e-06,6.0501e-05
4.2182e-06,6.1558e-05
4.2707e-06,6.1911e-05
4.3057e-06,6.2968e-05
4.3757e-06,6.3673e-05
4.4457e-06,6.4378e-05
4.507e-06,6.5552e-05
4.5507e-06,6.6492e-05
4.5682e-06,6.6727e-05
4.6382e-06,6.7197e-05
4.6645e-06,6.755e-05
4.7082e-06,6.8372e-05
4.7345e-06,7.0369e-05
4.7695e-06,7.0956e-05
4.8045e-06,7.1191e-05
4.8483e-06,7.2484e-05
4.9008e-06,7.3776e-05
4.962e-06,7.4363e-05
5.0145e-06,7.4598e-05
5.0495e-06,7.5773e-05
5.0933e-06,7.683e-05
5.1633e-06,7.7183e-05
5.1896e-06,7.7653e-05
5.2071e-06,7.9062e-05
5.2858e-06,7.9885e-05
5.3296e-06,8.0942e-05
5.4171e-06,8.1764e-05
5.4521e-06,8.3409e-05
5.4871e-06,8.4584e-05
5.5396e-06,8.5876e-05
5.5921e-06,8.7168e-05
5.6359e-06,8.7873e-05
5.6709e-06,8.893e-05
5.7321e-06,9.0458e-05
5.7847e-06,9.1515e-05
5.8459e-06,9.2925e-05
5.8897e-06,9.363e-05
5.9597e-06,9.4804e-05
5.9859e-06,9.5509e-05
6.0384e-06,9.6449e-05
6.0559e-06,9.7859e-05
6.091e-06,9.8916e-05
6.1085e-06,9.9738e-05
6.161e-06,0.00010127
6.2222e-06,0.00010244
6.2747e-06,0.00010408
6.3185e-06,0.00010538
6.3535e-06,0.00010667
6.3885e-06,0.00010784
6.476e-06,0.00011019
6.5373e-06,0.00011125
6.5723e-06,0.00011254
6.6073e-06,0.00011384
6.6423e-06,0.00011513
6.686e-06,0.00011712
6.7473e-06,0.0001183
6.8261e-06,0.00011971
6.8698e-06,0.00012135
6.9223e-06,0.00012276
6.9923e-06,0.00012382
7.0536e-06,0.00012547
7.0711e-06,0.00012664
7.1236e-06,0.00012805
7.1499e-06,0.00012911
7.2111e-06,0.00013099
7.2811e-06,0.00013216
7.3249e-06,0.00013357
7.3511e-06,0.00013522
7.4037e-06,0.0001371
7.4299e-06,0.00013839
7.4999e-06,0.00013992
7.5174e-06,0.00014121
7.5962e-06,0.00014309
7.6574e-06,0.00014426
7.6837e-06,0.00014555
7.7362e-06,0.00014673
7.8062e-06,0.00014849
7.85e-06,0.00015014
7.9112e-06,0.00015166
7.9987e-06,0.00015296
8.025e-06,0.00015413
8.0775e-06,0.00015566
8.13e-06,0.00015707
8.2088e-06,0.00015824
8.2788e-06,0.00015977
8.3576e-06,0.00016165
8.4188e-06,0.00016412
8.4713e-06,0.00016541
8.5413e-06,0.00016776
8.6113e-06,0.00016952
8.6288e-06,0.00017152
8.6814e-06,0.00017281
8.7689e-06,0.00017481
8.7776e-06,0.00017645
8.8564e-06,0.00017774
8.8651e-06,0.00017915
8.9176e-06,0.00018033
9.0227e-06,0.00018209
9.0752e-06,0.00018456
9.1539e-06,0.0001862
9.2152e-06,0.00018785
9.2502e-06,0.00019043
9.3115e-06,0.00019231
9.3552e-06,0.00019419
9.4602e-06,0.00019548
9.4952e-06,0.00019783
9.574e-06,0.0002003
9.6703e-06,0.00020253
9.7928e-06,0.000205
9.819e-06,0.00020688
9.8715e-06,0.00020946
9.9766e-06,0.00021216
1.0055e-05,0.00021346
1.0143e-05,0.0002151
1.0178e-05,0.00021663
1.0248e-05,0.00021827
1.0318e-05,0.00022004
1.0414e-05,0.00022215
1.0502e-05,0.00022497
1.0545e-05,0.00022744
1.0624e-05,0.00023002
1.0659e-05,0.0002319
1.0755e-05,0.00023495
1.0843e-05,0.00023754
1.0895e-05,0.00023954
1.1027e-05,0.00024318
1.1132e-05,0.00024529
1.1193e-05,0.00024846
1.1272e-05,0.00025058
1.1368e-05,0.00025375
1.1517e-05,0.00025516
1.1683e-05,0.00025681
1.1814e-05,0.00025857
1.1911e-05,0.00026103
1.1989e-05,0.00026362
1.2077e-05,0.00026632
1.2173e-05,0.00026949
1.2261e-05,0.00027184
1.2357e-05,0.00027419
1.2506e-05,0.00027713
1.2611e-05,0.00027971
1.2689e-05,0.00028277
1.2821e-05,0.000285
1.2996e-05,0.00028876
1.3048e-05,0.00029111
1.3162e-05,0.00029322
1.3276e-05,0.00029593
1.3355e-05,0.00029769
1.3433e-05,0.00030062
1.3547e-05,0.00030274
1.3678e-05,0.00030497
1.3792e-05,0.00030685
1.3915e-05,0.00030885
1.3976e-05,0.0003119
1.4063e-05,0.0003139
1.4168e-05,0.00031648
1.4308e-05,0.00031919
1.451e-05,0.00032177
1.4685e-05,0.00032459
1.4825e-05,0.00032612
1.4912e-05,0.00032988
1.5017e-05,0.00033281
1.5131e-05,0.00033481
1.521e-05,0.00033751
1.5332e-05,0.00034045
1.5472e-05,0.00034421
1.5569e-05,0.00034715
1.5674e-05,0.00034961
1.5822e-05,0.00035243
1.5945e-05,0.00035549
1.6024e-05,0.00035854
1.6129e-05,0.0003616
1.6164e-05,0.00036406
1.6313e-05,0.00036712
1.6461e-05,0.00037005
1.6558e-05,0.00037334
1.6715e-05,0.00037581
1.6768e-05,0.00037757
1.6916e-05,0.00038004
1.7021e-05,0.00038298
1.7153e-05,0.00038638
1.724e-05,0.00039014
1.7363e-05,0.00039226
1.7529e-05,0.00039543
1.7669e-05,0.00039813
1.7844e-05,0.0004006
1.8002e-05,0.00040295
1.8124e-05,0.00040588
1.8308e-05,0.000408
1.8422e-05,0.00041152
1.8527e-05,0.00041528
1.864e-05,0.00041857
1.8842e-05,0.00042163
1.899e-05,0.00042468
1.9078e-05,0.00042668
1.9209e-05,0.0004295
1.9367e-05,0.00043185
1.9507e-05,0.00043467
1.9673e-05,0.00043796
1.9769e-05,0.00044195
1.9883e-05,0.00044477
2.0041e-05,0.00044853
2.0233e-05,0.00045252
2.0399e-05,0.00045546
2.0504e-05,0.00045887
2.0653e-05,0.00046169
2.0758e-05,0.00046486
2.0942e-05,0.00046791
2.1082e-05,0.00047191
2.1213e-05,0.0004759
2.1345e-05,0.00047966
2.1502e-05,0.00048177
2.1651e-05,0.00048424
2.1887e-05,0.000488
2.2027e-05,0.00049211
2.2255e-05,0.00049481
2.2421e-05,0.0004974
2.2596e-05,0.00050045
2.2797e-05,0.0005041
2.2902e-05,0.00050692
2.3042e-05,0.00051067
2.3217e-05,0.00051408
2.334e-05,0.00051643
2.3532e-05,0.00052125
2.369e-05,0.00052465
2.3856e-05,0.00052794
2.3987e-05,0.00053159
2.4136e-05,0.00053546
2.4268e-05,0.00054004
2.446e-05,0.00054322
2.4661e-05,0.00054721
2.4784e-05,0.00055097
2.4889e-05,0.00055496
2.5073e-05,0.00055872
2.5239e-05,0.00056225
2.5361e-05,0.00056612
2.5475e-05,0.00056894
2.5606e-05,0.00057212
2.5712e-05,0.00057599
2.5887e-05,0.00057916
2.6062e-05,0.00058351
2.6219e-05,0.00058762
2.6403e-05,0.00059197
2.649e-05,0.00059608
2.6639e-05,0.00059949
2.6814e-05,0.00060383
2.698e-05,0.00060842
2.7208e-05,0.00061229
2.7401e-05,0.00061723
2.7637e-05,0.00062216
2.7777e-05,0.00062615
2.7908e-05,0.00062991
2.8101e-05,0.00063367
2.8241e-05,0.00063931
2.8512e-05,0.00064378
2.8687e-05,0.00064789
2.8818e-05,0.00065176
2.895e-05,0.00065693
2.9098e-05,0.00066022
2.93e-05,0.0006648
2.9483e-05,0.00067056
2.9702e-05,0.00067526
2.9816e-05,0.00068019
3.0008e-05,0.00068419
3.0245e-05,0.00068983
3.0402e-05,0.00069617
3.0639e-05,0.00070028
3.0945e-05,0.00070451
3.112e-05,0.00070945
3.133e-05,0.00071532
3.1627e-05,0.00072014
3.1776e-05,0.00072507
3.196e-05,0.00073047
3.2266e-05,0.00073576
3.2494e-05,0.00073952
3.2818e-05,0.0007441
3.3045e-05,0.00074939
3.3159e-05,0.00075514
3.3308e-05,0.00076114
3.3518e-05,0.00076713
3.3631e-05,0.00077288
3.3833e-05,0.00077735
3.3999e-05,0.00078252
3.4192e-05,0.00078792
3.4428e-05,0.00079356
3.469e-05,0.00079849
3.4935e-05,0.00080319
3.5154e-05,0.00080801
3.5382e-05,0.00081588
3.5679e-05,0.00082175
3.5924e-05,0.00082786
3.6143e-05,0.00083315
3.6397e-05,0.00083902
3.6677e-05,0.00084431
3.6896e-05,0.00085054
3.7097e-05,0.00085723
3.729e-05,0.00086475
3.7473e-05,0.00086992
3.778e-05,0.00087779
3.806e-05,0.00088507
3.8366e-05,0.00089154
3.8611e-05,0.00089811
3.8847e-05,0.00090422
3.8996e-05,0.00090916
3.9215e-05,0.00091668
3.9425e-05,0.00092349
3.9609e-05,0.00092889
3.9889e-05,0.00093312
4.0186e-05,0.00093982
4.0501e-05,0.00094722
4.0738e-05,0.00095521
4.1009e-05,0.00096214
4.1298e-05,0.00096966
4.156e-05,0.00097706
4.1832e-05,0.00098399
4.2103e-05,0.00099104
4.2365e-05,0.00099868
4.2602e-05,0.0010063
4.2899e-05,0.0010148
4.3223e-05,0.0010222
4.3494e-05,0.0010286
4.3766e-05,0.0010358
4.4133e-05,0.0010436
4.4387e-05,0.0010521
4.4632e-05,0.0010595
4.493e-05,0.0010669
4.5227e-05,0.0010733
4.5533e-05,0.0010811
4.5796e-05,0.0010889
4.612e-05,0.001097
4.6461e-05,0.0011025
4.6829e-05,0.0011111
4.7117e-05,0.0011189
4.7424e-05,0.0011284
4.7765e-05,0.0011362
4.8071e-05,0.0011439
4.8325e-05,0.0011509
4.8649e-05,0.0011602
4.8946e-05,0.0011689
4.9235e-05,0.0011774
4.9541e-05,0.0011853
4.9848e-05,0.001194
5.0137e-05,0.0012031
5.0565e-05,0.0012117
5.081e-05,0.0012226
5.1082e-05,0.001229
5.1449e-05,0.0012376
5.1852e-05,0.0012473
5.2141e-05,0.0012564
5.2508e-05,0.0012653
5.2771e-05,0.0012752
5.3138e-05,0.0012845
5.3488e-05,0.001294
5.3865e-05,0.0013025
5.4101e-05,0.0013114
5.4337e-05,0.0013195
5.4652e-05,0.0013311
5.509e-05,0.0013412
5.5449e-05,0.0013505
5.5694e-05,0.0013609
5.6044e-05,0.0013711
5.6473e-05,0.0013812
5.6709e-05,0.0013923
5.7094e-05,0.0014024
5.7505e-05,0.0014141
5.7829e-05,0.0014258
5.8092e-05,0.0014365
5.8494e-05,0.0014488
5.887e-05,0.0014593
5.9247e-05,0.0014689
5.9571e-05,0.0014816
5.9956e-05,0.0014907
6.0332e-05,0.0015029
6.0638e-05,0.0015142
6.1128e-05,0.0015267
6.1478e-05,0.0015397
6.1933e-05,0.001552
6.2266e-05,0.0015629
6.2721e-05,0.0015764
6.3089e-05,0.0015881
6.3465e-05,0.0016017
6.385e-05,0.0016141
6.4253e-05,0.0016255
6.4655e-05,0.001638
6.4944e-05,0.0016516
6.546e-05,0.0016661
6.574e-05,0.0016795
6.6213e-05,0.0016927
6.6598e-05,0.001704
6.7e-05,0.0017165
6.7377e-05,0.0017293
6.7797e-05,0.0017438
6.8269e-05,0.0017572
6.8602e-05,0.0017711
6.8908e-05,0.0017838
6.9407e-05,0.0017973
6.9888e-05,0.0018127
7.0317e-05,0.0018271
7.0755e-05,0.0018409
7.1219e-05,0.0018544
7.1691e-05,0.0018684
7.2278e-05,0.0018841
7.2759e-05,0.0018986
7.3223e-05,0.0019112
7.3616e-05,0.0019249
7.4089e-05,0.0019414
7.457e-05,0.0019595
7.5069e-05,0.0019736
7.5568e-05,0.0019885
7.6023e-05,0.0020035
7.6557e-05,0.002018
7.6995e-05,0.0020362
7.7336e-05,0.0020528
7.7913e-05,0.0020687
7.8342e-05,0.0020856
7.8832e-05,0.0021008
7.9244e-05,0.0021194
7.969e-05,0.0021361
8.0171e-05,0.0021516
8.0618e-05,0.0021673
8.1055e-05,0.0021868
8.1536e-05,0.0022051
8.1904e-05,0.0022229
8.2438e-05,0.0022403
8.2893e-05,0.0022596
8.3409e-05,0.0022792
8.3794e-05,0.002299
8.4241e-05,0.0023197
8.4626e-05,0.0023376
8.5133e-05,0.0023574
8.5588e-05,0.0023775
8.6078e-05,0.0023979
8.6542e-05,0.0024184
8.7094e-05,0.002438
8.7531e-05,0.0024557
8.7995e-05,0.0024762
8.8555e-05,0.0024992
8.9124e-05,0.0025201
8.9588e-05,0.0025424
9.0104e-05,0.0025657
9.055e-05,0.0025838
9.104e-05,0.0026037
9.1539e-05,0.0026279
9.1933e-05,0.0026495
9.2441e-05,0.0026712
9.3001e-05,0.0026946
9.3543e-05,0.002715
9.3998e-05,0.002739
9.4594e-05,0.0027637
9.5022e-05,0.0027877
9.5486e-05,0.0028117
9.5976e-05,0.0028383
9.6606e-05,0.0028623
9.7184e-05,0.002887
9.7648e-05,0.0029138
9.8138e-05,0.0029401
9.861e-05,0.0029667
9.9162e-05,0.0029934
9.9809e-05,0.0030242
0.00010038,0.0030527
0.0001011,0.0030814
0.00010173,0.0031128
0.00010236,0.0031398
0.00010298,0.0031707
0.00010362,0.0032009
0.00010409,0.0032302
0.00010469,0.0032627
0.00010536,0.0032921
0.00010592,0.0033286
0.00010654,0.0033582
0.00010714,0.0033904
0.00010786,0.0034233
0.00010851,0.0034549
0.00010912,0.0034872
0.00010986,0.0035222
0.00011068,0.0035583
0.00011148,0.003594
0.00011212,0.0036308
0.00011285,0.0036655
0.00011351,0.0037056
0.00011442,0.0037437
0.00011508,0.003785
0.00011582,0.0038234
0.0001167,0.0038656
0.0001175,0.0039032
0.00011834,0.0039442
0.00011901,0.0039838
0.00011999,0.0040248
0.00012078,0.0040673
0.00012159,0.0041071
0.00012234,0.0041527
0.00012323,0.004191
0.00012388,0.0042373
0.00012474,0.0042783
0.00012556,0.004329
0.00012652,0.0043756
0.00012732,0.0044222
0.0001282,0.0044677
0.00012894,0.0045152
0.00012971,0.0045625
0.00013049,0.0046116
0.00013122,0.0046644
0.00013214,0.0047162
0.00013298,0.0047702
0.00013379,0.0048196
0.00013463,0.0048714
0.00013554,0.0049255
0.00013645,0.0049829
0.0001373,0.0050377
0.00013813,0.0050942
0.000139,0.005149
0.00014001,0.0052091
0.00014097,0.0052723
0.00014198,0.0053319
0.00014296,0.0053955
0.00014376,0.0054512
0.00014468,0.0055142
0.00014568,0.005574
0.00014661,0.005635
0.00014756,0.0056946
0.00014848,0.0057566
0.00014953,0.0058217
0.00015047,0.0058836
0.00015144,0.0059485
0.00015242,0.0060155
0.0001533,0.0060898
0.00015434,0.006155
0.00015544,0.0062224
0.00015643,0.0062946
0.00015752,0.006363
0.00015855,0.0064315
0.00015955,0.0064999
0.00016089,0.0065715
0.00016194,0.0066497
0.00016307,0.0067217
0.00016428,0.006793
0.00016537,0.0068664
0.00016642,0.0069467
0.0001674,0.007027
0.00016853,0.0071049
0.00016959,0.0071857
0.0001707,0.0072669
0.00017197,0.0073468
0.00017301,0.007429
0.00017413,0.0075171
0.00017521,0.0075996
0.00017646,0.0076862
0.00017764,0.0077725
0.0001788,0.0078577
0.00018025,0.0079483
0.00018167,0.0080393
0.0001829,0.0081317
0.00018415,0.0082218
0.00018559,0.0083172
0.00018695,0.0084141
0.00018835,0.0085184
0.00018985,0.0086146
0.00019123,0.0087158
0.00019259,0.0088169
0.0001939,0.0089174
0.00019555,0.0090203
0.00019702,0.0091236
0.00019853,0.0092341
0.00019986,0.009343
0.00020133,0.0094542
0.0002029,0.0095607
0.00020424,0.0096675
0.00020578,0.0097784
0.00020722,0.0098928
0.00020877,0.010008
0.0002104,0.010122
0.00021205,0.010245
0.0002138,0.010366
0.00021561,0.010486
0.00021715,0.010612
0.00021872,0.010744
0.00022019,0.010872
0.00022176,0.011004
0.00022347,0.011135
0.00022521,0.011267
0.00022682,0.011406
0.00022851,0.011541
0.00023007,0.011679
0.00023202,0.011826
0.0002337,0.01197
0.00023553,0.012113
0.00023735,0.012262
0.00023933,0.012417
0.00024114,0.012562
0.00024309,0.012714
0.00024511,0.012867
0.00024707,0.013033
0.00024893,0.013196
0.00025118,0.013357
0.00025324,0.013515
0.00025527,0.013684
0.0002573,0.013853
0.00025932,0.014018
0.00026137,0.014191
0.00026361,0.014368
0.00026579,0.014544
0.00026813,0.014729
0.00027005,0.014919
0.0002724,0.01511
0.00027459,0.015301
0.00027677,0.015495
0.00027912,0.015693
0.00028131,0.015895
0.0002832,0.016092
0.00028557,0.016289
0.00028792,0.016488
0.00029022,0.016696
0.00029251,0.016909
0.00029516,0.01712
0.00029749,0.017346
0.00029997,0.017567
0.00030216,0.017786
0.0003047,0.018009
0.00030735,0.018235
0.00030978,0.018463
0.0003127,0.018699
0.00031529,0.018929
0.00031807,0.019165
0.00032085,0.019407
0.00032352,0.019652
0.00032603,0.019911
0.00032869,0.020155
0.00033108,0.020401
0.00033384,0.02066
0.00033662,0.020922
0.00033919,0.021182
0.00034238,0.021446
0.00034511,0.021708
0.00034826,0.02197
0.00035111,0.022239
0.00035439,0.02252
0.00035737,0.022794
0.00036072,0.023072
0.00036395,0.023367
0.00036716,0.023655
0.00037028,0.023955
0.00037399,0.024255
0.00037749,0.024557
0.00038087,0.024876
0.00038453,0.025189
0.00038803,0.025503
0.00039191,0.025821
0.00039532,0.026153
0.00039911,0.026489
0.00040281,0.026824
0.00040669,0.027162
0.00041044,0.027504
0.00041467,0.027848
0.00041869,0.028206
0.00042319,0.028561
0.00042734,0.028915
0.00043142,0.029269
0.00043598,0.029627
0.00044,0.029998
0.00044467,0.030379
0.00044924,0.03076
0.00045364,0.031163
0.00045818,0.031552
0.00046312,0.031946
0.00046756,0.032336
0.00047217,0.032742
0.00047713,0.033137
0.00048205,0.03355
0.00048708,0.033967
0.00049198,0.034402
0.000497,0.034833
0.0005022,0.035258
0.0005072,0.035689
0.0005126,0.036133
0.00051819,0.036583
0.00052333,0.037039
0.000529,0.037498
0.00053494,0.03797
0.00054077,0.038454
0.00054674,0.038937
0.0005531,0.039419
0.00055928,0.039906
0.00056561,0.040403
0.00057212,0.040918
0.00057813,0.041443
0.00058466,0.04197
0.00059142,0.042516
0.00059844,0.043051
0.00060517,0.043609
0.00061188,0.044187
0.00061918,0.044761
0.00062649,0.045345
0.00063349,0.045937
0.00064086,0.046541
0.00064872,0.047143
0.00065652,0.047765
0.00066456,0.04838
0.00067278,0.049004
0.00068106,0.049642
0.00068967,0.050276
0.00069842,0.050929
0.00070672,0.051597
0.00071531,0.052271
0.00072426,0.052952
0.00073357,0.053647
0.00074292,0.054351
0.00075223,0.055073
0.00076205,0.055789
0.00077187,0.05653
0.00078172,0.057288
0.00079185,0.058044
0.00080196,0.058837
0.0008128,0.059638
0.00082333,0.060448
0.00083425,0.061271
0.00084482,0.062088
0.00085659,0.062932
0.00086846,0.063792
0.00088006,0.064681
0.00089228,0.065577
0.000905,0.066474
0.00091758,0.067376
0.00093031,0.068296
0.00094368,0.069242
0.00095695,0.070188
0.00097027,0.071155
0.00098423,0.072154
0.00099837,0.073152
0.0010128,0.074168
0.0010271,0.075187
0.0010422,0.076245
0.0010571,0.077327
0.0010723,0.078401
0.0010877,0.079508
0.0011043,0.080626
0.001121,0.081727
0.0011375,0.08287
0.001155,0.084022
0.0011731,0.085214
0.0011915,0.086432
0.00121,0.08766
0.0012283,0.088879
0.001248,0.09015
0.0012672,0.091426
0.0012875,0.092725
0.001308,0.094059
0.0013288,0.095424
0.0013493,0.096809
0.0013713,0.098226
0.0013937,0.099632
0.001417,0.10106
0.0014403,0.10252
0.0014641,0.104
0.0014889,0.10549
0.0015136,0.10701
0.0015395,0.10856
0.0015659,0.11016
0.0015928,0.11176
0.0016201,0.11338
0.001649,0.11503
0.0016779,0.11673
0.0017084,0.11843
0.0017399,0.12019
0.001771,0.12199
0.0018034,0.12382
0.0018375,0.12567
0.0018715,0.12756
0.0019055,0.12949
0.0019411,0.13147
0.0019771,0.13348
0.0020146,0.1355
0.0020532,0.13755
0.0020923,0.13963
0.0021338,0.14176
0.0021754,0.1439
0.0022175,0.14608
0.0022617,0.14829
0.0023068,0.15054
0.0023528,0.15284
0.0024004,0.1552
0.0024499,0.1576
0.0025021,0.16004
0.0025534,0.1625
0.0026067,0.16503
0.0026607,0.16757
0.0027181,0.17015
0.0027765,0.17276
0.0028353,0.17545
0.0028967,0.1782
0.0029587,0.18099
0.003025,0.18384
0.0030921,0.1867
0.003162,0.18966
0.0032343,0.19268
0.0033105,0.19573
0.003387,0.19881
0.0034663,0.20194
0.0035481,0.20514
0.0036311,0.20839
0.0037172,0.21172
0.0038075,0.21514
0.0038998,0.21858
0.0039973,0.22208
0.0040981,0.22568
0.004201,0.22937
0.004308,0.23312
0.0044178,0.23696
0.0045337,0.24085
0.0046536,0.24477
0.0047771,0.24879
0.0049055,0.25288
0.0050408,0.25708
0.0051776,0.26134
0.0053217,0.26568
0.0054722,0.27012
0.005626,0.27466
0.005787,0.27926
0.0059531,0.28399
0.0061288,0.28882
0.0063101,0.29376
0.0064989,0.29883
0.0066959,0.30399
0.0069008,0.30931
0.0071155,0.31471
0.0073405,0.32028
0.007575,0.32601
0.0078226,0.33188
0.0080795,0.3379
0.0083472,0.34407
0.0086295,0.35033
0.0089314,0.35679
0.0092444,0.36341
0.009572,0.37017
0.0099204,0.37719
0.010284,0.38437
0.01067,0.39172
0.011076,0.39925
0.011504,0.407
0.011959,0.41494
0.012442,0.42312
0.012953,0.43154
0.0135,0.4402
0.014079,0.44902
0.014695,0.45821
0.015351,0.46767
0.016057,0.47738
0.016813,0.48727
0.017623,0.49749
0.018493,0.50805
0.019431,0.51889
0.020457,0.53013
0.021562,0.54172
0.022766,0.55371
0.024069,0.56609
0.025505,0.57889
0.027087,0.59218
0.028841,0.60596
0.030785,0.62034
0.032966,0.63545
0.035432,0.65115
0.038232,0.66764
0.041441,0.6849
0.045157,0.70287
0.049527,0.72188
0.054756,0.74181
0.061178,0.76294
0.069307,0.78515
0.080081,0.80857
0.095194,0.83322
0.11801,0.85887
0.156,0.88544
0.22767,0.9123
0.37858,0.93972
1,1


==> images/datFiles/HRFUVR.dat <==
0,0
0.011149,0.27808
0.012294,0.28825
0.013162,0.29537
0.013931,0.30129
0.014641,0.30644
0.015306,0.31108
0.015944,0.31538
0.016561,0.31936
0.017168,0.3231
0.017755,0.32668
0.018334,0.3301
0.018901,0.3334
0.019464,0.33655
0.020018,0.33959
0.020575,0.34256
0.021124,0.34543
0.021672,0.34822
0.02222,0.35091
0.022766,0.35358
0.023307,0.35619
0.023847,0.35873
0.024386,0.36118
0.024927,0.36361
0.025466,0.366
0.026003,0.36832
0.026537,0.37062
0.027071,0.3729
0.027605,0.37515
0.028137,0.37737
0.028668,0.37952
0.029204,0.38166
0.029738,0.38379
0.03027,0.38586
0.030802,0.38791
0.031337,0.38994
0.031871,0.39194
0.032405,0.39393
0.032942,0.39589
0.033482,0.39783
0.034016,0.39975
0.034548,0.40166
0.035086,0.40352
0.035615,0.40538
0.036149,0.40721
0.036683,0.40904
0.037222,0.41086
0.037756,0.41267
0.038293,0.41444
0.038831,0.4162
0.039364,0.41793
0.039905,0.41965
0.040441,0.42135
0.04098,0.42305
0.041519,0.42477
0.042059,0.42644
0.0426,0.42811
0.043142,0.42978
0.043686,0.43144
0.044231,0.43305
0.044774,0.43466
0.045316,0.43628
0.045862,0.43792
0.046406,0.43953
0.046953,0.44109
0.047499,0.44266
0.048048,0.44422
0.048594,0.44576
0.049142,0.44729
0.04969,0.44879
0.050243,0.45031
0.050795,0.45183
0.051348,0.45336
0.0519,0.45483
0.052453,0.45634
0.053007,0.45781
0.05356,0.45927
0.054118,0.46075
0.054677,0.46221
0.055239,0.46367
0.055795,0.46511
0.056354,0.46655
0.056914,0.46797
0.057473,0.46939
0.058036,0.47079
0.058599,0.47219
0.059162,0.4736
0.059727,0.475
0.060292,0.4764
0.06086,0.47778
0.061427,0.47915
0.061995,0.48051
0.062565,0.48188
0.063137,0.48323
0.06371,0.4846
0.064286,0.48595
0.064857,0.4873
0.065431,0.48865
0.066004,0.48998
0.066578,0.49131
0.067158,0.49265
0.067737,0.49398
0.068318,0.49529
0.068903,0.4966
0.069486,0.49792
0.070072,0.49921
0.070659,0.50051
0.071244,0.50179
0.071835,0.50305
0.072426,0.50434
0.073017,0.50561
0.073608,0.50686
0.074201,0.50811
0.0748,0.50938
0.075402,0.51063
0.076001,0.51187
0.076602,0.51313
0.077205,0.51435
0.077809,0.51558
0.078411,0.5168
0.079018,0.51804
0.079624,0.51928
0.080236,0.5205
0.080848,0.52172
0.081463,0.52292
0.082074,0.52412
0.082688,0.52533
0.083304,0.52652
0.08392,0.52772
0.084536,0.52893
0.085158,0.53011
0.085779,0.53131
0.086406,0.53249
0.087031,0.53369
0.08766,0.53485
0.08829,0.53602
0.088923,0.53717
0.089551,0.53834
0.090188,0.53948
0.090822,0.54063
0.091459,0.5418
0.092101,0.54296
0.092743,0.5441
0.093383,0.54526
0.09403,0.54641
0.094679,0.54753
0.095323,0.54867
0.095975,0.5498
0.096628,0.55092
0.097278,0.55202
0.097936,0.55315
0.09859,0.55427
0.099246,0.5554
0.09991,0.55652
0.10057,0.55763
0.10123,0.55874
0.1019,0.55984
0.10257,0.56094
0.10323,0.56203
0.1039,0.56313
0.10458,0.56422
0.10525,0.5653
0.10593,0.56641
0.10661,0.56751
0.10729,0.5686
0.10798,0.56969
0.10866,0.57077
0.10935,0.57184
0.11003,0.57293
0.11072,0.574
0.11141,0.57509
0.11211,0.57616
0.1128,0.57723
0.1135,0.57831
0.1142,0.57937
0.1149,0.58042
0.1156,0.58149
0.1163,0.58255
0.117,0.5836
0.11771,0.58467
0.11842,0.58572
0.11913,0.58677
0.11984,0.58783
0.12055,0.58884
0.12127,0.58987
0.12199,0.59091
0.12272,0.59198
0.12344,0.59303
0.12416,0.59405
0.12489,0.59509
0.12561,0.59612
0.12634,0.59714
0.12707,0.59816
0.12781,0.59919
0.12854,0.60021
0.12928,0.60122
0.13001,0.60223
0.13076,0.60325
0.1315,0.60425
0.13224,0.60526
0.13299,0.60629
0.13373,0.60729
0.13448,0.6083
0.13523,0.60929
0.13599,0.6103
0.13674,0.61129
0.1375,0.61226
0.13826,0.61326
0.13902,0.61424
0.13978,0.61521
0.14055,0.61618
0.14131,0.61715
0.14208,0.61813
0.14285,0.6191
0.14361,0.6201
0.14439,0.62109
0.14516,0.62207
0.14593,0.62304
0.14671,0.62402
0.14749,0.625
0.14827,0.62596
0.14906,0.62694
0.14984,0.62791
0.15063,0.62887
0.15141,0.62985
0.15221,0.63085
0.153,0.63182
0.15379,0.63281
0.15458,0.63377
0.15538,0.63473
0.15617,0.63568
0.15698,0.63664
0.15778,0.63758
0.15858,0.63853
0.15938,0.63947
0.16019,0.64043
0.161,0.64138
0.1618,0.64232
0.16261,0.64325
0.16342,0.6442
0.16424,0.64516
0.16505,0.64608
0.16587,0.64701
0.16668,0.64796
0.1675,0.64889
0.16832,0.64982
0.16915,0.65074
0.16997,0.65167
0.1708,0.65258
0.17162,0.65351
0.17245,0.65444
0.17327,0.65536
0.1741,0.65628
0.17493,0.65721
0.17577,0.65811
0.1766,0.65903
0.17744,0.65994
0.17828,0.66086
0.17912,0.66177
0.17996,0.66266
0.1808,0.66356
0.18164,0.66446
0.18249,0.66537
0.18333,0.66627
0.18418,0.66716
0.18503,0.66806
0.18588,0.66895
0.18673,0.66985
0.18759,0.67073
0.18844,0.67164
0.18929,0.67256
0.19015,0.67345
0.191,0.67433
0.19185,0.6752
0.19271,0.67608
0.19357,0.67698
0.19443,0.67789
0.1953,0.67878
0.19616,0.67966
0.19703,0.68055
0.19789,0.68143
0.19876,0.6823
0.19963,0.68317
0.2005,0.68404
0.20137,0.68492
0.20224,0.68579
0.20312,0.68666
0.20399,0.68755
0.20487,0.68841
0.20575,0.68929
0.20663,0.69017
0.2075,0.69104
0.20838,0.6919
0.20927,0.69276
0.21015,0.69361
0.21103,0.69447
0.21191,0.69533
0.21279,0.69618
0.21368,0.69704
0.21457,0.6979
0.21546,0.69875
0.21635,0.69961
0.21724,0.70046
0.21814,0.7013
0.21903,0.70215
0.21992,0.703
0.22082,0.70383
0.22171,0.70469
0.22261,0.70553
0.22351,0.70637
0.22441,0.70721
0.22531,0.70804
0.22621,0.70886
0.22711,0.7097
0.22802,0.71053
0.22893,0.71136
0.22983,0.71219
0.23074,0.71301
0.23165,0.71383
0.23255,0.71468
0.23346,0.71552
0.23437,0.71634
0.23529,0.71719
0.23621,0.71801
0.23712,0.71883
0.23804,0.71967
0.23895,0.72048
0.23986,0.7213
0.24078,0.72212
0.2417,0.72294
0.24262,0.72376
0.24354,0.72456
0.24446,0.72536
0.24538,0.72618
0.24631,0.72701
0.24723,0.72782
0.24815,0.72863
0.24908,0.72943
0.25001,0.73023
0.25095,0.73102
0.25188,0.73183
0.25281,0.73265
0.25374,0.73346
0.25467,0.73425
0.25561,0.73504
0.25654,0.73583
0.25747,0.73662
0.25841,0.73741
0.25935,0.73822
0.26029,0.73901
0.26123,0.73981
0.26217,0.74059
0.26311,0.74138
0.26406,0.74218
0.265,0.74298
0.26594,0.74376
0.26689,0.74455
0.26783,0.74534
0.26878,0.7461
0.26973,0.74688
0.27068,0.74768
0.27163,0.74846
0.27258,0.74925
0.27353,0.75001
0.27449,0.75078
0.27544,0.75157
0.2764,0.75234
0.27735,0.7531
0.27831,0.75387
0.27926,0.75463
0.28022,0.7554
0.28118,0.75619
0.28213,0.75693
0.28309,0.75769
0.28405,0.75845
0.28502,0.75922
0.28598,0.75999
0.28695,0.76076
0.28792,0.76151
0.28889,0.76228
0.28985,0.76302
0.29083,0.76378
0.29179,0.76452
0.29276,0.76526
0.29373,0.76602
0.29471,0.76676
0.29568,0.76751
0.29665,0.76825
0.29764,0.76901
0.29861,0.76975
0.29959,0.77048
0.30057,0.77123
0.30155,0.77196
0.30253,0.77271
0.30351,0.77345
0.3045,0.77419
0.30548,0.77492
0.30647,0.77566
0.30745,0.77639
0.30844,0.77712
0.30943,0.77784
0.31042,0.77856
0.31142,0.77929
0.31241,0.78002
0.3134,0.78075
0.31439,0.78147
0.31538,0.78218
0.31637,0.78289
0.31737,0.78362
0.31836,0.78435
0.31936,0.78504
0.32036,0.78575
0.32136,0.78645
0.32237,0.78715
0.32337,0.78785
0.32437,0.78855
0.32538,0.78924
0.32639,0.78995
0.32741,0.79065
0.32842,0.79134
0.32943,0.79204
0.33044,0.79274
0.33145,0.79342
0.33247,0.7941
0.33348,0.79479
0.33449,0.79548
0.33551,0.79616
0.33652,0.79686
0.33754,0.79754
0.33855,0.79823
0.33957,0.79891
0.34059,0.79959
0.34162,0.80026
0.34263,0.80093
0.34366,0.80161
0.34468,0.8023
0.3457,0.80297
0.34673,0.80366
0.34776,0.80433
0.34879,0.805
0.34981,0.80566
0.35085,0.80633
0.35188,0.80702
0.35291,0.80766
0.35395,0.80833
0.35498,0.80899
0.35602,0.80967
0.35705,0.81033
0.35809,0.81099
0.35913,0.81164
0.36016,0.8123
0.3612,0.81296
0.36224,0.81363
0.36328,0.81428
0.36432,0.81493
0.36537,0.81559
0.36641,0.81624
0.36746,0.81689
0.3685,0.81754
0.36955,0.81817
0.3706,0.81881
0.37164,0.81947
0.37269,0.82011
0.37374,0.82075
0.37479,0.82138
0.37584,0.82203
0.37689,0.82266
0.37795,0.8233
0.379,0.82393
0.38006,0.82456
0.38111,0.8252
0.38216,0.82582
0.38321,0.82643
0.38427,0.82706
0.38533,0.82767
0.38638,0.82828
0.38744,0.82891
0.3885,0.82954
0.38955,0.83015
0.39061,0.83077
0.39168,0.83138
0.39274,0.832
0.3938,0.83261
0.39486,0.83322
0.39593,0.83383
0.397,0.83445
0.39806,0.83507
0.39913,0.83568
0.40019,0.83629
0.40126,0.8369
0.40232,0.8375
0.40338,0.83811
0.40445,0.83871
0.40553,0.8393
0.4066,0.8399
0.40767,0.84049
0.40873,0.84108
0.40981,0.84167
0.41088,0.84227
0.41196,0.84286
0.41303,0.84344
0.4141,0.84405
0.41517,0.84463
0.41625,0.84522
0.41732,0.8458
0.4184,0.84637
0.41947,0.84695
0.42055,0.84753
0.42162,0.84811
0.42269,0.84869
0.42378,0.84925
0.42486,0.84982
0.42593,0.85037
0.42701,0.85095
0.42809,0.85152
0.42917,0.85209
0.43025,0.85266
0.43133,0.85322
0.43241,0.8538
0.43349,0.85435
0.43458,0.85491
0.43566,0.85549
0.43674,0.85606
0.43783,0.85663
0.43891,0.8572
0.44,0.85776
0.44108,0.85833
0.44216,0.85888
0.44324,0.85944
0.44433,0.85999
0.44541,0.86052
0.4465,0.86107
0.44759,0.86163
0.44868,0.86217
0.44977,0.86273
0.45086,0.86328
0.45194,0.86383
0.45303,0.86438
0.45412,0.8649
0.45521,0.86544
0.4563,0.86598
0.45739,0.86652
0.45847,0.86704
0.45956,0.86758
0.46065,0.86811
0.46175,0.86864
0.46284,0.86916
0.46393,0.86968
0.46502,0.8702
0.46611,0.87072
0.4672,0.87125
0.4683,0.87177
0.46939,0.87228
0.47048,0.8728
0.47157,0.87333
0.47266,0.87385
0.47375,0.87437
0.47485,0.8749
0.47593,0.87542
0.47703,0.87594
0.47813,0.87646
0.47922,0.87697
0.48032,0.87748
0.48141,0.87799
0.4825,0.87849
0.48361,0.87901
0.48469,0.87952
0.48579,0.88003
0.48689,0.88053
0.48798,0.88102
0.48908,0.88152
0.49017,0.88202
0.49127,0.88251
0.49236,0.88303
0.49346,0.88354
0.49455,0.88403
0.49565,0.88453
0.49675,0.88501
0.49784,0.88552
0.49894,0.886
0.50004,0.88648
0.50114,0.88698
0.50224,0.88745
0.50334,0.88793
0.50444,0.88841
0.50553,0.88889
0.50664,0.88937
0.50774,0.88984
0.50884,0.89032
0.50994,0.89081
0.51103,0.8913
0.51213,0.89178
0.51323,0.89225
0.51433,0.89273
0.51543,0.89319
0.51653,0.89366
0.51763,0.89414
0.51874,0.89461
0.51985,0.89507
0.52095,0.89555
0.52205,0.89601
0.52315,0.89646
0.52426,0.89691
0.52536,0.89737
0.52646,0.89784
0.52756,0.89832
0.52865,0.89878
0.52976,0.89922
0.53086,0.89967
0.53197,0.90014
0.53308,0.90059
0.53418,0.90104
0.53528,0.90149
0.53638,0.90194
0.53748,0.90238
0.53858,0.90283
0.53968,0.90328
0.5408,0.90373
0.5419,0.90418
0.543,0.90464
0.54411,0.90507
0.54521,0.90553
0.54631,0.90595
0.54742,0.90639
0.54852,0.90683
0.54963,0.90726
0.55073,0.9077
0.55184,0.90815
0.55294,0.90858
0.55405,0.90901
0.55516,0.90945
0.55626,0.90988
0.55737,0.9103
0.55848,0.91072
0.55959,0.91115
0.56069,0.91158
0.5618,0.91201
0.56291,0.91243
0.56402,0.91286
0.56513,0.91327
0.56624,0.91369
0.56735,0.91411
0.56846,0.91451
0.56956,0.91494
0.57067,0.91534
0.57178,0.91576
0.57288,0.91617
0.57399,0.91658
0.5751,0.91697
0.57621,0.91737
0.57732,0.91777
0.57842,0.91818
0.57953,0.91857
0.58063,0.91897
0.58174,0.91936
0.58285,0.91975
0.58396,0.92015
0.58507,0.92055
0.58617,0.92094
0.58728,0.92134
0.58839,0.92173
0.58949,0.92212
0.5906,0.92251
0.59171,0.92291
0.59283,0.9233
0.59394,0.92369
0.59505,0.92408
0.59616,0.92446
0.59726,0.92485
0.59837,0.92523
0.59948,0.9256
0.60059,0.92598
0.60169,0.92636
0.6028,0.92673
0.60391,0.92712
0.60502,0.92749
0.60613,0.92787
0.60723,0.92824
0.60834,0.9286
0.60945,0.92898
0.61055,0.92934
0.61165,0.92971
0.61275,0.93008
0.61386,0.93045
0.61497,0.9308
0.61607,0.93118
0.61718,0.93154
0.61828,0.9319
0.61939,0.93226
0.62049,0.93262
0.6216,0.93298
0.6227,0.93333
0.6238,0.93368
0.6249,0.93404
0.62601,0.93438
0.62711,0.93473
0.62821,0.93508
0.62932,0.93543
0.63041,0.93578
0.63151,0.93613
0.63261,0.93646
0.6337,0.93681
0.6348,0.93715
0.63589,0.93748
0.63699,0.93782
0.63808,0.93814
0.63918,0.93849
0.64027,0.93883
0.64136,0.93916
0.64246,0.93949
0.64355,0.93982
0.64464,0.94016
0.64572,0.94048
0.64681,0.94081
0.64789,0.94113
0.64898,0.94145
0.65006,0.94178
0.65114,0.9421
0.65223,0.94241
0.65331,0.94271
0.65439,0.94302
0.65547,0.94333
0.65654,0.94365
0.65762,0.94396
0.65869,0.94429
0.65976,0.94459
0.66083,0.9449
0.6619,0.9452
0.66298,0.94552
0.66404,0.94582
0.6651,0.94612
0.66616,0.94641
0.66722,0.94671
0.66828,0.94702
0.66934,0.94732
0.6704,0.94761
0.67145,0.94789
0.67251,0.94819
0.67356,0.94847
0.67461,0.94876
0.67566,0.94905
0.6767,0.94933
0.67775,0.94961
0.67878,0.94988
0.67983,0.95017
0.68086,0.95044
0.6819,0.95072
0.68292,0.951
0.68396,0.95128
0.68499,0.95155
0.68602,0.95182
0.68704,0.95208
0.68807,0.95236
0.68909,0.95262
0.6901,0.95289
0.69112,0.95315
0.69213,0.95342
0.69314,0.95367
0.69415,0.95394
0.69515,0.95419
0.69616,0.95445
0.69716,0.95472
0.69816,0.95497
0.69915,0.95521
0.70014,0.95547
0.70113,0.95573
0.70212,0.95598
0.70311,0.95623
0.70409,0.95648
0.70507,0.95673
0.70604,0.95697
0.70702,0.95721
0.70799,0.95746
0.70896,0.9577
0.70992,0.95794
0.71088,0.95818
0.71183,0.95841
0.71279,0.95865
0.71374,0.95888
0.71468,0.95911
0.71563,0.95934
0.71657,0.95957
0.71751,0.9598
0.71845,0.96002
0.71938,0.96025
0.72031,0.96047
0.72123,0.96069
0.72215,0.96092
0.72307,0.96113
0.72398,0.96134
0.72488,0.96156
0.72578,0.96177
0.72668,0.96198
0.72759,0.9622
0.72848,0.96241
0.72937,0.96262
0.73026,0.96283
0.73114,0.96303
0.73203,0.96325
0.73291,0.96346
0.73378,0.96367
0.73464,0.96387
0.7355,0.96407
0.73636,0.96427
0.73721,0.96446
0.73806,0.96466
0.73891,0.96486
0.73975,0.96506
0.74059,0.96525
0.74143,0.96545
0.74226,0.96563
0.74309,0.96582
0.74391,0.966
0.74473,0.96619
0.74554,0.96638
0.74635,0.96656
0.74715,0.96674
0.74795,0.96692
0.74874,0.9671
0.74954,0.96728
0.75032,0.96746
0.75111,0.96763
0.75188,0.9678
0.75266,0.96796
0.75342,0.96813
0.75419,0.9683
0.75495,0.96847
0.7557,0.96864
0.75645,0.9688
0.7572,0.96896
0.75794,0.96912
0.75868,0.96928
0.75941,0.96944
0.76013,0.9696
0.76085,0.96976
0.76157,0.96991
0.76228,0.97006
0.76299,0.97022
0.76369,0.97036
0.76439,0.97051
0.76508,0.97065
0.76578,0.9708
0.76647,0.97095
0.76715,0.97109
0.76783,0.97123
0.76849,0.97138
0.76916,0.97152
0.76982,0.97165
0.77048,0.9718
0.77113,0.97194
0.77178,0.97207
0.77242,0.97221
0.77306,0.97234
0.77369,0.97248
0.77432,0.97262
0.77494,0.97276
0.77555,0.97289
0.77617,0.97302
0.77677,0.97315
0.77737,0.97327
0.77797,0.9734
0.77856,0.97352
0.77916,0.97364
0.77974,0.97377
0.78031,0.97389
0.78088,0.974
0.78145,0.97412
0.78201,0.97424
0.78257,0.97435
0.78312,0.97447
0.78367,0.97458
0.78421,0.97469
0.78474,0.9748
0.78527,0.97491
0.7858,0.97502
0.78632,0.97513
0.78684,0.97524
0.78735,0.97535
0.78785,0.97545
0.78836,0.97556
0.78885,0.97566
0.78934,0.97576
0.78983,0.97586
0.79031,0.97596
0.79079,0.97605
0.79126,0.97615
0.79173,0.97625
0.79219,0.97634
0.79265,0.97644
0.7931,0.97653
0.79355,0.97662
0.79399,0.97671
0.79443,0.97681
0.79486,0.9769
0.79529,0.97699
0.79572,0.97708
0.79614,0.97716
0.79656,0.97725
0.79697,0.97733
0.79738,0.97742
0.79778,0.9775
0.79817,0.97758
0.79857,0.97765
0.79895,0.97773
0.79933,0.97781
0.79971,0.97789
0.80008,0.97796
0.80045,0.97804
0.80081,0.97812
0.80117,0.97819
0.80153,0.97825
0.80188,0.97832
0.80222,0.97839
0.80256,0.97846
0.80289,0.97853
0.80322,0.97859
0.80355,0.97866
0.80387,0.97873
0.80419,0.97879
0.8045,0.97886
0.80481,0.97892
0.80512,0.97899
0.80542,0.97905
0.80571,0.97911
0.80601,0.97917
0.80629,0.97923
0.80657,0.97928
0.80685,0.97935
0.80713,0.9794
0.8074,0.97946
0.80766,0.97952
0.80792,0.97957
0.80818,0.97962
0.80843,0.97968
0.80868,0.97973
0.80893,0.97979
0.80917,0.97983
0.80941,0.97988
0.80964,0.97994
0.80987,0.97998
0.81009,0.98003
0.81031,0.98008
0.81053,0.98012
0.81074,0.98016
0.81095,0.98021
0.81116,0.98025
0.81136,0.98029
0.81156,0.98034
0.81175,0.98038
0.81194,0.98042
0.81213,0.98046
0.81232,0.9805
0.8125,0.98054
0.81267,0.98058
0.81284,0.9806
0.81301,0.98064
0.81317,0.98067
0.81333,0.98071
0.81349,0.98074
0.81365,0.98077
0.8138,0.9808
0.81394,0.98083
0.81409,0.98087
0.81423,0.9809
0.81437,0.98092
0.8145,0.98095
0.81463,0.98098
0.81476,0.981
0.81488,0.98103
0.815,0.98106
0.81512,0.98108
0.81523,0.98111
0.81534,0.98113
0.81545,0.98116
0.81556,0.98118
0.81566,0.9812
0.81576,0.98122
0.81585,0.98125
0.81594,0.98127
0.81603,0.98129
0.81612,0.98131
0.8162,0.98133
0.81628,0.98134
0.81635,0.98136
0.81643,0.98138
0.8165,0.9814
0.81656,0.98141
0.81663,0.98142
0.81669,0.98144
0.81674,0.98145
0.8168,0.98146
0.81685,0.98147
0.8169,0.98149
0.81694,0.9815
0.81698,0.98151
0.81702,0.98151
0.81705,0.98152
0.81709,0.98153
0.81711,0.98153
0.81713,0.98154
0.81715,0.98154
1,1


==> images/datFiles/HarfPN.dat <==
0,0
4.4904e-08,6.998e-06
4.4904e-08,7.6104e-06
4.4904e-08,9.4474e-06
4.4904e-08,9.9722e-06
4.4904e-08,1.1547e-05
4.4904e-08,1.2946e-05
4.4904e-08,1.4433e-05
4.4904e-08,1.5396e-05
4.4904e-08,1.7758e-05
4.4904e-08,1.907e-05
4.4904e-08,2.0819e-05
4.4904e-08,2.2656e-05
4.4904e-08,2.4931e-05
4.4904e-08,2.773e-05
4.4904e-08,3.1054e-05
4.4904e-08,3.3853e-05
4.4904e-08,3.7265e-05
4.4904e-08,4.0326e-05
4.4904e-08,4.2601e-05
4.4904e-08,4.5837e-05
4.4904e-08,4.9774e-05
4.4904e-08,5.3972e-05
4.4904e-08,5.8171e-05
4.4904e-08,6.1495e-05
4.4904e-08,6.7619e-05
4.4904e-08,7.2167e-05
5.3885e-08,7.7941e-05
5.3885e-08,8.3539e-05
5.3885e-08,8.905e-05
5.3885e-08,9.4998e-05
5.3885e-08,9.9897e-05
5.3885e-08,0.00010724
5.3885e-08,0.00011328
5.3885e-08,0.00011905
5.3885e-08,0.00012614
5.3885e-08,0.00013191
5.3885e-08,0.00013804
5.3885e-08,0.00014468
5.3885e-08,0.0001509
5.3885e-08,0.00015719
5.3885e-08,0.00016297
5.3885e-08,0.00017084
5.3885e-08,0.00017723
5.3885e-08,0.00018519
5.3885e-08,0.00019411
6.2866e-08,0.00020268
7.1847e-08,0.00021178
7.1847e-08,0.0002207
7.1847e-08,0.00022989
7.1847e-08,0.00023986
8.0827e-08,0.00024826
8.0827e-08,0.00025805
8.0827e-08,0.00026715
8.0827e-08,0.00027633
8.9808e-08,0.00028823
9.8789e-08,0.00029873
9.8789e-08,0.00030879
9.8789e-08,0.00031937
1.0777e-07,0.00032908
1.0777e-07,0.0003401
1.5267e-07,0.00035235
1.7064e-07,0.00036355
1.7962e-07,0.00037326
1.886e-07,0.00038577
1.886e-07,0.00039784
1.9758e-07,0.00040991
2.0656e-07,0.00042242
2.335e-07,0.0004344
2.4248e-07,0.00044665
2.5146e-07,0.00046108
2.6044e-07,0.00047359
2.6942e-07,0.00048435
2.6942e-07,0.0005001
2.8739e-07,0.00051444
3.0535e-07,0.00052686
3.1433e-07,0.00054147
3.2331e-07,0.00055678
3.4127e-07,0.0005713
3.8618e-07,0.00058626
4.0414e-07,0.00059999
4.1312e-07,0.00061469
4.221e-07,0.00063087
4.3108e-07,0.00064776
4.4904e-07,0.00066315
4.4904e-07,0.00068091
4.67e-07,0.00069849
4.7598e-07,0.0007166
5.1191e-07,0.00073304
5.3885e-07,0.0007522
5.3885e-07,0.00077118
5.4783e-07,0.00078912
5.5681e-07,0.00080819
5.6579e-07,0.00082778
5.7477e-07,0.00084781
5.9273e-07,0.00086644
6.0172e-07,0.0008856
6.0172e-07,0.0009066
6.3764e-07,0.0009254
6.4662e-07,0.00094762
6.6458e-07,0.00096722
6.9152e-07,0.00099005
7.005e-07,0.0010119
7.005e-07,0.0010318
7.0948e-07,0.0010567
7.3643e-07,0.0010783
7.6337e-07,0.001102
7.8133e-07,0.0011247
8.1725e-07,0.0011479
8.5318e-07,0.0011721
8.8012e-07,0.0011983
8.9808e-07,0.0012226
9.1604e-07,0.0012493
9.1604e-07,0.0012789
9.5197e-07,0.0013092
9.5197e-07,0.0013365
9.7891e-07,0.001365
9.8789e-07,0.0013923
1.0059e-06,0.0014192
1.0238e-06,0.0014489
1.0238e-06,0.0014774
1.0508e-06,0.0015048
1.0777e-06,0.0015357
1.0867e-06,0.0015662
1.1046e-06,0.0015977
1.1495e-06,0.0016305
1.1675e-06,0.0016641
1.1855e-06,0.0016964
1.2214e-06,0.0017314
1.2304e-06,0.0017642
1.2483e-06,0.001797
1.2753e-06,0.0018304
1.3022e-06,0.001869
1.3471e-06,0.0019103
1.3741e-06,0.0019478
1.383e-06,0.0019859
1.41e-06,0.0020244
1.4549e-06,0.0020656
1.4818e-06,0.0021037
1.5627e-06,0.0021433
1.6076e-06,0.0021824
1.6345e-06,0.00222
1.6704e-06,0.0022613
1.6974e-06,0.0023022
1.7333e-06,0.0023479
1.7782e-06,0.0023917
1.7872e-06,0.002438
1.8231e-06,0.0024869
1.859e-06,0.0025318
1.886e-06,0.002579
1.9129e-06,0.0026285
1.9758e-06,0.0026758
2.0027e-06,0.002727
2.0386e-06,0.0027787
2.0746e-06,0.002827
2.0925e-06,0.0028825
2.1195e-06,0.0029345
2.1644e-06,0.0029878
2.1913e-06,0.0030434
2.2003e-06,0.0030969
2.2721e-06,0.0031533
2.3081e-06,0.0032092
2.344e-06,0.0032676
2.3709e-06,0.0033228
2.4069e-06,0.0033776
2.4518e-06,0.0034344
2.4787e-06,0.0034928
2.5146e-06,0.0035538
2.5685e-06,0.0036182
2.5775e-06,0.0036795
2.6493e-06,0.003739
2.6583e-06,0.003804
2.6853e-06,0.0038676
2.7122e-06,0.0039346
2.7661e-06,0.0040017
2.7841e-06,0.0040709
2.802e-06,0.0041375
2.82e-06,0.0042101
2.8379e-06,0.0042807
2.8739e-06,0.0043531
2.8918e-06,0.0044286
2.9098e-06,0.0045042
2.9367e-06,0.0045831
2.9727e-06,0.0046618
3.0176e-06,0.0047384
3.0445e-06,0.0048175
3.0625e-06,0.0048973
3.0804e-06,0.0049779
3.1343e-06,0.0050546
3.1882e-06,0.0051406
3.2421e-06,0.0052181
3.278e-06,0.0053036
3.3319e-06,0.0053925
3.3588e-06,0.0054804
3.3948e-06,0.005571
3.4846e-06,0.0056609
3.5115e-06,0.0057491
3.5384e-06,0.0058344
3.5564e-06,0.0059273
3.5744e-06,0.0060258
3.6103e-06,0.0061173
3.6372e-06,0.0062117
3.6642e-06,0.0063009
3.727e-06,0.0063958
3.763e-06,0.0064923
3.7899e-06,0.0065907
3.7899e-06,0.006692
3.8168e-06,0.0067898
3.9067e-06,0.0068892
3.9336e-06,0.0069928
4.0054e-06,0.0070908
4.0324e-06,0.0071972
4.0773e-06,0.0073034
4.1132e-06,0.0074101
4.1581e-06,0.0075144
4.2389e-06,0.007625
4.2928e-06,0.0077329
4.3377e-06,0.0078448
4.3737e-06,0.0079559
4.4096e-06,0.008067
4.4186e-06,0.0081779
4.4724e-06,0.0082901
4.4904e-06,0.0084038
4.5982e-06,0.0085217
4.706e-06,0.0086392
4.7868e-06,0.008758
4.8496e-06,0.0088801
4.9305e-06,0.0090003
4.9664e-06,0.0091193
4.9844e-06,0.0092441
5.0382e-06,0.0093656
5.1011e-06,0.0094939
5.146e-06,0.0096127
5.173e-06,0.0097372
5.2628e-06,0.0098636
5.3346e-06,0.0099918
5.3616e-06,0.010127
5.4424e-06,0.01026
5.5052e-06,0.010392
5.613e-06,0.010527
5.7208e-06,0.010663
5.7747e-06,0.010803
5.8375e-06,0.010941
5.9004e-06,0.011082
5.9902e-06,0.011227
6.0531e-06,0.011371
6.1788e-06,0.011525
6.2956e-06,0.011668
6.3674e-06,0.011809
6.4123e-06,0.011956
6.5291e-06,0.012108
6.6009e-06,0.012259
6.6638e-06,0.012407
6.7805e-06,0.012565
6.9152e-06,0.012719
6.9961e-06,0.012876
7.1038e-06,0.013033
7.2116e-06,0.013199
7.2924e-06,0.013354
7.3643e-06,0.013512
7.481e-06,0.013676
7.5978e-06,0.013837
7.6337e-06,0.014009
7.7415e-06,0.01418
7.8672e-06,0.014348
7.957e-06,0.014508
8.0378e-06,0.014677
8.1636e-06,0.014851
8.2624e-06,0.015029
8.3432e-06,0.015209
8.415e-06,0.015386
8.5048e-06,0.015568
8.5677e-06,0.015752
8.6485e-06,0.015928
8.7473e-06,0.016109
8.882e-06,0.016289
8.9629e-06,0.016478
9.0886e-06,0.016668
9.2502e-06,0.016857
9.3221e-06,0.017056
9.3939e-06,0.017251
9.5825e-06,0.017442
9.6813e-06,0.017638
9.834e-06,0.017846
9.9777e-06,0.018042
1.013e-05,0.018238
1.0292e-05,0.018437
1.0436e-05,0.018642
1.0543e-05,0.018848
1.0723e-05,0.019057
1.0867e-05,0.019268
1.1028e-05,0.019476
1.1145e-05,0.019699
1.1244e-05,0.01992
1.1388e-05,0.020141
1.1531e-05,0.020361
1.1639e-05,0.020585
1.1792e-05,0.020808
1.1936e-05,0.021031
1.207e-05,0.021261
1.2187e-05,0.021487
1.2304e-05,0.021726
1.242e-05,0.021959
1.251e-05,0.022198
1.2663e-05,0.022434
1.2762e-05,0.022671
1.2923e-05,0.022916
1.3121e-05,0.023162
1.3175e-05,0.02341
1.3292e-05,0.023665
1.3426e-05,0.023917
1.3579e-05,0.02416
1.3678e-05,0.024405
1.3911e-05,0.024655
1.41e-05,0.024907
1.4244e-05,0.025154
1.4432e-05,0.025407
1.4603e-05,0.025672
1.4738e-05,0.025931
1.489e-05,0.026186
1.5079e-05,0.026448
1.5205e-05,0.026716
1.5357e-05,0.026987
1.5537e-05,0.027257
1.5636e-05,0.027525
1.5779e-05,0.027797
1.5941e-05,0.028069
1.6085e-05,0.028335
1.6282e-05,0.028615
1.6417e-05,0.028891
1.6534e-05,0.029167
1.6686e-05,0.029455
1.6785e-05,0.029739
1.692e-05,0.030022
1.7117e-05,0.030306
1.7243e-05,0.030599
1.7369e-05,0.030885
1.7522e-05,0.031176
1.7728e-05,0.031483
1.7863e-05,0.031773
1.7953e-05,0.03207
1.8123e-05,0.032368
1.8285e-05,0.032679
1.8474e-05,0.032974
1.8698e-05,0.033281
1.8959e-05,0.033593
1.9129e-05,0.033894
1.9291e-05,0.034198
1.9452e-05,0.034508
1.9623e-05,0.034824
1.9866e-05,0.03514
2.0081e-05,0.035465
2.0243e-05,0.035789
2.0449e-05,0.03612
2.0629e-05,0.03645
2.0809e-05,0.036777
2.0934e-05,0.037108
2.1078e-05,0.03744
2.1285e-05,0.037782
2.1473e-05,0.038126
2.1653e-05,0.038468
2.1859e-05,0.038814
2.2093e-05,0.039151
2.2299e-05,0.039494
2.2461e-05,0.039842
2.2784e-05,0.040196
2.3108e-05,0.040555
2.3341e-05,0.04091
2.3557e-05,0.041271
2.3808e-05,0.041642
2.4024e-05,0.04201
2.4302e-05,0.042369
2.4536e-05,0.042742
2.4823e-05,0.043124
2.5056e-05,0.043487
2.5326e-05,0.043871
2.5622e-05,0.044257
2.5946e-05,0.044629
2.617e-05,0.045023
2.6556e-05,0.045395
2.696e-05,0.045781
2.723e-05,0.046172
2.7526e-05,0.046574
2.7814e-05,0.046973
2.8173e-05,0.047373
2.8433e-05,0.047782
2.8703e-05,0.048191
2.8981e-05,0.048613
2.926e-05,0.049032
2.9646e-05,0.049455
2.9924e-05,0.049877
3.0176e-05,0.050296
3.0508e-05,0.05072
3.0867e-05,0.051158
3.1208e-05,0.051584
3.1523e-05,0.05202
3.1909e-05,0.052459
3.2277e-05,0.052904
3.278e-05,0.053343
3.313e-05,0.053786
3.3489e-05,0.054238
3.3858e-05,0.054694
3.4235e-05,0.055146
3.4666e-05,0.055606
3.5034e-05,0.056071
3.5438e-05,0.056543
3.578e-05,0.057017
3.6238e-05,0.057496
3.6687e-05,0.057969
3.7046e-05,0.058443
3.7531e-05,0.058931
3.8007e-05,0.059412
3.8555e-05,0.059907
3.8995e-05,0.060404
3.9453e-05,0.060897
4.001e-05,0.061389
4.0459e-05,0.061897
4.0863e-05,0.062395
4.1312e-05,0.062905
4.1779e-05,0.063412
4.2327e-05,0.063931
4.2856e-05,0.064454
4.327e-05,0.064981
4.3862e-05,0.065512
4.4527e-05,0.066051
4.5129e-05,0.066577
4.5694e-05,0.067122
4.644e-05,0.067676
4.7167e-05,0.068223
4.7913e-05,0.068757
4.8461e-05,0.06931
4.9161e-05,0.069879
4.9862e-05,0.070446
5.049e-05,0.071012
5.1119e-05,0.071583
5.2017e-05,0.072153
5.2726e-05,0.072739
5.3553e-05,0.073317
5.419e-05,0.073912
5.4882e-05,0.074507
5.5708e-05,0.075091
5.6471e-05,0.075703
5.7271e-05,0.076301
5.7971e-05,0.076917
5.8726e-05,0.077527
5.9471e-05,0.078124
6.0378e-05,0.078742
6.1195e-05,0.079362
6.2048e-05,0.079981
6.2794e-05,0.080604
6.3611e-05,0.081238
6.4482e-05,0.081873
6.5201e-05,0.082509
6.6216e-05,0.083152
6.7006e-05,0.083807
6.7877e-05,0.084467
6.8793e-05,0.085123
6.9637e-05,0.085794
7.0643e-05,0.086456
7.1676e-05,0.087119
7.2754e-05,0.087794
7.3679e-05,0.088461
7.4586e-05,0.089146
7.5744e-05,0.089821
7.6993e-05,0.090509
7.7998e-05,0.091202
7.9004e-05,0.091903
8.01e-05,0.092602
8.1573e-05,0.093286
8.2651e-05,0.094001
8.3755e-05,0.09472
8.4842e-05,0.095442
8.5982e-05,0.096178
8.7294e-05,0.096907
8.8551e-05,0.09764
8.9871e-05,0.098386
9.1335e-05,0.099125
9.27e-05,0.099862
9.4083e-05,0.10063
9.5538e-05,0.10139
9.6813e-05,0.10215
9.8178e-05,0.10292
9.9364e-05,0.1037
0.00010093,0.10447
0.0001025,0.10524
0.00010408,0.10603
0.00010578,0.10682
0.00010722,0.10762
0.00010874,0.10842
0.00011044,0.10922
0.00011201,0.11003
0.00011357,0.11086
0.00011534,0.11167
0.000117,0.11249
0.00011856,0.11333
0.00012004,0.11415
0.00012195,0.11497
0.0001239,0.11582
0.00012594,0.11666
0.00012764,0.11751
0.00012939,0.11836
0.0001317,0.11922
0.00013363,0.12007
0.00013566,0.12093
0.0001376,0.12181
0.00013972,0.1227
0.0001419,0.12357
0.00014396,0.12446
0.00014607,0.12535
0.00014843,0.12624
0.00015061,0.12714
0.00015264,0.12803
0.00015487,0.12895
0.00015731,0.12986
0.0001597,0.13079
0.00016209,0.13171
0.00016464,0.13264
0.00016711,0.13359
0.0001696,0.13452
0.00017211,0.13546
0.00017488,0.13641
0.0001773,0.13735
0.00017972,0.13831
0.00018263,0.13926
0.00018504,0.14023
0.00018782,0.1412
0.00019046,0.14217
0.00019349,0.14316
0.00019637,0.14415
0.00019944,0.14512
0.00020258,0.14612
0.00020525,0.14712
0.00020821,0.14812
0.00021107,0.14912
0.00021417,0.15013
0.00021712,0.15115
0.0002202,0.15218
0.00022346,0.15319
0.0002269,0.15425
0.00023069,0.15529
0.00023444,0.15633
0.00023805,0.15736
0.00024174,0.15843
0.0002454,0.15949
0.00024902,0.16055
0.00025259,0.16163
0.00025702,0.16269
0.00026097,0.16376
0.00026465,0.16483
0.00026853,0.16592
0.00027258,0.167
0.00027645,0.1681
0.00028057,0.16919
0.00028485,0.17027
0.00028927,0.17137
0.00029358,0.17247
0.0002982,0.1736
0.00030324,0.1747
0.00030748,0.17582
0.00031199,0.17696
0.00031643,0.17809
0.00032116,0.17922
0.00032655,0.18034
0.00033166,0.18148
0.00033664,0.18262
0.00034221,0.18377
0.000347,0.18493
0.0003523,0.1861
0.00035758,0.18726
0.00036306,0.18844
0.00036867,0.18963
0.0003743,0.19083
0.0003797,0.19205
0.00038538,0.19324
0.00039127,0.19444
0.00039675,0.19563
0.00040233,0.19685
0.00040909,0.19808
0.0004155,0.1993
0.000422,0.20054
0.00042839,0.20179
0.00043466,0.20303
0.00044143,0.20428
0.00044809,0.20554
0.00045642,0.20679
0.00046327,0.20805
0.00047021,0.20933
0.00047734,0.21062
0.00048434,0.2119
0.00049148,0.2132
0.0004995,0.21449
0.00050728,0.21576
0.00051456,0.21707
0.00052202,0.21837
0.00052974,0.21969
0.00053756,0.22101
0.00054533,0.22232
0.00055334,0.22365
0.00056118,0.22498
0.00056946,0.22632
0.00057761,0.22766
0.00058616,0.229
0.00059517,0.23035
0.00060405,0.23169
0.00061321,0.23304
0.0006226,0.23441
0.00063155,0.23578
0.00064242,0.23714
0.00065205,0.23852
0.00066204,0.23993
0.00067142,0.24132
0.00068198,0.24274
0.00069402,0.24414
0.00070452,0.24557
0.00071502,0.247
0.0007261,0.24844
0.00073897,0.24986
0.00075007,0.25128
0.00076088,0.25272
0.00077226,0.25416
0.00078342,0.25561
0.00079487,0.25708
0.00080659,0.25857
0.00081862,0.26005
0.00083085,0.26153
0.00084329,0.26302
0.00085532,0.26452
0.00086735,0.26602
0.00088033,0.26754
0.00089285,0.26904
0.00090584,0.27056
0.00091908,0.27206
0.00093231,0.27361
0.00094583,0.27515
0.00095969,0.2767
0.00097384,0.27824
0.00098755,0.2798
0.0010094,0.28136
0.0010239,0.28294
0.0010384,0.28451
0.0010559,0.2861
0.0010714,0.28768
0.0010903,0.28928
0.0011055,0.2909
0.001122,0.2925
0.0011386,0.29411
0.0011544,0.29574
0.001171,0.29736
0.001188,0.299
0.0012051,0.30064
0.0012229,0.30229
0.00124,0.30396
0.0012581,0.3056
0.0012762,0.30725
0.0012948,0.30892
0.0013137,0.3106
0.0013321,0.31227
0.0013516,0.31394
0.0013717,0.31565
0.0013915,0.31735
0.0014124,0.31906
0.0014324,0.32078
0.0014521,0.32255
0.001473,0.32429
0.0014941,0.32603
0.0015146,0.32777
0.0015363,0.32954
0.0015578,0.3313
0.0016118,0.33311
0.0016349,0.33488
0.0016575,0.33665
0.0016803,0.33844
0.0017048,0.34025
0.0017288,0.34207
0.0017532,0.34387
0.001778,0.3457
0.0018039,0.34753
0.0018296,0.34936
0.0018552,0.35123
0.0018823,0.35309
0.0019098,0.35497
0.0019372,0.35685
0.0019648,0.35871
0.0019942,0.3606
0.002023,0.36248
0.0020532,0.36437
0.0020824,0.36626
0.0021127,0.36816
0.0021428,0.37008
0.002173,0.37199
0.0022053,0.37393
0.0022381,0.37585
0.0022699,0.37776
0.0023265,0.37972
0.0023588,0.38167
0.0024078,0.38363
0.002442,0.38559
0.0024764,0.38753
0.0025188,0.38948
0.0025537,0.39147
0.0025909,0.39347
0.0026266,0.39546
0.0026637,0.39745
0.0027015,0.39944
0.0027404,0.40145
0.0027793,0.40344
0.0028206,0.40545
0.0028601,0.40748
0.0029016,0.40952
0.002942,0.41159
0.0029837,0.41367
0.003026,0.41573
0.0030704,0.4178
0.0031139,0.41989
0.0031582,0.42198
0.0032112,0.42406
0.0032567,0.42614
0.0033029,0.42824
0.0033504,0.43032
0.0034258,0.43244
0.0034761,0.43457
0.0035255,0.4367
0.003575,0.43883
0.0036387,0.44095
0.0036899,0.44308
0.0037426,0.44523
0.0037965,0.44737
0.0038502,0.44955
0.0039967,0.45177
0.0040526,0.45396
0.0041124,0.45614
0.0041699,0.45834
0.0042285,0.46052
0.0042879,0.46272
0.0043555,0.46491
0.0044166,0.46712
0.0044804,0.46934
0.0045436,0.47156
0.0046144,0.47381
0.0046907,0.47604
0.0047565,0.47829
0.0048233,0.48053
0.0048922,0.48278
0.0049622,0.48504
0.0050334,0.48729
0.0051267,0.48956
0.0052002,0.49184
0.0052756,0.49412
0.0053503,0.49641
0.0054269,0.4987
0.0055036,0.50099
0.0057336,0.50339
0.0058147,0.50569
0.0058963,0.50799
0.0059802,0.51029
0.006071,0.51262
0.0061566,0.51495
0.006254,0.51728
0.0063433,0.51962
0.0065175,0.52199
0.0066122,0.52436
0.0067062,0.52671
0.0068031,0.52909
0.0069077,0.53146
0.0070075,0.53383
0.0071087,0.53621
0.0072107,0.53859
0.0073158,0.541
0.0074226,0.54335
0.007531,0.54574
0.0078734,0.54827
0.0079834,0.5507
0.0081076,0.55314
0.0082321,0.55556
0.0083616,0.55798
0.0084815,0.5604
0.0086037,0.56283
0.0087288,0.56528
0.0088555,0.56769
0.0091069,0.57018
0.0092385,0.57262
0.0093723,0.57504
0.0095074,0.57749
0.0096471,0.57994
0.0097925,0.58242
0.0099381,0.5849
0.010087,0.58739
0.010324,0.58989
0.010476,0.59237
0.010676,0.59484
0.01089,0.59738
0.011051,0.59987
0.011215,0.60237
0.011391,0.60486
0.011561,0.60738
0.011736,0.60989
0.012224,0.61252
0.012418,0.61507
0.012605,0.61761
0.012794,0.62012
0.012987,0.62266
0.013273,0.62525
0.013475,0.62781
0.01368,0.63037
0.013893,0.63292
0.014109,0.63548
0.014328,0.63802
0.014604,0.64056
0.014895,0.64314
0.015128,0.64568
0.01537,0.64826
0.015699,0.65081
0.015948,0.65336
0.016235,0.65594
0.016544,0.65852
0.016813,0.66112
0.017096,0.6637
0.017374,0.66628
0.017677,0.66888
0.01897,0.67176
0.019268,0.67435
0.019576,0.67696
0.019988,0.67957
0.020389,0.68222
0.020719,0.68483
0.021055,0.68744
0.021452,0.69009
0.021804,0.69272
0.022165,0.69534
0.022532,0.69796
0.022911,0.70061
0.023296,0.70322
0.023696,0.70587
0.024105,0.70852
0.025869,0.71148
0.026292,0.71412
0.026727,0.71677
0.027176,0.71939
0.027635,0.72203
0.028108,0.72467
0.028588,0.72732
0.02908,0.72996
0.029642,0.73264
0.030638,0.73549
0.031176,0.73816
0.031778,0.74084
0.032348,0.74354
0.035,0.74657
0.035593,0.74922
0.036757,0.75194
0.037383,0.7546
0.038144,0.75729
0.0388,0.75999
0.03957,0.76269
0.040264,0.76538
0.041016,0.76805
0.041754,0.77073
0.042506,0.77341
0.044123,0.77618
0.04493,0.77887
0.045745,0.78156
0.047035,0.78433
0.048487,0.78703
0.04938,0.78971
0.050295,0.79239
0.052376,0.79535
0.053353,0.79805
0.05434,0.8007
0.0564,0.8036
0.057449,0.80633
0.058532,0.80899
0.059709,0.81168
0.060849,0.81436
0.06312,0.81709
0.064324,0.81974
0.065583,0.82238
0.067602,0.82509
0.068917,0.82773
0.070546,0.83039
0.07195,0.83307
0.073585,0.83576
0.075056,0.83839
0.077042,0.84103
0.078608,0.84365
0.080347,0.84627
0.082012,0.8489
0.083762,0.85151
0.086033,0.85416
0.087871,0.85677
0.089772,0.85939
0.093298,0.8623
0.095309,0.86487
0.097381,0.86742
0.099504,0.86997
0.10173,0.87252
0.1041,0.87503
0.11013,0.87816
0.11282,0.88064
0.11534,0.88314
0.11787,0.88561
0.12054,0.88808
0.12455,0.89067
0.12735,0.89313
0.13021,0.89557
0.13324,0.89799
0.13633,0.90041
0.1395,0.90282
0.14295,0.90522
0.14697,0.90764
0.15047,0.90996
0.16077,0.91261
0.16438,0.91488
0.16809,0.91714
0.17407,0.91954
0.17796,0.92176
0.18207,0.92392
0.18618,0.92605
0.19059,0.92817
0.20142,0.93041
0.20586,0.93249
0.21042,0.93453
0.21503,0.93655
0.22004,0.93857
0.22505,0.94055
0.24005,0.94277
0.24572,0.94471
0.25093,0.94661
0.25641,0.94846
0.26198,0.95028
0.26762,0.95207
0.27736,0.95386
0.28334,0.95556
0.28942,0.95725
0.29959,0.95904
0.31152,0.96077
0.31791,0.96231
0.32437,0.96382
0.33103,0.96529
0.33904,0.96675
0.34792,0.96819
0.35532,0.96955
0.36255,0.97089
0.37012,0.9722
0.37786,0.97346
0.38582,0.97469
0.40027,0.97603
0.40838,0.97716
0.41668,0.97825
0.43864,0.97979
0.44718,0.98077
0.45547,0.98172
0.46848,0.98274
0.47651,0.98361
0.48486,0.98444
0.49307,0.98523
0.50154,0.98602
0.51384,0.98699
0.52242,0.9877
0.53105,0.98838
0.53969,0.98901
0.54852,0.98962
0.55724,0.9902
0.56595,0.99074
0.57476,0.99126
0.58371,0.99176
0.59254,0.99226
0.60215,0.99272
0.61078,0.99315
0.6196,0.99357
0.62821,0.99396
0.63891,0.99436
0.64729,0.99472
0.65596,0.99506
0.6641,0.99537
0.67215,0.99566
0.6801,0.99594
0.68836,0.9962
0.69628,0.99646
0.7035,0.9967
0.71086,0.99692
0.71871,0.99716
0.72567,0.99736
0.73204,0.99753
0.73839,0.99772
0.74448,0.99788
0.75056,0.99805
0.75608,0.99818
0.76141,0.99832
0.7671,0.99845
0.77242,0.99858
0.77697,0.99868
0.78143,0.99878
0.78615,0.9989
0.79085,0.99901
0.79506,0.9991
0.7984,0.99918
0.80232,0.99927
0.80699,0.99935
0.81168,0.99946
0.81234,0.99948
1,1


==> images/datFiles/HarfPO.dat <==
0,0
0,8.7475e-08
0,9.6223e-07
0,1.0497e-06
0,1.2247e-06
0,1.662e-06
0,2.4493e-06
0,4.3738e-06
0,5.9483e-06
0,8.4851e-06
0,1.0672e-05
0,1.4346e-05
0,2.1257e-05
0,2.4406e-05
0,2.9217e-05
0,3.569e-05
0,5.5547e-05
0,6.7269e-05
0,8.8438e-05
0,0.00013043
0,0.00015562
0,0.00021694
0,0.00025954
0,0.0003171
0,0.00041988
0,0.0005071
0,0.00062545
0,0.00076252
0,0.00086435
0,0.0010969
0,0.0012474
0,0.0015119
0,0.0018162
8.9808e-09,0.0021614
1.7962e-08,0.002714
3.5923e-08,0.0033464
5.3885e-08,0.003915
1.2573e-07,0.0049506
3.5025e-07,0.0059557
6.107e-07,0.0072569
9.9687e-07,0.0088804
1.3561e-06,0.010517
2.0027e-06,0.01308
2.9008e-06,0.015683
3.7181e-06,0.018414
4.9933e-06,0.022535
6.3225e-06,0.026338
8.5138e-06,0.030774
1.1379e-05,0.036129
1.4513e-05,0.041719
2.0027e-05,0.048718
2.6727e-05,0.05616
3.4513e-05,0.064281
4.855e-05,0.074419
6.4455e-05,0.085118
8.424e-05,0.097887
0.00011451,0.11327
0.00014862,0.12947
0.00019785,0.14799
0.000262,0.16849
0.00033613,0.1903
0.00045994,0.2173
0.00059363,0.24397
0.00078842,0.27552
0.0010684,0.31055
0.0013869,0.34485
0.0018707,0.38618
0.0025839,0.43107
0.0035084,0.47589
0.0049531,0.52409
0.0071245,0.5754
0.010558,0.62975
0.018012,0.68883
0.033089,0.74747
0.076891,0.80534
0.17592,0.85487
0.34653,0.89589
1,1


==> images/datFiles/HarfPV.dat <==
0,0
4.4904e-08,5.336e-06
4.4904e-08,5.9483e-06
4.4904e-08,6.2108e-06
4.4904e-08,6.4732e-06
4.4904e-08,6.5607e-06
4.4904e-08,6.6481e-06
4.4904e-08,6.8231e-06
4.4904e-08,7.173e-06
4.4904e-08,7.6978e-06
4.4904e-08,8.1352e-06
4.4904e-08,8.6601e-06
4.4904e-08,9.4474e-06
4.4904e-08,9.9722e-06
4.4904e-08,1.0497e-05
4.4904e-08,1.0847e-05
4.4904e-08,1.1284e-05
4.4904e-08,1.2247e-05
4.4904e-08,1.2859e-05
4.4904e-08,1.3384e-05
4.4904e-08,1.4084e-05
4.4904e-08,1.4783e-05
4.4904e-08,1.5046e-05
4.4904e-08,1.5483e-05
4.4904e-08,1.5921e-05
4.4904e-08,1.627e-05
4.4904e-08,1.7058e-05
4.4904e-08,1.767e-05
4.4904e-08,1.837e-05
4.4904e-08,1.907e-05
4.4904e-08,1.9507e-05
4.4904e-08,2.0119e-05
4.4904e-08,2.1519e-05
4.4904e-08,2.2219e-05
4.4904e-08,2.3006e-05
4.4904e-08,2.3443e-05
4.4904e-08,2.4493e-05
4.4904e-08,2.563e-05
4.4904e-08,2.6068e-05
4.4904e-08,2.7467e-05
4.4904e-08,2.808e-05
4.4904e-08,2.9479e-05
4.4904e-08,2.9917e-05
4.4904e-08,3.1054e-05
4.4904e-08,3.2278e-05
4.4904e-08,3.3328e-05
4.4904e-08,3.4203e-05
4.4904e-08,3.5165e-05
4.4904e-08,3.534e-05
4.4904e-08,3.6827e-05
4.4904e-08,3.7702e-05
4.4904e-08,3.8489e-05
4.4904e-08,4.0239e-05
4.4904e-08,4.1988e-05
4.4904e-08,4.3125e-05
4.4904e-08,4.4263e-05
4.4904e-08,4.5137e-05
4.4904e-08,4.6624e-05
4.4904e-08,4.7762e-05
4.4904e-08,4.8899e-05
4.4904e-08,5.0211e-05
4.4904e-08,5.196e-05
4.4904e-08,5.3622e-05
4.4904e-08,5.4672e-05
4.4904e-08,5.6247e-05
4.4904e-08,5.8609e-05
4.4904e-08,5.9921e-05
4.4904e-08,6.097e-05
4.4904e-08,6.237e-05
4.4904e-08,6.412e-05
4.4904e-08,6.5782e-05
4.4904e-08,6.7968e-05
4.4904e-08,6.9893e-05
4.4904e-08,7.1555e-05
4.4904e-08,7.3567e-05
4.4904e-08,7.5141e-05
4.4904e-08,7.6978e-05
4.4904e-08,7.8553e-05
4.4904e-08,8.0915e-05
4.4904e-08,8.3452e-05
4.4904e-08,8.5464e-05
4.4904e-08,8.7475e-05
4.4904e-08,8.9225e-05
4.4904e-08,9.1849e-05
4.4904e-08,9.4211e-05
4.4904e-08,9.6485e-05
4.4904e-08,9.8147e-05
4.4904e-08,0.00010103
4.4904e-08,0.00010383
4.4904e-08,0.00010646
4.4904e-08,0.00010856
4.4904e-08,0.00011083
4.4904e-08,0.00011389
4.4904e-08,0.0001166
4.4904e-08,0.00011984
4.4904e-08,0.00012247
4.4904e-08,0.00012518
4.4904e-08,0.00012859
4.4904e-08,0.00013209
4.4904e-08,0.00013524
4.4904e-08,0.00013777
4.4904e-08,0.00014022
4.4904e-08,0.00014372
4.4904e-08,0.00014696
4.4904e-08,0.00014932
4.4904e-08,0.00015247
4.4904e-08,0.00015658
4.4904e-08,0.00016078
4.4904e-08,0.00016472
4.4904e-08,0.00016848
4.4904e-08,0.00017206
4.4904e-08,0.00017626
4.4904e-08,0.0001795
4.4904e-08,0.00018361
4.4904e-08,0.0001872
4.4904e-08,0.00019122
4.4904e-08,0.00019595
4.4904e-08,0.00020006
4.4904e-08,0.00020478
4.4904e-08,0.00020854
4.4904e-08,0.00021265
4.4904e-08,0.00021606
4.4904e-08,0.00022
4.4904e-08,0.00022367
4.4904e-08,0.00022726
4.4904e-08,0.00023102
4.4904e-08,0.00023583
4.4904e-08,0.00024047
4.4904e-08,0.00024423
4.4904e-08,0.00024913
4.4904e-08,0.0002542
4.4904e-08,0.00025901
4.4904e-08,0.00026383
4.4904e-08,0.00026899
4.4904e-08,0.00027371
4.4904e-08,0.00027773
4.4904e-08,0.00028281
4.4904e-08,0.00028832
4.4904e-08,0.00029156
4.4904e-08,0.00029794
4.4904e-08,0.00030433
4.4904e-08,0.00031098
4.4904e-08,0.00031666
4.4904e-08,0.00032252
4.4904e-08,0.00032917
4.4904e-08,0.00033503
4.4904e-08,0.00034072
4.4904e-08,0.00034649
4.4904e-08,0.00035148
4.4904e-08,0.00035795
4.4904e-08,0.00036565
4.4904e-08,0.00037177
4.4904e-08,0.00037763
4.4904e-08,0.00038507
4.4904e-08,0.00039119
4.4904e-08,0.0003974
4.4904e-08,0.00040457
4.4904e-08,0.00041157
4.4904e-08,0.00041892
4.4904e-08,0.00042662
4.4904e-08,0.00043467
4.4904e-08,0.00044298
4.4904e-08,0.00044901
4.4904e-08,0.00045662
4.4904e-08,0.00046362
4.4904e-08,0.00047219
4.4904e-08,0.00048094
4.4904e-08,0.00048776
4.4904e-08,0.0004952
4.4904e-08,0.00050255
4.4904e-08,0.00051199
4.4904e-08,0.00051978
4.4904e-08,0.0005294
4.4904e-08,0.00053797
4.4904e-08,0.0005455
4.4904e-08,0.00055424
4.4904e-08,0.00056387
4.4904e-08,0.00057288
4.4904e-08,0.00058162
4.4904e-08,0.0005902
4.4904e-08,0.00059991
4.4904e-08,0.0006076
4.4904e-08,0.00061688
4.4904e-08,0.00062632
4.4904e-08,0.00063551
4.4904e-08,0.00064574
4.4904e-08,0.00065467
4.4904e-08,0.00066376
4.4904e-08,0.00067181
5.3885e-08,0.00068213
5.3885e-08,0.00069219
5.3885e-08,0.00070138
5.3885e-08,0.00071161
5.3885e-08,0.00072202
5.3885e-08,0.00073287
5.3885e-08,0.00074512
5.3885e-08,0.00075614
5.3885e-08,0.00076663
5.3885e-08,0.00077774
5.3885e-08,0.00079052
6.2866e-08,0.0007997
6.2866e-08,0.00081029
6.2866e-08,0.00082183
6.2866e-08,0.00083478
6.2866e-08,0.00084598
6.2866e-08,0.00085848
6.2866e-08,0.00086898
6.2866e-08,0.00088184
6.2866e-08,0.00089382
6.2866e-08,0.00090476
6.2866e-08,0.00091849
6.2866e-08,0.00093328
6.2866e-08,0.00094578
6.2866e-08,0.00095934
6.2866e-08,0.00097194
6.2866e-08,0.00098524
6.2866e-08,0.00099748
6.2866e-08,0.00101
6.2866e-08,0.0010245
6.2866e-08,0.0010379
6.2866e-08,0.0010536
6.2866e-08,0.0010674
6.2866e-08,0.001081
6.2866e-08,0.0010927
6.2866e-08,0.0011063
6.2866e-08,0.0011206
6.2866e-08,0.0011352
6.2866e-08,0.0011488
6.2866e-08,0.0011641
6.2866e-08,0.0011804
6.2866e-08,0.0011972
6.2866e-08,0.0012161
6.2866e-08,0.0012312
6.2866e-08,0.0012483
6.2866e-08,0.0012643
6.2866e-08,0.0012806
6.2866e-08,0.0012965
6.2866e-08,0.001314
6.2866e-08,0.0013328
6.2866e-08,0.0013501
6.2866e-08,0.0013656
6.2866e-08,0.0013836
6.2866e-08,0.0014001
6.2866e-08,0.0014174
6.2866e-08,0.0014356
6.2866e-08,0.0014546
6.2866e-08,0.0014717
6.2866e-08,0.00149
6.2866e-08,0.0015079
6.2866e-08,0.0015285
6.2866e-08,0.0015489
6.2866e-08,0.0015667
6.2866e-08,0.0015865
6.2866e-08,0.0016078
6.2866e-08,0.0016284
6.2866e-08,0.0016471
6.2866e-08,0.0016678
6.2866e-08,0.0016861
6.2866e-08,0.0017067
6.2866e-08,0.0017269
6.2866e-08,0.0017478
6.2866e-08,0.001769
6.2866e-08,0.0017933
6.2866e-08,0.0018175
6.2866e-08,0.0018386
6.2866e-08,0.001861
6.2866e-08,0.0018855
6.2866e-08,0.0019078
6.2866e-08,0.0019325
6.2866e-08,0.0019541
6.2866e-08,0.001978
6.2866e-08,0.0020014
6.2866e-08,0.0020262
6.2866e-08,0.0020538
6.2866e-08,0.0020761
6.2866e-08,0.0021011
6.2866e-08,0.0021244
6.2866e-08,0.0021492
6.2866e-08,0.0021744
6.2866e-08,0.0021988
6.2866e-08,0.0022242
6.2866e-08,0.0022493
6.2866e-08,0.0022748
6.2866e-08,0.0023006
6.2866e-08,0.0023274
6.2866e-08,0.0023541
6.2866e-08,0.0023818
6.2866e-08,0.0024043
6.2866e-08,0.0024298
7.1847e-08,0.0024545
7.1847e-08,0.0024816
7.1847e-08,0.0025118
7.1847e-08,0.0025405
7.1847e-08,0.0025713
7.1847e-08,0.0026008
7.1847e-08,0.0026276
8.0827e-08,0.0026564
8.0827e-08,0.0026869
8.9808e-08,0.0027154
9.8789e-08,0.0027463
1.1675e-07,0.0027724
1.1675e-07,0.0028047
1.1675e-07,0.002836
1.1675e-07,0.0028664
1.1675e-07,0.0028993
1.2573e-07,0.0029334
1.2573e-07,0.0029673
1.2573e-07,0.0030015
1.2573e-07,0.0030349
1.2573e-07,0.0030692
1.3471e-07,0.0031031
1.3471e-07,0.0031358
1.4369e-07,0.0031711
1.4369e-07,0.00321
1.6165e-07,0.0032448
1.6165e-07,0.0032772
1.7064e-07,0.0033138
1.7064e-07,0.0033515
1.886e-07,0.003387
1.886e-07,0.0034236
1.886e-07,0.003461
1.886e-07,0.0034997
1.9758e-07,0.0035357
1.9758e-07,0.0035749
2.1554e-07,0.0036133
2.1554e-07,0.0036549
2.1554e-07,0.0036924
2.1554e-07,0.0037303
2.1554e-07,0.0037714
2.1554e-07,0.0038146
2.2452e-07,0.0038578
2.335e-07,0.0039017
2.4248e-07,0.0039449
2.4248e-07,0.0039895
2.4248e-07,0.0040338
2.4248e-07,0.0040779
2.4248e-07,0.0041211
2.5146e-07,0.0041662
2.5146e-07,0.0042097
2.6044e-07,0.0042599
2.6044e-07,0.0043082
2.6044e-07,0.0043544
2.6942e-07,0.0044045
2.6942e-07,0.0044549
2.6942e-07,0.0045034
2.7841e-07,0.0045538
2.7841e-07,0.0046072
2.7841e-07,0.0046575
2.9637e-07,0.0047071
2.9637e-07,0.0047596
2.9637e-07,0.0048099
2.9637e-07,0.0048599
3.0535e-07,0.0049117
3.1433e-07,0.0049651
3.3229e-07,0.005019
3.3229e-07,0.0050731
3.3229e-07,0.0051282
3.5025e-07,0.0051838
3.6821e-07,0.0052381
3.8618e-07,0.0052918
3.8618e-07,0.0053499
3.8618e-07,0.0054071
3.9516e-07,0.0054629
3.9516e-07,0.005519
3.9516e-07,0.0055802
3.9516e-07,0.0056375
4.1312e-07,0.0056919
4.4904e-07,0.0057582
4.67e-07,0.0058173
4.67e-07,0.0058784
4.67e-07,0.0059445
4.7598e-07,0.0060053
4.9395e-07,0.0060695
5.0293e-07,0.0061379
5.2089e-07,0.0062056
5.2089e-07,0.00627
5.4783e-07,0.0063314
5.5681e-07,0.0063966
5.5681e-07,0.0064648
5.7477e-07,0.006534
5.8375e-07,0.0066037
5.9273e-07,0.0066713
5.9273e-07,0.0067412
6.107e-07,0.0068135
6.3764e-07,0.0068835
6.556e-07,0.0069554
6.556e-07,0.0070272
6.6458e-07,0.0071073
6.6458e-07,0.0071765
6.8254e-07,0.0072486
7.3643e-07,0.0073227
7.4541e-07,0.0074002
7.4541e-07,0.0074799
7.4541e-07,0.0075532
7.6337e-07,0.0076298
7.7235e-07,0.0077052
8.1725e-07,0.0077861
8.2624e-07,0.007864
8.442e-07,0.0079464
8.8012e-07,0.0080243
9.0706e-07,0.008108
9.2502e-07,0.0081939
9.3401e-07,0.0082779
9.5197e-07,0.00836
9.8789e-07,0.0084449
1.0059e-06,0.0085346
1.0148e-06,0.0086234
1.0328e-06,0.0087104
1.0867e-06,0.0088011
1.1046e-06,0.0088966
1.1136e-06,0.0089885
1.1226e-06,0.0090847
1.1316e-06,0.0091802
1.1495e-06,0.0092701
1.1855e-06,0.0093609
1.1944e-06,0.009451
1.2034e-06,0.0095474
1.2214e-06,0.0096525
1.2304e-06,0.0097498
1.2753e-06,0.0098451
1.3022e-06,0.0099373
1.3112e-06,0.010033
1.3381e-06,0.010132
1.3471e-06,0.010231
1.3651e-06,0.01033
1.3741e-06,0.010428
1.3741e-06,0.01053
1.41e-06,0.010631
1.4369e-06,0.01073
1.4459e-06,0.010834
1.5178e-06,0.010931
1.5267e-06,0.011033
1.5357e-06,0.01114
1.5537e-06,0.011244
1.5627e-06,0.011353
1.5986e-06,0.01146
1.6165e-06,0.01157
1.6615e-06,0.011683
1.6974e-06,0.011796
1.7064e-06,0.011909
1.7423e-06,0.012025
1.7692e-06,0.012144
1.7872e-06,0.01226
1.8051e-06,0.01238
1.8411e-06,0.012497
1.895e-06,0.012617
1.895e-06,0.012735
1.9399e-06,0.012861
1.9668e-06,0.012979
1.9937e-06,0.013099
2.0386e-06,0.013222
2.0656e-06,0.013348
2.1105e-06,0.013468
2.1285e-06,0.013591
2.1464e-06,0.01372
2.1554e-06,0.013845
2.1913e-06,0.013965
2.2093e-06,0.014093
2.2272e-06,0.014221
2.2632e-06,0.014345
2.3081e-06,0.014478
2.353e-06,0.014607
2.3889e-06,0.014732
2.4248e-06,0.014861
2.4697e-06,0.015
2.4877e-06,0.015139
2.5326e-06,0.015273
2.5595e-06,0.015409
2.6044e-06,0.015553
2.6493e-06,0.015694
2.7392e-06,0.015837
2.7841e-06,0.015979
2.802e-06,0.016117
2.8469e-06,0.016262
2.8649e-06,0.016408
2.9098e-06,0.016558
2.9277e-06,0.016711
2.9906e-06,0.01686
3.0535e-06,0.017011
3.1163e-06,0.017162
3.1702e-06,0.017315
3.2151e-06,0.017468
3.2421e-06,0.01762
3.296e-06,0.017775
3.3498e-06,0.017934
3.3858e-06,0.018091
3.4217e-06,0.018253
3.4486e-06,0.018413
3.4935e-06,0.018572
3.5205e-06,0.018735
3.5654e-06,0.0189
3.5833e-06,0.019061
3.6552e-06,0.019225
3.6821e-06,0.019384
3.745e-06,0.019551
3.7809e-06,0.019723
3.7989e-06,0.01989
3.8977e-06,0.020064
3.9695e-06,0.020234
4.0414e-06,0.020412
4.0683e-06,0.020585
4.1581e-06,0.020763
4.1671e-06,0.020945
4.23e-06,0.021124
4.2749e-06,0.021303
4.3467e-06,0.02148
4.4096e-06,0.021655
4.4545e-06,0.021842
4.5174e-06,0.022026
4.5712e-06,0.022212
4.6521e-06,0.022404
4.697e-06,0.022601
4.7958e-06,0.022795
4.8227e-06,0.02299
4.8676e-06,0.023187
4.8945e-06,0.023391
4.9484e-06,0.02359
5.0023e-06,0.023782
5.0742e-06,0.023987
5.146e-06,0.024196
5.2268e-06,0.024403
5.2897e-06,0.024608
5.3436e-06,0.024818
5.4065e-06,0.025029
5.4334e-06,0.025238
5.4603e-06,0.025447
5.4963e-06,0.025658
5.5412e-06,0.025871
5.5861e-06,0.026088
5.622e-06,0.026306
5.7028e-06,0.026526
5.7387e-06,0.026745
5.8016e-06,0.026961
5.8465e-06,0.027181
5.9094e-06,0.027404
5.9633e-06,0.027619
6.089e-06,0.027844
6.1519e-06,0.028073
6.2237e-06,0.028294
6.2776e-06,0.028524
6.3674e-06,0.028763
6.4303e-06,0.029008
6.5201e-06,0.029249
6.6009e-06,0.029488
6.7087e-06,0.029733
6.7805e-06,0.029975
6.8434e-06,0.03022
6.8793e-06,0.030474
6.9691e-06,0.030721
7.0499e-06,0.030975
7.1757e-06,0.031228
7.2745e-06,0.031493
7.3463e-06,0.031744
7.3912e-06,0.032015
7.5259e-06,0.032275
7.6786e-06,0.032552
7.7325e-06,0.032817
7.8133e-06,0.033088
7.8672e-06,0.033358
7.966e-06,0.033621
8.0289e-06,0.033904
8.1097e-06,0.034181
8.1815e-06,0.03446
8.3342e-06,0.034744
8.415e-06,0.035025
8.5408e-06,0.035308
8.6216e-06,0.03558
8.7653e-06,0.035874
8.891e-06,0.036158
8.9898e-06,0.036449
9.1245e-06,0.036742
9.2502e-06,0.037046
9.3401e-06,0.037342
9.4568e-06,0.037645
9.5556e-06,0.037946
9.7262e-06,0.038246
9.825e-06,0.038559
9.9867e-06,0.038858
1.0103e-05,0.039169
1.0229e-05,0.039475
1.0301e-05,0.039797
1.0436e-05,0.040121
1.0526e-05,0.040451
1.0597e-05,0.040781
1.0678e-05,0.041105
1.0777e-05,0.041425
1.0858e-05,0.041754
1.0948e-05,0.042094
1.1127e-05,0.042433
1.128e-05,0.042775
1.1406e-05,0.043112
1.1567e-05,0.043448
1.1783e-05,0.043792
1.1962e-05,0.044138
1.2106e-05,0.044486
1.2286e-05,0.044836
1.2429e-05,0.045189
1.2609e-05,0.045545
1.2753e-05,0.045905
1.2932e-05,0.046273
1.3076e-05,0.046633
1.3193e-05,0.046992
1.331e-05,0.04737
1.3525e-05,0.047751
1.366e-05,0.048139
1.3848e-05,0.048519
1.3992e-05,0.0489
1.41e-05,0.049287
1.4271e-05,0.049667
1.4441e-05,0.050048
1.4585e-05,0.05045
1.4729e-05,0.050848
1.4872e-05,0.051243
1.5007e-05,0.051632
1.5133e-05,0.052038
1.5357e-05,0.05245
1.5618e-05,0.05287
1.5761e-05,0.05328
1.5968e-05,0.053691
1.6094e-05,0.054098
1.6309e-05,0.05452
1.6606e-05,0.05493
1.6839e-05,0.055354
1.7099e-05,0.055779
1.7279e-05,0.056207
1.7522e-05,0.05664
1.771e-05,0.057081
1.7989e-05,0.05753
1.8204e-05,0.057963
1.8599e-05,0.058411
1.8833e-05,0.058851
1.9021e-05,0.059306
1.9354e-05,0.059756
1.9551e-05,0.060218
1.9713e-05,0.060688
1.9955e-05,0.061158
2.0261e-05,0.061624
2.036e-05,0.062091
2.0656e-05,0.062569
2.0836e-05,0.063051
2.1267e-05,0.063536
2.1563e-05,0.064021
2.1832e-05,0.064516
2.2219e-05,0.065013
2.2569e-05,0.065513
2.2847e-05,0.066023
2.3135e-05,0.066527
2.3386e-05,0.067029
2.3664e-05,0.067552
2.4051e-05,0.068069
2.4374e-05,0.068584
2.4769e-05,0.069107
2.5092e-05,0.069628
2.5398e-05,0.070136
2.5775e-05,0.07068
2.6197e-05,0.071213
2.6556e-05,0.071764
2.6835e-05,0.0723
2.7275e-05,0.072856
2.7634e-05,0.073409
2.8047e-05,0.073965
2.8523e-05,0.074518
2.926e-05,0.075087
2.9673e-05,0.075651
3.0032e-05,0.076223
3.0436e-05,0.076799
3.0786e-05,0.077376
3.119e-05,0.077968
3.1612e-05,0.078553
3.1972e-05,0.079137
3.2511e-05,0.079709
3.304e-05,0.080296
3.3463e-05,0.080897
3.3921e-05,0.081503
3.4477e-05,0.082125
3.5124e-05,0.082734
3.5582e-05,0.083362
3.6031e-05,0.083982
3.6561e-05,0.084605
3.7028e-05,0.085251
3.7378e-05,0.085894
3.7863e-05,0.086535
3.8492e-05,0.087179
3.8878e-05,0.087819
3.9444e-05,0.088459
4.0037e-05,0.089112
4.0495e-05,0.089767
4.0944e-05,0.090421
4.1509e-05,0.091089
4.2318e-05,0.09176
4.2892e-05,0.092439
4.3467e-05,0.093117
4.4123e-05,0.093802
4.4931e-05,0.094483
4.5667e-05,0.09519
4.6359e-05,0.095893
4.6925e-05,0.096595
4.7482e-05,0.097318
4.8209e-05,0.098026
4.8928e-05,0.098752
4.9619e-05,0.099471
5.0436e-05,0.1002
5.1065e-05,0.10092
5.1774e-05,0.10166
5.2538e-05,0.10239
5.3427e-05,0.10313
5.41e-05,0.10388
5.499e-05,0.10464
5.569e-05,0.10541
5.6597e-05,0.10617
5.7396e-05,0.10694
5.825e-05,0.10771
5.9184e-05,0.10849
5.9821e-05,0.10926
6.0594e-05,0.11005
6.151e-05,0.11086
6.2911e-05,0.11165
6.3818e-05,0.11247
6.4743e-05,0.1133
6.5605e-05,0.11413
6.7168e-05,0.11494
6.812e-05,0.11579
6.9188e-05,0.11662
7.0553e-05,0.11747
7.1532e-05,0.11831
7.2466e-05,0.11915
7.3319e-05,0.12002
7.4505e-05,0.12087
7.5367e-05,0.12173
7.6409e-05,0.12261
7.7504e-05,0.12347
7.8789e-05,0.12434
8.0001e-05,0.12524
8.1232e-05,0.12616
8.2435e-05,0.12706
8.3611e-05,0.12796
8.4923e-05,0.12886
8.6773e-05,0.12977
8.8093e-05,0.1307
8.926e-05,0.13165
9.0616e-05,0.13259
9.2107e-05,0.13353
9.3598e-05,0.13446
9.4963e-05,0.1354
9.6921e-05,0.13639
9.8493e-05,0.13735
9.9714e-05,0.13834
0.00010147,0.13934
0.00010307,0.14033
0.00010472,0.14131
0.00010636,0.14231
0.00010826,0.14334
0.00010985,0.14436
0.00011156,0.1454
0.00011341,0.14644
0.0001153,0.14748
0.00011739,0.14853
0.00011943,0.14959
0.00012192,0.15065
0.00012394,0.15171
0.00012598,0.1528
0.000129,0.15387
0.00013091,0.15494
0.00013317,0.15604
0.0001357,0.15716
0.000139,0.15826
0.00014112,0.15939
0.0001435,0.16053
0.00014572,0.16165
0.00014814,0.16278
0.00015082,0.16393
0.00015411,0.16507
0.0001566,0.16624
0.00015925,0.16742
0.00016177,0.16861
0.0001644,0.16978
0.0001675,0.17099
0.00017028,0.17222
0.00017304,0.17344
0.0001773,0.17466
0.00018038,0.1759
0.00018326,0.17715
0.00018645,0.17841
0.00018994,0.17965
0.00019307,0.18091
0.00019642,0.1822
0.00020084,0.1835
0.00020404,0.18479
0.00020743,0.18606
0.00021085,0.18736
0.00021414,0.18867
0.00021776,0.18999
0.00022197,0.19131
0.00022612,0.19265
0.00023415,0.19401
0.00023795,0.19539
0.00024236,0.19676
0.00024634,0.19815
0.0002508,0.19955
0.00025538,0.20097
0.00026297,0.2024
0.00026706,0.20384
0.0002721,0.20527
0.000277,0.20672
0.00028236,0.20817
0.00028735,0.20962
0.00029258,0.2111
0.00029772,0.21258
0.00030299,0.21408
0.00030823,0.21558
0.00031443,0.21712
0.00032004,0.21866
0.0003265,0.22019
0.00033238,0.22174
0.00033811,0.22332
0.00034432,0.2249
0.00035051,0.22651
0.0003575,0.22814
0.00036414,0.22976
0.00037045,0.23138
0.00037971,0.23305
0.00038789,0.23474
0.00039517,0.23639
0.00040233,0.2381
0.0004098,0.2398
0.00041796,0.24154
0.00042583,0.24328
0.00044091,0.24504
0.00044962,0.24679
0.00045943,0.24859
0.00046808,0.25041
0.00047675,0.25221
0.00048546,0.25403
0.0004943,0.25587
0.00050349,0.25772
0.00051325,0.25958
0.00053026,0.26145
0.00054044,0.26333
0.00055291,0.26521
0.00056365,0.2671
0.00057431,0.26902
0.00058615,0.27097
0.00059772,0.27294
0.00060907,0.2749
0.00062031,0.27691
0.00063274,0.27892
0.00064471,0.28094
0.00065943,0.283
0.00067219,0.28508
0.00068569,0.28715
0.00069954,0.28926
0.00071454,0.29137
0.0007363,0.29352
0.00075857,0.2957
0.0007741,0.29786
0.00079136,0.30004
0.00080713,0.30225
0.00082334,0.30445
0.00084086,0.30668
0.00085973,0.30895
0.00087728,0.31121
0.00091075,0.31353
0.00093965,0.31585
0.00095871,0.31818
0.00097764,0.32052
0.00099732,0.32291
0.0010171,0.32532
0.0010374,0.32774
0.0010602,0.33018
0.0010883,0.33266
0.0011107,0.33517
0.0011334,0.33773
0.0011582,0.34027
0.0011885,0.34281
0.0012145,0.34542
0.0012392,0.34803
0.0012773,0.35066
0.0013044,0.35329
0.0013332,0.35597
0.0013618,0.35863
0.0013907,0.36134
0.0014211,0.36408
0.0014516,0.36685
0.0015088,0.36966
0.0015419,0.37248
0.001577,0.37532
0.0016123,0.37818
0.0016506,0.38107
0.0016882,0.38399
0.0017357,0.38694
0.0018009,0.38992
0.0018406,0.39289
0.0018814,0.39589
0.0019227,0.3989
0.0020116,0.40197
0.0020659,0.40507
0.0021135,0.40823
0.0021607,0.41142
0.0022086,0.41463
0.0022692,0.41788
0.0023442,0.42113
0.0023969,0.42442
0.0024533,0.42771
0.0025142,0.43105
0.0025723,0.43438
0.0026444,0.43779
0.0027189,0.4412
0.0027883,0.44462
0.002856,0.44808
0.0029347,0.45157
0.0030059,0.45512
0.0031473,0.45872
0.003236,0.46231
0.0033227,0.46592
0.0034138,0.46962
0.0034994,0.47336
0.0035891,0.4771
0.0036799,0.48085
0.0038558,0.48471
0.0039606,0.48858
0.0040635,0.49242
0.0041986,0.49633
0.0043066,0.50027
0.004425,0.50424
0.0046052,0.50831
0.0047391,0.51241
0.0048765,0.51654
0.0050855,0.52077
0.0052784,0.52501
0.0054318,0.52923
0.0055986,0.53348
0.0057629,0.53783
0.0060606,0.54228
0.006232,0.54672
0.0064117,0.55126
0.0067544,0.55583
0.0069468,0.56042
0.0071476,0.56501
0.0074854,0.56971
0.007723,0.57438
0.0079521,0.57916
0.0082034,0.58402
0.0085547,0.58894
0.0089206,0.59392
0.0092061,0.59892
0.0097255,0.60403
0.010091,0.60913
0.010427,0.61426
0.010881,0.61953
0.01127,0.62478
0.011886,0.63017
0.012368,0.63562
0.012808,0.6411
0.013271,0.6467
0.013925,0.65237
0.014533,0.6581
0.015216,0.66387
0.01601,0.6699
0.01666,0.67588
0.017332,0.68188
0.018689,0.68806
0.019674,0.69433
0.020555,0.70055
0.021433,0.70688
0.022389,0.71331
0.023791,0.71993
0.025663,0.72669
0.026839,0.73341
0.028941,0.74036
0.030422,0.74724
0.03208,0.7542
0.03424,0.7613
0.035992,0.76848
0.040007,0.77612
0.042189,0.78361
0.04507,0.79118
0.04826,0.799
0.05198,0.80686
0.055223,0.81469
0.061231,0.82302
0.065162,0.83131
0.070908,0.83976
0.075858,0.84814
0.083065,0.85691
0.09043,0.86551
0.098097,0.87423
0.10675,0.88306
0.11926,0.89215
0.13025,0.90114
0.14501,0.91027
0.16344,0.91949
0.1828,0.92852
0.20492,0.93749
0.23447,0.94631
0.26752,0.95482
0.31276,0.96319
0.35888,0.97099
0.41877,0.97833
0.49783,0.98528
0.57943,0.99112
0.6959,0.99629
1,1


==> images/datFiles/STAREE.dat <==
0,0
0.0096861,0.52171
0.0097192,0.5223
0.009752,0.5229
0.0097878,0.52355
0.0098216,0.52415
0.0098564,0.52478
0.009888,0.52534
0.0099202,0.52592
0.0099555,0.52656
0.0099915,0.52718
0.010025,0.52778
0.010059,0.52837
0.010093,0.5289
0.010127,0.52947
0.01016,0.52998
0.010192,0.53053
0.010226,0.53116
0.010259,0.53172
0.010294,0.53229
0.010328,0.53288
0.010364,0.53339
0.010401,0.53395
0.010434,0.53448
0.010471,0.53504
0.010505,0.53564
0.010541,0.53625
0.010575,0.53682
0.010609,0.53739
0.010641,0.53794
0.010677,0.53847
0.010707,0.53907
0.010743,0.53966
0.010781,0.54029
0.010812,0.54089
0.010842,0.54147
0.010877,0.54201
0.010909,0.54252
0.010939,0.5431
0.010975,0.54361
0.011008,0.54416
0.011045,0.54473
0.011078,0.54526
0.011114,0.54583
0.011147,0.54636
0.011183,0.54689
0.011215,0.54748
0.011252,0.54802
0.011286,0.54854
0.011324,0.54909
0.011361,0.54966
0.011395,0.55018
0.01143,0.55067
0.011854,0.55508
0.011892,0.55566
0.01193,0.55622
0.011969,0.55683
0.012008,0.55741
0.012046,0.55795
0.012083,0.55855
0.01212,0.55914
0.012163,0.5597
0.012203,0.5603
0.012243,0.56093
0.012282,0.5615
0.01232,0.56207
0.012358,0.56264
0.012392,0.5632
0.012429,0.56375
0.012466,0.56428
0.012504,0.56486
0.012541,0.56542
0.012586,0.566
0.012629,0.56654
0.012671,0.56713
0.012714,0.5677
0.01275,0.56831
0.012787,0.56887
0.012825,0.56946
0.012865,0.56999
0.012905,0.57049
0.012945,0.57107
0.012985,0.57164
0.013022,0.57219
0.013061,0.5727
0.013101,0.57329
0.013141,0.57383
0.013182,0.57439
0.013219,0.57499
0.013261,0.57555
0.013305,0.57605
0.013343,0.57658
0.013382,0.57716
0.013423,0.57768
0.013464,0.57825
0.013505,0.57879
0.013545,0.57929
0.013587,0.57983
0.013629,0.58036
0.013673,0.5809
0.013713,0.58145
0.013756,0.58202
0.013801,0.58257
0.013843,0.58309
0.01389,0.58366
0.014229,0.58642
0.014272,0.58699
0.014313,0.58754
0.014357,0.58806
0.014406,0.58861
0.014447,0.58915
0.014492,0.58968
0.014534,0.59025
0.014582,0.59079
0.014626,0.59138
0.014671,0.59198
0.014715,0.5925
0.014763,0.59306
0.014804,0.59367
0.01485,0.59426
0.014895,0.59486
0.014943,0.59542
0.014994,0.59599
0.015037,0.59657
0.015082,0.59711
0.015127,0.59769
0.015176,0.59826
0.01522,0.59885
0.015268,0.59941
0.015315,0.60002
0.01536,0.60062
0.015407,0.60111
0.015456,0.60167
0.015506,0.60221
0.015553,0.60275
0.015602,0.60333
0.015653,0.6039
0.0157,0.60446
0.015747,0.60503
0.01579,0.60565
0.01584,0.6062
0.015888,0.60675
0.015935,0.60731
0.015983,0.60784
0.016032,0.60834
0.016081,0.60888
0.01613,0.60947
0.016182,0.61006
0.016231,0.61061
0.01628,0.61113
0.016334,0.61168
0.016381,0.61225
0.016431,0.61281
0.016481,0.61331
0.016532,0.61384
0.016585,0.61443
0.016635,0.615
0.016844,0.61634
0.016895,0.61684
0.016942,0.61739
0.01699,0.61794
0.017043,0.61846
0.017098,0.61903
0.017149,0.61962
0.017201,0.6202
0.017255,0.62073
0.017308,0.62127
0.017363,0.62182
0.017412,0.62232
0.01747,0.62286
0.017524,0.62339
0.017578,0.62398
0.017635,0.62453
0.017689,0.6251
0.017741,0.62562
0.017798,0.62614
0.017854,0.62671
0.017912,0.62725
0.017969,0.62781
0.018027,0.62838
0.018082,0.62894
0.018137,0.62952
0.018191,0.63006
0.018247,0.63064
0.018301,0.6312
0.018361,0.63169
0.018419,0.63229
0.018473,0.63286
0.018534,0.63342
0.018591,0.63396
0.018646,0.63452
0.018704,0.63512
0.01876,0.63567
0.018814,0.6362
0.018875,0.63675
0.018928,0.63729
0.018985,0.63785
0.019044,0.6384
0.019099,0.63889
0.019155,0.63944
0.019212,0.64002
0.019272,0.64063
0.019333,0.64114
0.019392,0.64168
0.019453,0.64225
0.019512,0.64275
0.019571,0.64331
0.019629,0.64384
0.019692,0.64437
0.019789,0.64495
0.019852,0.64549
0.019915,0.64602
0.019975,0.64654
0.020033,0.64706
0.020095,0.64764
0.020157,0.64821
0.020218,0.64867
0.020276,0.6492
0.020337,0.64971
0.020398,0.65028
0.020462,0.65082
0.02052,0.65139
0.020579,0.65196
0.020641,0.65249
0.020703,0.65302
0.020768,0.65359
0.020833,0.65416
0.020893,0.65468
0.020956,0.6552
0.021021,0.65574
0.021089,0.65626
0.021149,0.65679
0.021213,0.65734
0.021278,0.65795
0.021341,0.65846
0.021403,0.65901
0.021469,0.65955
0.021532,0.6601
0.021596,0.66066
0.021663,0.66118
0.021727,0.66173
0.021787,0.6622
0.021844,0.66274
0.021909,0.66331
0.021975,0.6639
0.022041,0.66442
0.022104,0.66495
0.022178,0.6655
0.022246,0.66604
0.022311,0.66658
0.02238,0.66712
0.022442,0.66765
0.022509,0.66816
0.022575,0.66864
0.022643,0.66913
0.022709,0.66964
0.02278,0.6702
0.02285,0.67074
0.022922,0.67123
0.022989,0.67177
0.023059,0.67233
0.023126,0.67284
0.023197,0.67335
0.023269,0.67393
0.023341,0.67447
0.023407,0.67495
0.023475,0.67549
0.023546,0.67599
0.023616,0.67654
0.02368,0.67711
0.023749,0.67764
0.023825,0.67819
0.023896,0.67878
0.023967,0.67938
0.024037,0.67993
0.024111,0.6805
0.024184,0.68109
0.024256,0.68168
0.024327,0.68223
0.024396,0.68276
0.024466,0.68331
0.024537,0.68381
0.024611,0.6843
0.024677,0.68487
0.024744,0.6854
0.024819,0.68589
0.024888,0.68645
0.024966,0.68698
0.025036,0.68753
0.025111,0.68799
0.025185,0.68854
0.025265,0.68908
0.025339,0.68957
0.025413,0.69012
0.025488,0.69068
0.025563,0.69121
0.025648,0.69173
0.025728,0.69228
0.025807,0.69284
0.025886,0.69339
0.025963,0.69388
0.026045,0.69443
0.026122,0.69491
0.026198,0.69548
0.026275,0.696
0.026355,0.69655
0.026435,0.69714
0.026521,0.69769
0.026608,0.69819
0.026682,0.69872
0.026767,0.69929
0.026843,0.69984
0.02692,0.70034
0.026997,0.70085
0.027081,0.70139
0.027157,0.70196
0.027244,0.70245
0.027326,0.70296
0.027412,0.70349
0.027492,0.70402
0.027571,0.70453
0.027652,0.70506
0.027739,0.70558
0.027825,0.70609
0.027905,0.70661
0.027988,0.70711
0.028075,0.70761
0.028163,0.70811
0.028245,0.70864
0.02833,0.70912
0.028412,0.70962
0.028499,0.71018
0.028582,0.71074
0.028665,0.71129
0.028754,0.71176
0.028838,0.71224
0.02892,0.71277
0.029007,0.71325
0.029094,0.71376
0.029181,0.71434
0.029275,0.71485
0.029367,0.71538
0.029455,0.71586
0.029541,0.71631
0.029632,0.71684
0.029725,0.71734
0.029812,0.71785
0.029903,0.71839
0.029988,0.71895
0.030078,0.71947
0.030163,0.71998
0.030254,0.72053
0.030345,0.72102
0.030434,0.72153
0.030526,0.72204
0.030617,0.72258
0.030708,0.72312
0.0308,0.72362
0.030892,0.72418
0.03099,0.72472
0.031081,0.72525
0.031177,0.72578
0.031267,0.72627
0.031355,0.72679
0.031452,0.72729
0.031548,0.72777
0.031647,0.72828
0.031744,0.72877
0.031838,0.72927
0.031932,0.72975
0.032026,0.73026
0.03212,0.73076
0.032217,0.73125
0.032309,0.73181
0.032403,0.73231
0.032498,0.73281
0.032595,0.73329
0.032694,0.7338
0.032795,0.73434
0.032887,0.73487
0.032989,0.73542
0.033086,0.73593
0.033182,0.73643
0.033275,0.73694
0.033374,0.73745
0.033478,0.73798
0.033571,0.73851
0.033666,0.739
0.033761,0.73949
0.033859,0.73996
0.033962,0.74051
0.034059,0.74099
0.034162,0.7415
0.034273,0.74189
0.034376,0.74236
0.034481,0.74289
0.034587,0.74344
0.034703,0.74396
0.034806,0.74448
0.034912,0.74501
0.035011,0.74551
0.035122,0.74604
0.035224,0.74654
0.035333,0.74709
0.035434,0.74762
0.035537,0.74812
0.03564,0.74864
0.035746,0.74913
0.035859,0.74963
0.035971,0.7501
0.036079,0.75061
0.036188,0.75107
0.036295,0.75162
0.036403,0.75207
0.036514,0.75257
0.036623,0.75305
0.036735,0.75357
0.036846,0.7541
0.03696,0.7546
0.037071,0.7551
0.037191,0.75556
0.037301,0.75608
0.037409,0.7566
0.037527,0.75707
0.037643,0.75756
0.037752,0.75808
0.037868,0.75857
0.037982,0.75905
0.038099,0.75952
0.038214,0.76003
0.038333,0.76054
0.038457,0.76101
0.038575,0.76147
0.038692,0.76199
0.038809,0.76249
0.038926,0.763
0.039046,0.76349
0.039171,0.76404
0.039296,0.76451
0.039419,0.76504
0.039538,0.76555
0.039658,0.76609
0.039775,0.76658
0.039887,0.76708
0.040013,0.76753
0.040136,0.76806
0.040265,0.76855
0.040391,0.76907
0.040516,0.76958
0.04064,0.77004
0.040763,0.77054
0.040883,0.77099
0.041016,0.77145
0.041141,0.77195
0.041264,0.77244
0.04139,0.77287
0.041521,0.77335
0.041651,0.77383
0.041772,0.77438
0.041898,0.77486
0.042023,0.77533
0.04215,0.77579
0.04228,0.7763
0.042411,0.77684
0.042544,0.77732
0.042668,0.77779
0.042798,0.77831
0.042926,0.7788
0.04306,0.77928
0.043186,0.77975
0.043317,0.78023
0.043447,0.7807
0.043586,0.78122
0.043719,0.7817
0.043854,0.78221
0.043991,0.78271
0.044121,0.78319
0.044246,0.78373
0.044386,0.78418
0.044516,0.78463
0.044654,0.78512
0.044795,0.78562
0.044933,0.78612
0.045076,0.78659
0.045217,0.78707
0.045359,0.78754
0.045497,0.78801
0.045629,0.78848
0.045774,0.78897
0.045915,0.78945
0.046056,0.78995
0.046197,0.79045
0.046342,0.79091
0.046494,0.7914
0.046642,0.79189
0.046794,0.79238
0.046938,0.79289
0.047091,0.79343
0.04724,0.79392
0.047392,0.79441
0.047543,0.7949
0.047689,0.79539
0.047839,0.7959
0.047992,0.79638
0.048147,0.79687
0.048303,0.79737
0.048452,0.79792
0.048611,0.79843
0.048764,0.7989
0.048921,0.79936
0.049078,0.79983
0.049235,0.80033
0.049392,0.80081
0.049546,0.80129
0.0497,0.8018
0.049857,0.80228
0.050022,0.80271
0.050178,0.8032
0.050334,0.80372
0.050487,0.80421
0.050648,0.80471
0.050808,0.80518
0.050968,0.80566
0.051134,0.80614
0.051298,0.8066
0.051468,0.8071
0.051635,0.80756
0.051802,0.80808
0.051964,0.8086
0.052123,0.80907
0.05229,0.80954
0.052444,0.81
0.052603,0.8105
0.052763,0.81099
0.052932,0.81143
0.053102,0.81192
0.053266,0.81245
0.053434,0.81288
0.053602,0.81334
0.053765,0.81379
0.053937,0.81431
0.054114,0.81476
0.054283,0.81526
0.054461,0.81568
0.054633,0.81612
0.054815,0.81662
0.054994,0.81708
0.055174,0.81756
0.055358,0.81804
0.055544,0.81853
0.055715,0.81898
0.055891,0.81951
0.056079,0.82
0.056259,0.82049
0.056446,0.82098
0.056631,0.82144
0.056811,0.82193
0.056993,0.82239
0.057168,0.82285
0.057359,0.8233
0.057539,0.82379
0.057727,0.82423
0.057918,0.82469
0.058104,0.82513
0.0583,0.8256
0.058506,0.82608
0.058692,0.82653
0.058885,0.82695
0.059072,0.8274
0.059262,0.82793
0.059458,0.82842
0.059653,0.82893
0.059852,0.82937
0.060053,0.82986
0.06026,0.83034
0.060461,0.83081
0.060657,0.83128
0.060847,0.83171
0.061043,0.8322
0.061249,0.83269
0.061449,0.83316
0.06165,0.83359
0.061859,0.83403
0.062059,0.83448
0.062268,0.83496
0.062471,0.83544
0.062679,0.8359
0.06289,0.83633
0.063105,0.8368
0.063318,0.83726
0.063536,0.83778
0.063736,0.83822
0.063948,0.83873
0.064166,0.83917
0.064384,0.83959
0.06459,0.84009
0.064815,0.84055
0.065035,0.841
0.065248,0.84151
0.065456,0.84198
0.065676,0.84242
0.065886,0.8429
0.066104,0.84335
0.06633,0.84382
0.066543,0.8443
0.066769,0.84471
0.066987,0.84517
0.067217,0.84563
0.067436,0.84612
0.067653,0.84656
0.067878,0.84694
0.068108,0.8474
0.068332,0.8478
0.068558,0.84826
0.068793,0.84869
0.069023,0.84915
0.069257,0.84964
0.069492,0.85008
0.069741,0.85049
0.069971,0.85088
0.070208,0.85129
0.070448,0.85174
0.070688,0.85214
0.070923,0.8526
0.071178,0.85306
0.071421,0.85353
0.071677,0.85403
0.071919,0.85448
0.072168,0.85491
0.072416,0.85535
0.072653,0.85585
0.072902,0.85624
0.073154,0.85669
0.073411,0.85716
0.073671,0.85762
0.07392,0.85803
0.074177,0.85846
0.074435,0.85888
0.074698,0.85935
0.074953,0.85979
0.075217,0.86028
0.075481,0.86076
0.075739,0.86116
0.076003,0.86161
0.076275,0.86205
0.07653,0.86248
0.076801,0.86293
0.077077,0.86331
0.07735,0.86375
0.077623,0.86419
0.07789,0.86465
0.078164,0.86507
0.07844,0.86555
0.078718,0.86606
0.078992,0.86649
0.079272,0.86693
0.079561,0.8674
0.079846,0.86786
0.080126,0.86829
0.08041,0.86879
0.080706,0.86922
0.080995,0.86966
0.081285,0.87007
0.081589,0.87049
0.081875,0.87097
0.082171,0.87136
0.082461,0.87177
0.082757,0.87218
0.083046,0.87262
0.083339,0.87303
0.083643,0.87346
0.083955,0.87386
0.084255,0.87428
0.084562,0.87469
0.084875,0.87511
0.085178,0.87552
0.08548,0.876
0.085788,0.87643
0.086101,0.87681
0.086413,0.87723
0.086739,0.87764
0.087059,0.87807
0.087368,0.8785
0.087683,0.87893
0.088005,0.87934
0.08833,0.87976
0.088656,0.88017
0.08898,0.88058
0.089317,0.88097
0.089647,0.88138
0.089989,0.88177
0.090316,0.88216
0.090636,0.8826
0.090968,0.88298
0.091306,0.88342
0.091641,0.88382
0.091977,0.88425
0.092312,0.88463
0.09265,0.88502
0.093002,0.88542
0.093336,0.88583
0.093691,0.88621
0.094044,0.88663
0.094398,0.88704
0.094742,0.88743
0.095107,0.88781
0.095473,0.88822
0.095829,0.88861
0.09618,0.88901
0.096543,0.88943
0.096892,0.88984
0.097248,0.89031
0.097614,0.89072
0.097985,0.89114
0.098355,0.89153
0.098739,0.89199
0.099104,0.89242
0.099495,0.8928
0.099878,0.89314
0.10025,0.89355
0.10063,0.89397
0.101,0.89434
0.10139,0.89474
0.10179,0.89516
0.10218,0.89555
0.10258,0.89594
0.10299,0.89634
0.10338,0.89677
0.10376,0.89719
0.10416,0.89757
0.10456,0.89795
0.10497,0.8983
0.10538,0.89869
0.10578,0.89908
0.1062,0.89946
0.10662,0.89984
0.10703,0.90021
0.10744,0.90057
0.10786,0.90094
0.10828,0.90128
0.1087,0.90159
0.10912,0.90203
0.10955,0.90244
0.10998,0.9028
0.1104,0.9032
0.11084,0.90358
0.11128,0.90397
0.11172,0.90435
0.11217,0.90472
0.11261,0.90508
0.11306,0.90544
0.11352,0.90581
0.11396,0.90624
0.11442,0.90664
0.11488,0.907
0.11535,0.90737
0.1158,0.90774
0.11628,0.90811
0.11675,0.90852
0.11722,0.90888
0.1177,0.90926
0.11816,0.90965
0.11863,0.91002
0.1191,0.91038
0.11958,0.91077
0.12007,0.91114
0.12055,0.91148
0.12105,0.91178
0.12155,0.91215
0.12206,0.91252
0.12258,0.9129
0.12307,0.91329
0.12359,0.91366
0.1241,0.91407
0.12462,0.91442
0.12514,0.91481
0.12567,0.91519
0.12619,0.91555
0.12673,0.91589
0.12725,0.91625
0.12779,0.91659
0.12832,0.91694
0.12885,0.91727
0.12939,0.91761
0.12993,0.91797
0.13049,0.91831
0.13103,0.91868
0.13158,0.91903
0.13213,0.91935
0.1327,0.91974
0.13326,0.9201
0.13383,0.92047
0.1344,0.92081
0.13497,0.92116
0.13553,0.92151
0.13613,0.92184
0.13673,0.9222
0.1373,0.92256
0.1379,0.92294
0.13848,0.92327
0.13908,0.92364
0.13967,0.92394
0.14027,0.92426
0.14087,0.92456
0.14149,0.92485
0.1421,0.92518
0.14272,0.92552
0.14333,0.92585
0.14396,0.92618
0.14459,0.92652
0.14522,0.92683
0.14583,0.92715
0.14646,0.9275
0.14712,0.9278
0.14776,0.92816
0.14838,0.9285
0.14903,0.92883
0.14968,0.92915
0.15034,0.92946
0.15102,0.92977
0.15168,0.93009
0.15235,0.93044
0.15303,0.93078
0.15372,0.93106
0.1544,0.93135
0.1551,0.93171
0.1558,0.93202
0.1565,0.93234
0.15723,0.93266
0.15794,0.93299
0.15865,0.93327
0.15935,0.93358
0.16008,0.93386
0.16082,0.93414
0.16158,0.93442
0.16232,0.9347
0.16307,0.93496
0.16383,0.93525
0.16457,0.93552
0.16533,0.93581
0.1661,0.93605
0.16686,0.93628
0.16765,0.93656
0.16844,0.93683
0.16922,0.93709
0.17002,0.93738
0.17082,0.93767
0.17164,0.93792
0.17246,0.93819
0.17327,0.93845
0.17407,0.93873
0.17491,0.93901
0.17574,0.93924
0.17656,0.9395
0.1774,0.93977
0.17825,0.94001
0.17909,0.94028
0.17994,0.94051
0.1808,0.94074
0.18166,0.941
0.18251,0.94127
0.18338,0.94151
0.18428,0.94176
0.18516,0.94201
0.18608,0.94225
0.18698,0.9425
0.1879,0.94273
0.18882,0.94292
0.18974,0.94313
0.19066,0.94338
0.1916,0.94362
0.19254,0.94385
0.19347,0.94411
0.19443,0.94428
0.19541,0.9445
0.19638,0.94474
0.19736,0.94499
0.19832,0.94518
0.19929,0.94539
0.20029,0.94556
0.20129,0.94576
0.20227,0.946
0.20328,0.9462
0.20427,0.94641
0.20527,0.9466
0.20629,0.94682
0.20731,0.94701
0.20834,0.9472
0.20938,0.94739
0.21042,0.9476
0.21148,0.94778
0.21254,0.94795
0.21334,0.9481
0.21369,0.94816
0.21405,0.94821
0.21442,0.94827
0.21479,0.94831
0.21516,0.94836
0.21554,0.94841
0.21592,0.94847
0.2163,0.94852
0.21669,0.94856
0.21708,0.94861
0.21749,0.94866
0.2179,0.94873
0.21831,0.94878
0.21873,0.94885
0.21914,0.94889
0.21957,0.94893
0.22,0.94901
0.22043,0.94908
0.22087,0.94913
0.2213,0.94917
0.22174,0.94924
0.22219,0.9493
0.22266,0.94937
0.22312,0.94944
0.2236,0.94951
0.22407,0.94957
0.22457,0.94962
0.22506,0.94968
0.22555,0.94973
0.22605,0.94978
0.22658,0.94984
0.22711,0.9499
0.22764,0.94997
0.22818,0.95003
0.22872,0.95008
0.22927,0.95014
0.22985,0.95021
0.23043,0.95025
0.23101,0.95032
0.23161,0.95039
0.23221,0.95043
0.23284,0.95049
0.23348,0.95054
0.23411,0.9506
0.23475,0.95068
0.23541,0.95075
0.23608,0.95083
0.23677,0.9509
0.23747,0.95096
0.23819,0.95103
0.2389,0.95112
0.23951,0.95119
0.23992,0.95124
0.24031,0.95127
0.24073,0.95131
0.24114,0.95136
0.24156,0.95142
0.24198,0.95148
0.24241,0.95153
0.24284,0.95159
0.24327,0.95163
0.24372,0.95167
0.24416,0.95171
0.2446,0.95176
0.24506,0.95181
0.24553,0.95184
0.24598,0.95188
0.24645,0.95193
0.24692,0.95198
0.24739,0.95203
0.24789,0.95207
0.24838,0.95211
0.24887,0.95216
0.24937,0.95222
0.24987,0.95227
0.25038,0.95232
0.2509,0.95236
0.25143,0.95241
0.25196,0.95246
0.25249,0.95252
0.25302,0.95258
0.25358,0.95265
0.25414,0.95271
0.25471,0.95278
0.25529,0.95283
0.25587,0.95288
0.25646,0.95294
0.25707,0.95299
0.25768,0.95303
0.2583,0.95309
0.25893,0.95315
0.25958,0.95321
0.26022,0.95326
0.26088,0.95332
0.26155,0.95338
0.26223,0.95344
0.26292,0.95349
0.26364,0.95355
0.26399,0.95359
1,1


==> images/datFiles/STAREN.dat <==
0,0
2.5556e-07,1.2421e-05
2.5556e-07,1.3974e-05
2.5556e-07,1.8632e-05
2.5556e-07,2.0185e-05
2.5556e-07,2.1737e-05
3.8334e-07,2.329e-05
3.8334e-07,2.4843e-05
3.8334e-07,2.6395e-05
3.8334e-07,2.9501e-05
3.8334e-07,3.4159e-05
3.8334e-07,3.5711e-05
3.8334e-07,3.7264e-05
5.1112e-07,4.0369e-05
5.1112e-07,4.3475e-05
5.1112e-07,4.5027e-05
6.389e-07,4.5027e-05
6.389e-07,4.658e-05
6.389e-07,4.8133e-05
6.389e-07,5.1238e-05
6.389e-07,5.5896e-05
7.6668e-07,5.7449e-05
8.9446e-07,6.2107e-05
8.9446e-07,6.6765e-05
8.9446e-07,6.987e-05
8.9446e-07,7.1423e-05
8.9446e-07,7.4528e-05
8.9446e-07,7.7633e-05
8.9446e-07,7.9186e-05
1.0222e-06,8.2291e-05
1.0222e-06,8.3844e-05
1.15e-06,8.5397e-05
1.2778e-06,8.5397e-05
1.4056e-06,8.5397e-05
1.5334e-06,8.5397e-05
1.6611e-06,8.8502e-05
1.7889e-06,9.316e-05
1.7889e-06,9.6265e-05
1.9167e-06,9.6265e-05
1.9167e-06,9.7818e-05
2.0445e-06,9.7818e-05
2.3e-06,0.00010092
2.3e-06,0.00010403
2.4278e-06,0.00010869
2.4278e-06,0.00011024
2.5556e-06,0.0001149
2.6834e-06,0.000118
2.6834e-06,0.00011956
2.6834e-06,0.00012266
2.6834e-06,0.00012577
2.6834e-06,0.00012887
2.8112e-06,0.00013508
3.0667e-06,0.00013974
3.3223e-06,0.00014129
3.4501e-06,0.00014285
3.5778e-06,0.0001475
3.5778e-06,0.00014906
3.5778e-06,0.00015527
3.5778e-06,0.00016458
3.7056e-06,0.00017079
3.8334e-06,0.00017235
3.9612e-06,0.0001739
3.9612e-06,0.00017545
3.9612e-06,0.00018166
4.089e-06,0.00018166
4.089e-06,0.00018943
4.3445e-06,0.00019408
4.4723e-06,0.00019719
4.6001e-06,0.0002034
4.6001e-06,0.0002065
4.8556e-06,0.0002065
4.8556e-06,0.00021582
4.9834e-06,0.00022203
4.9834e-06,0.00022358
5.1112e-06,0.00022669
5.1112e-06,0.00023135
5.1112e-06,0.00023445
5.3668e-06,0.00023445
5.4945e-06,0.00023601
5.6223e-06,0.00024222
5.8779e-06,0.00024998
6.0057e-06,0.00025153
6.0057e-06,0.00025464
6.1334e-06,0.00025619
6.2612e-06,0.00025774
6.2612e-06,0.00026085
6.389e-06,0.00026551
6.7723e-06,0.00027482
6.9001e-06,0.00027948
7.0279e-06,0.00028414
7.1557e-06,0.00028569
7.1557e-06,0.00028724
7.539e-06,0.0002919
7.7946e-06,0.00029501
7.9224e-06,0.00030122
8.0501e-06,0.00030743
8.3057e-06,0.00031053
8.4335e-06,0.00031674
8.5613e-06,0.00032295
8.9446e-06,0.00032606
9.3279e-06,0.00033072
9.3279e-06,0.00033538
9.4557e-06,0.00034469
9.8391e-06,0.0003509
1.0095e-05,0.00036022
1.0095e-05,0.00036953
1.035e-05,0.00037419
1.0478e-05,0.00038196
1.0478e-05,0.00038506
1.0478e-05,0.00039127
1.0734e-05,0.00040214
1.0989e-05,0.00040525
1.1372e-05,0.00040525
1.1628e-05,0.00041611
1.2139e-05,0.00042543
1.2522e-05,0.00042854
1.2778e-05,0.00044251
1.2906e-05,0.00045183
1.2906e-05,0.00046114
1.3161e-05,0.00046735
1.3672e-05,0.00047667
1.4439e-05,0.00048598
1.4567e-05,0.00049375
1.4567e-05,0.00049996
1.4695e-05,0.00051393
1.495e-05,0.00052325
1.5973e-05,0.00053101
1.6228e-05,0.00053722
1.6995e-05,0.00054964
1.7123e-05,0.00056207
1.7378e-05,0.00056983
1.7506e-05,0.0005807
1.8017e-05,0.00059312
1.8273e-05,0.00060088
1.8656e-05,0.00061641
1.9295e-05,0.00062262
1.955e-05,0.00063038
1.9678e-05,0.00063815
2.0061e-05,0.00064746
2.0573e-05,0.00065212
2.0828e-05,0.00065523
2.1211e-05,0.00066765
2.1723e-05,0.00067541
2.2106e-05,0.00069249
2.2362e-05,0.00070025
2.2362e-05,0.00071267
2.2617e-05,0.00071578
2.2745e-05,0.0007282
2.3384e-05,0.00074217
2.3512e-05,0.00075149
2.415e-05,0.00076081
2.4278e-05,0.00076857
2.4534e-05,0.0007841
2.4917e-05,0.00079186
2.53e-05,0.00079962
2.5684e-05,0.00081049
2.5939e-05,0.0008167
2.6578e-05,0.00082602
2.6578e-05,0.00083844
2.6962e-05,0.0008462
2.76e-05,0.00086173
2.7984e-05,0.0008726
2.8112e-05,0.00088502
2.8112e-05,0.00090676
2.8495e-05,0.00092073
2.9134e-05,0.00092694
2.9517e-05,0.00094247
2.9901e-05,0.00095955
3.0156e-05,0.00097352
3.0412e-05,0.00098129
3.0923e-05,0.00099371
3.0923e-05,0.0010077
3.1306e-05,0.0010279
3.1562e-05,0.0010325
3.1689e-05,0.0010605
3.1689e-05,0.0010791
3.1945e-05,0.0010993
3.2201e-05,0.0011164
3.2201e-05,0.0011397
3.2328e-05,0.0011536
3.2584e-05,0.0011676
3.3095e-05,0.0011909
3.3606e-05,0.001208
3.4245e-05,0.0012235
3.4373e-05,0.001239
3.4628e-05,0.0012654
3.5012e-05,0.0012841
3.5012e-05,0.0012996
3.5651e-05,0.0013167
3.5778e-05,0.0013368
3.6034e-05,0.0013508
3.629e-05,0.0013741
3.6417e-05,0.0014083
3.6545e-05,0.0014331
3.6928e-05,0.001458
3.7184e-05,0.0014906
3.744e-05,0.0015045
3.7695e-05,0.0015247
3.8206e-05,0.001548
3.8845e-05,0.0015853
3.9101e-05,0.0016086
3.9228e-05,0.0016334
3.9484e-05,0.0016505
3.974e-05,0.0016831
3.974e-05,0.0017017
3.9867e-05,0.0017204
4.0506e-05,0.001739
4.0634e-05,0.0017654
4.089e-05,0.0017918
4.1273e-05,0.0018166
4.1529e-05,0.0018353
4.1784e-05,0.0018585
4.2167e-05,0.0018803
4.2806e-05,0.0019067
4.3317e-05,0.0019315
4.3573e-05,0.0019579
4.4212e-05,0.0019859
4.5106e-05,0.0020278
4.5234e-05,0.0020697
4.5362e-05,0.0021008
4.549e-05,0.0021442
4.5745e-05,0.0021846
4.6001e-05,0.0022126
4.6384e-05,0.0022529
4.6895e-05,0.0022964
4.7279e-05,0.0023259
4.779e-05,0.0023554
4.8556e-05,0.0023864
4.9068e-05,0.002416
4.9323e-05,0.0024392
4.9706e-05,0.0024765
4.9834e-05,0.0025122
5.0218e-05,0.0025495
5.0729e-05,0.0025883
5.0729e-05,0.0026209
5.0984e-05,0.002652
5.1368e-05,0.0026861
5.1623e-05,0.0027296
5.2262e-05,0.0027669
5.2518e-05,0.0027979
5.2773e-05,0.0028259
5.3157e-05,0.0028585
5.354e-05,0.0028911
5.4307e-05,0.0029423
5.4562e-05,0.0029687
5.4818e-05,0.0030029
5.5457e-05,0.003037
5.5584e-05,0.0030929
5.5712e-05,0.0031504
5.6223e-05,0.0031752
5.6607e-05,0.0032295
5.699e-05,0.003273
5.7373e-05,0.0033305
5.7757e-05,0.0033926
5.8395e-05,0.0034329
5.9162e-05,0.003478
5.9546e-05,0.0035416
6.0568e-05,0.0035913
6.0951e-05,0.0036363
6.1462e-05,0.0036814
6.1973e-05,0.0037202
6.2101e-05,0.0037699
6.2612e-05,0.0038242
6.3379e-05,0.0038817
6.4529e-05,0.00395
6.504e-05,0.0040136
6.5551e-05,0.0040618
6.5935e-05,0.0041146
6.7596e-05,0.0041736
6.8235e-05,0.0042279
6.9257e-05,0.0042962
7.0023e-05,0.0043552
7.079e-05,0.0043956
7.1429e-05,0.0044422
7.1812e-05,0.0045214
7.2707e-05,0.0045742
7.309e-05,0.0046456
7.4112e-05,0.0047077
7.4751e-05,0.0047558
7.539e-05,0.0048133
7.5774e-05,0.0048738
7.5901e-05,0.0049297
7.7179e-05,0.0050167
7.769e-05,0.0050726
7.7946e-05,0.0051254
7.9096e-05,0.0052076
7.9479e-05,0.0052884
8.0501e-05,0.005366
8.1396e-05,0.0054405
8.2674e-05,0.0054856
8.3313e-05,0.0055741
8.4079e-05,0.0056579
8.5996e-05,0.0057262
8.7785e-05,0.0058163
8.8168e-05,0.0058877
8.8807e-05,0.0059685
9.0596e-05,0.006043
9.0979e-05,0.0061315
9.1746e-05,0.0061998
9.2641e-05,0.0062976
9.3279e-05,0.0063815
9.3663e-05,0.0064669
9.4429e-05,0.0065507
9.5452e-05,0.0066221
9.6985e-05,0.0067122
9.7624e-05,0.006796
9.8007e-05,0.0068814
9.9285e-05,0.0069746
9.9924e-05,0.0070646
0.00010146,0.0071547
0.00010222,0.0072587
0.0001035,0.0073301
0.00010478,0.0074031
0.00010593,0.007518
0.00010721,0.007605
0.00010823,0.007709
0.00010964,0.0078006
0.00011245,0.0078891
0.00011398,0.0079807
0.00011564,0.0080723
0.00011769,0.008181
0.00011922,0.008299
0.00012152,0.008417
0.00012305,0.0085241
0.00012484,0.0086406
0.00012574,0.0087369
0.00012752,0.0088471
0.00012957,0.0089651
0.00013187,0.0090769
0.00013417,0.0091778
0.00013583,0.009302
0.00013813,0.0094247
0.00013966,0.0095365
0.00014069,0.0096529
0.00014235,0.0097709
0.00014299,0.0098796
0.00014388,0.010012
0.00014503,0.010133
0.00014682,0.010254
0.00014835,0.010392
0.00014976,0.010515
0.00015027,0.01063
0.00015206,0.010738
0.00015321,0.010866
0.00015436,0.010984
0.00015628,0.01114
0.00015781,0.011243
0.00015845,0.011352
0.00015998,0.011496
0.00016139,0.011639
0.0001619,0.011786
0.00016292,0.011959
0.00016433,0.012094
0.00016599,0.01221
0.00016688,0.01235
0.00016726,0.012487
0.00016803,0.012606
0.0001688,0.012778
0.00016931,0.012928
0.0001702,0.013101
0.00017199,0.013241
0.0001725,0.013421
0.0001734,0.013592
0.00017468,0.013733
0.00017519,0.013906
0.00017646,0.014056
0.000178,0.014232
0.00017928,0.014421
0.00018043,0.014606
0.00018183,0.014795
0.00018362,0.014968
0.00018541,0.015145
0.00018707,0.015334
0.00018899,0.015525
0.00019154,0.015707
0.00019282,0.015871
0.00019397,0.016064
0.00019499,0.016247
0.00019691,0.016447
0.00019768,0.016651
0.00019857,0.016873
0.00019985,0.017075
0.00020125,0.017264
0.00020253,0.017461
0.00020368,0.017686
0.00020483,0.017882
0.00020624,0.018095
0.00020777,0.018357
0.00020905,0.018585
0.00021058,0.018804
0.0002116,0.019029
0.00021326,0.019224
0.00021505,0.019419
0.00021633,0.019641
0.00021761,0.019893
0.00021825,0.020126
0.00021965,0.020379
0.0002217,0.02063
0.00022298,0.020838
0.00022515,0.021051
0.00022694,0.021313
0.0002277,0.021549
0.00022975,0.021803
0.00023205,0.022054
0.00023282,0.022247
0.00023486,0.022486
0.00023639,0.022716
0.0002378,0.023018
0.00024023,0.023261
0.00024163,0.023509
0.00024355,0.023782
0.00024585,0.024046
0.00024674,0.024335
0.0002493,0.024636
0.00025147,0.024919
0.00025415,0.02517
0.00025633,0.025445
0.00025901,0.0257
0.00026131,0.025973
0.00026246,0.026287
0.00026591,0.026555
0.00026808,0.026841
0.00026987,0.027131
0.00027179,0.027419
0.00027332,0.027655
0.000276,0.027948
0.00027894,0.028221
0.00027971,0.028578
0.00028176,0.028827
0.00028354,0.029161
0.00028546,0.02949
0.00028699,0.029827
0.00028904,0.03012
0.00029108,0.030493
0.00029377,0.030789
0.00029607,0.031164
0.00029913,0.031483
0.00030194,0.031774
0.00030361,0.032115
0.00030565,0.032431
0.00030731,0.03278
0.00030897,0.033089
0.00031191,0.033424
0.00031421,0.033784
0.00031779,0.034128
0.00032073,0.034454
0.00032277,0.0348
0.00032546,0.035171
0.00032712,0.035514
0.00033006,0.035899
0.00033299,0.036289
0.00033504,0.03664
0.00033747,0.036986
0.00033977,0.037354
0.00034181,0.037793
0.00034309,0.038154
0.00034539,0.038582
0.0003468,0.038975
0.00034922,0.039397
0.00035191,0.039792
0.0003537,0.04023
0.000356,0.040638
0.00035893,0.041042
0.00036162,0.041444
0.00036277,0.041854
0.00036468,0.04224
0.00036711,0.042628
0.00037043,0.043041
0.0003735,0.043493
0.00037606,0.043923
0.00037912,0.044347
0.00038078,0.044793
0.00038308,0.045252
0.00038577,0.045675
0.0003882,0.046116
0.00038986,0.046564
0.00039139,0.046985
0.00039433,0.047499
0.00039663,0.047942
0.00039842,0.048366
0.00040046,0.048782
0.00040378,0.049247
0.00040609,0.04974
0.00040826,0.050195
0.00041145,0.050727
0.00041452,0.051244
0.00041707,0.051743
0.00042091,0.052264
0.00042308,0.052766
0.00042742,0.053232
0.00042998,0.053704
0.00043356,0.054235
0.00043675,0.054784
0.00043905,0.055272
0.00044212,0.055773
0.00044493,0.056309
0.00044774,0.056823
0.00045132,0.057352
0.00045413,0.057815
0.00045732,0.058324
0.00046039,0.058835
0.0004632,0.059388
0.00046716,0.059959
0.0004701,0.060525
0.0004733,0.061046
0.00047509,0.061577
0.00047905,0.062111
0.0004825,0.062692
0.00048518,0.063212
0.00048838,0.063768
0.0004908,0.064316
0.00049438,0.064825
0.0004977,0.065358
0.00050039,0.065934
0.00050435,0.066533
0.00050729,0.067122
0.00051035,0.067726
0.00051444,0.068306
0.00051725,0.068836
0.00051968,0.069414
0.00052339,0.070035
0.00052709,0.070597
0.0005308,0.071201
0.00053399,0.07176
0.00053795,0.072384
0.00054166,0.072974
0.00054677,0.073595
0.00055278,0.07421
0.00055648,0.074848
0.00056006,0.075466
0.00056428,0.076076
0.00056722,0.076706
0.0005699,0.077304
0.0005736,0.077959
0.00057731,0.078594
0.00058395,0.079216
0.00058702,0.079894
0.00058983,0.080568
0.00059405,0.081203
0.00059724,0.081917
0.00060121,0.082593
0.00060555,0.083242
0.00061053,0.083962
0.00061424,0.084656
0.00061897,0.085381
0.00062395,0.086091
0.00062868,0.086746
0.00063366,0.087502
0.00063647,0.088201
0.00064043,0.08899
0.00064388,0.089724
0.00064976,0.090404
0.00065423,0.091087
0.00065832,0.091868
0.00066369,0.092589
0.00066803,0.093314
0.00067302,0.094059
0.00067596,0.094846
0.00068056,0.095654
0.00068465,0.096432
0.0006904,0.097237
0.000695,0.097962
0.000701,0.098697
0.00070726,0.099478
0.00071199,0.1003
0.00071697,0.10111
0.00072234,0.10184
0.0007286,0.10262
0.00073422,0.10343
0.00073959,0.10422
0.00074547,0.10503
0.00075224,0.10584
0.00075786,0.10664
0.000764,0.10745
0.00077102,0.10834
0.00077754,0.10912
0.00078329,0.10993
0.00078891,0.11078
0.00079505,0.11168
0.00080208,0.11253
0.00080923,0.11337
0.00081728,0.11421
0.0008238,0.11504
0.00083083,0.11596
0.00083696,0.11685
0.00084348,0.11777
0.00084935,0.11863
0.00085613,0.11952
0.00086469,0.12046
0.00087172,0.12133
0.00087772,0.12228
0.00088641,0.12316
0.00089242,0.12416
0.00089855,0.12512
0.00090686,0.12612
0.00091324,0.12705
0.00092168,0.12795
0.00092947,0.12894
0.0009365,0.12987
0.00094314,0.13087
0.00095196,0.13178
0.00096065,0.13272
0.0009673,0.1337
0.00097458,0.13469
0.00098148,0.13564
0.00099132,0.13657
0.00099873,0.13752
0.0010078,0.13858
0.0010166,0.13968
0.0010261,0.14065
0.0010322,0.14168
0.0010403,0.14268
0.0010486,0.14366
0.0010584,0.14484
0.0010667,0.14588
0.0010741,0.14701
0.0010832,0.14806
0.0010907,0.14913
0.0011008,0.15026
0.0011098,0.15129
0.0011191,0.15243
0.0011274,0.15354
0.001137,0.15465
0.0011476,0.15579
0.0011588,0.15695
0.0011691,0.15808
0.001179,0.15924
0.0011908,0.16041
0.0012034,0.16146
0.0012128,0.16262
0.0012243,0.16385
0.0012344,0.16503
0.0012434,0.16615
0.0012538,0.16744
0.0012653,0.16859
0.0012755,0.16979
0.0012879,0.17104
0.0013,0.17228
0.0013082,0.17349
0.0013193,0.17469
0.0013324,0.17588
0.0013437,0.17707
0.0013556,0.17835
0.0013692,0.17958
0.0013812,0.18085
0.0013942,0.18207
0.0014071,0.18333
0.0014191,0.18465
0.0014345,0.18588
0.0014486,0.18716
0.001461,0.18836
0.0014757,0.18964
0.0014903,0.191
0.0015082,0.19233
0.0015197,0.19355
0.0015328,0.19482
0.0015466,0.19615
0.0015619,0.19746
0.0015785,0.19879
0.0015948,0.2001
0.0016098,0.20144
0.0016237,0.20271
0.0016404,0.20407
0.0016583,0.20553
0.0016743,0.20696
0.0016913,0.2084
0.0017054,0.20969
0.0017195,0.21107
0.0017332,0.21241
0.0017508,0.21381
0.0017695,0.21521
0.0017864,0.21666
0.0018045,0.21811
0.001821,0.2196
0.0018408,0.22105
0.001861,0.22257
0.0018785,0.22398
0.0018986,0.2255
0.0019187,0.22688
0.0019369,0.22847
0.0019552,0.22996
0.0019771,0.23142
0.0019995,0.23294
0.0020207,0.23442
0.0020431,0.23593
0.0020631,0.23744
0.0020855,0.23904
0.0021059,0.24051
0.0021303,0.242
0.0021542,0.24356
0.0021761,0.24509
0.0021997,0.24662
0.0022209,0.24821
0.0022423,0.24982
0.0022658,0.25143
0.0022869,0.25306
0.0023129,0.25468
0.0023394,0.25634
0.0023669,0.25802
0.0023909,0.25964
0.0024148,0.26137
0.0024426,0.26308
0.0024697,0.26477
0.0024987,0.26646
0.0025254,0.2683
0.0025534,0.27014
0.0025796,0.27191
0.0026088,0.27365
0.0026385,0.27549
0.0026668,0.2772
0.0026977,0.27896
0.002727,0.28067
0.0027556,0.28252
0.0027899,0.28429
0.0028199,0.28614
0.00285,0.28793
0.0028788,0.28982
0.0029121,0.29178
0.0029469,0.29367
0.0029814,0.29548
0.0030164,0.29745
0.0030507,0.29938
0.0030881,0.30126
0.0031252,0.30318
0.0031585,0.30517
0.0031974,0.3071
0.0032349,0.30911
0.0032746,0.31106
0.0033118,0.31304
0.0033541,0.31507
0.0033927,0.31711
0.0034327,0.31925
0.0034749,0.32131
0.0035134,0.32339
0.0035569,0.32543
0.0036011,0.32751
0.0036462,0.32966
0.003688,0.33174
0.0037319,0.33383
0.0037805,0.33589
0.0038277,0.33792
0.0038722,0.3401
0.0039226,0.3423
0.0039747,0.34452
0.0040206,0.34678
0.0040712,0.34898
0.0041235,0.35131
0.0041753,0.35356
0.004229,0.3558
0.0042832,0.35808
0.0043354,0.36041
0.0043903,0.36274
0.004445,0.36499
0.0045003,0.36729
0.0045612,0.36956
0.0046195,0.37191
0.0046799,0.37436
0.0047396,0.37676
0.004808,0.37921
0.0048652,0.38162
0.0049304,0.38399
0.0050017,0.38638
0.005071,0.38873
0.0051434,0.3912
0.0052095,0.39369
0.0052849,0.39611
0.0053554,0.39863
0.0054229,0.40113
0.0054961,0.40372
0.0055753,0.40622
0.0056515,0.40871
0.005734,0.41123
0.0058165,0.4138
0.0059006,0.41632
0.005986,0.41897
0.0060758,0.42159
0.0061605,0.42425
0.0062507,0.42685
0.0063443,0.42948
0.0064368,0.4322
0.0065266,0.43488
0.0066231,0.43749
0.0067233,0.44015
0.0068266,0.44279
0.0069322,0.44545
0.0070353,0.44829
0.0071285,0.45098
0.0072398,0.45379
0.0073439,0.45656
0.0074524,0.45933
0.0075588,0.46215
0.0076777,0.46492
0.0077959,0.46768
0.0079176,0.47045
0.0080339,0.47317
0.0081551,0.47601
0.0082904,0.47885
0.0084187,0.48161
0.0085524,0.48444
0.0086902,0.48738
0.0088283,0.49017
0.0089647,0.49294
0.0091107,0.49568
0.0092486,0.49856
0.0093948,0.50149
0.0095461,0.50442
0.0097041,0.50732
0.009858,0.51018
0.01002,0.51328
0.010182,0.51625
0.010353,0.51925
0.010536,0.52225
0.010703,0.52521
0.010898,0.52832
0.011091,0.53129
0.011283,0.53438
0.011484,0.53728
0.011688,0.54031
0.011884,0.5434
0.012098,0.54647
0.012308,0.54944
0.01252,0.55264
0.012756,0.5557
0.012994,0.55884
0.013217,0.56209
0.013452,0.56513
0.013698,0.56823
0.013949,0.57135
0.014214,0.57448
0.014476,0.57756
0.01475,0.58071
0.015033,0.58389
0.015319,0.58713
0.01562,0.59029
0.015923,0.5935
0.016235,0.5967
0.016555,0.59994
0.016881,0.60325
0.017212,0.60653
0.017562,0.60981
0.017914,0.61309
0.018285,0.61634
0.018667,0.6197
0.01907,0.62304
0.019469,0.62659
0.019876,0.62995
0.020304,0.6335
0.020737,0.63683
0.021194,0.64039
0.021659,0.64369
0.022145,0.64703
0.022647,0.65047
0.023157,0.6539
0.023682,0.65744
0.02422,0.66091
0.024774,0.66424
0.025344,0.6677
0.025943,0.67124
0.026571,0.67484
0.027199,0.67833
0.027869,0.68185
0.02854,0.68525
0.029245,0.68872
0.02997,0.6922
0.030731,0.6956
0.031509,0.69926
0.032285,0.70274
0.033106,0.70619
0.033955,0.7098
0.034839,0.71331
0.035757,0.71685
0.036707,0.72037
0.0377,0.72397
0.038736,0.7275
0.039801,0.73108
0.040923,0.73441
0.042067,0.73789
0.043276,0.74131
0.044509,0.74493
0.045797,0.74852
0.047122,0.75193
0.048492,0.75541
0.04991,0.759
0.051386,0.7625
0.052933,0.76591
0.054575,0.76946
0.056282,0.77287
0.058027,0.77636
0.059871,0.77977
0.061803,0.78325
0.063789,0.78656
0.065881,0.7899
0.068056,0.7932
0.070311,0.79662
0.072654,0.79993
0.075126,0.80325
0.077646,0.80674
0.08032,0.81003
0.083113,0.81334
0.086053,0.81668
0.089092,0.82
0.092261,0.8233
0.095617,0.82651
0.099077,0.8297
0.10268,0.83292
0.10646,0.83612
0.11037,0.83932
0.11445,0.84249
0.11867,0.84563
0.12311,0.84881
0.12771,0.85206
0.13251,0.85513
0.13749,0.8583
0.14263,0.86145
0.14798,0.86452
0.15346,0.86762
0.15911,0.87047
0.16497,0.87349
0.17105,0.87639
0.17725,0.87932
0.18356,0.88218
0.19011,0.88497
0.1968,0.88781
0.20369,0.89057
0.21067,0.89338
0.21777,0.89624
0.22499,0.89891
0.23235,0.90145
0.23981,0.90412
0.24738,0.90667
0.25508,0.90918
0.26282,0.91171
0.27065,0.91413
0.27855,0.91652
0.28653,0.91895
0.29455,0.92131
0.30261,0.92358
0.31075,0.92585
0.31889,0.92801
0.32712,0.93011
0.33536,0.93218
0.34358,0.93409
0.35184,0.93608
0.36014,0.93798
0.36847,0.93986
0.37683,0.94187
0.38518,0.94366
0.39362,0.94534
0.40207,0.94694
0.41047,0.94856
0.41891,0.95013
0.42736,0.95162
0.43581,0.95305
0.44434,0.95437
0.45283,0.9557
0.46136,0.95697
0.46979,0.95814
0.47822,0.95918
0.48656,0.96029
0.49484,0.96125
0.50298,0.96209
0.51086,0.96298
0.51858,0.96373
0.526,0.96448
0.53308,0.96512
0.53975,0.96571
0.54599,0.96626
0.55179,0.96674
0.55712,0.96719
0.56195,0.96758
0.5663,0.96786
0.57016,0.96814
0.57363,0.9684
0.57667,0.96861
0.57932,0.96879
0.58162,0.96894
0.58361,0.96905
0.58525,0.96915
0.58662,0.96925
0.58773,0.9693
0.58862,0.96936
0.58934,0.9694
0.58988,0.96943
0.59029,0.96945
0.59058,0.96947
0.59077,0.96947
0.59088,0.96948
0.59095,0.96948
0.59098,0.96949
0.59099,0.96949
1,1


==> images/datFiles/STAREO.dat <==
0,0
0.033472,0
0.03979,0
0.045351,0
0.050083,0
0.056494,0
0.063975,0
0.073978,0
0.086605,0
0.10455,0
0.12236,0
0.14073,0
0.15859,0
0.17449,0
0.18833,0
0.20081,0
0.21159,0
0.22081,0
0.22864,0
0.23537,0
0.24128,0
0.2466,0
0.25128,0
0.25545,0
0.25936,0
0.26313,0
0.26671,0
0.27004,0
0.27314,0
0.27652,0
0.27946,0
0.28199,0
0.28381,0
0.28513,0
0.28609,0
0.2869,0
0.28761,0
0.28821,0
0.28866,0
0.28906,0
0.28936,0
0.28968,0
0.28991,0
0.29014,0
0.29036,6.1067e-05
0.29049,0.0002748
0.2906,0.0003664
0.29071,0.00067174
0.29082,0.0010381
0.29091,0.0017404
0.29104,0.0028396
0.29115,0.004122
0.29127,0.0062288
0.29138,0.0084883
0.29147,0.010412
0.29157,0.012427
0.29167,0.015022
0.29179,0.017099
0.29192,0.019999
0.29202,0.023175
0.29212,0.026717
0.29222,0.031236
0.29233,0.036304
0.29243,0.042686
0.29254,0.049983
0.29265,0.057311
0.29275,0.066135
0.29286,0.075387
0.29299,0.087265
0.29311,0.099173
0.29327,0.11169
0.29343,0.12442
0.29361,0.13871
0.29385,0.15328
0.29412,0.16912
0.29447,0.18445
0.29487,0.19899
0.29538,0.21447
0.29613,0.23041
0.29713,0.24787
0.29871,0.26384
0.30095,0.28173
0.30413,0.2992
0.30791,0.31761
0.31242,0.33486
0.31704,0.35217
0.32184,0.36942
0.32719,0.38768
0.33294,0.405
0.33928,0.42289
0.34625,0.43938
0.35389,0.45644
0.36238,0.47257
0.37191,0.48802
0.38279,0.50472
0.39456,0.52078
0.40793,0.53629
0.42195,0.55143
0.43649,0.56612
0.45061,0.57839
0.46554,0.59119
0.48002,0.60224
0.49438,0.61372
0.50851,0.62566
0.52261,0.63531
0.53673,0.6459
0.55056,0.65662
0.565,0.66639
0.57928,0.67586
0.59384,0.6852
0.60786,0.695
0.62144,0.70428
0.635,0.71326
0.64757,0.72349
0.65992,0.73341
0.67275,0.74236
0.68537,0.75225
0.69833,0.76214
0.71033,0.77069
0.72229,0.7794
0.73315,0.7881
0.74364,0.79552
0.75296,0.80364
0.76142,0.81136
0.76924,0.81881
0.77623,0.82593
0.78296,0.83317
0.78927,0.83985
0.79537,0.84599
0.80104,0.85152
0.80661,0.85658
0.81205,0.86141
0.81736,0.86748
0.82258,0.87323
0.82744,0.87848
0.83242,0.88342
0.83717,0.8881
0.84193,0.89304
0.8467,0.89863
0.85161,0.90361
0.85596,0.90843
0.8603,0.91383
0.8644,0.9193
0.86862,0.92437
0.87286,0.92831
0.87706,0.93237
0.88121,0.93655
0.88522,0.93951
0.88928,0.9422
0.89317,0.94544
0.89686,0.9477
0.90042,0.95032
0.9042,0.95292
0.9078,0.95524
0.91146,0.95759
0.91478,0.95942
0.91819,0.9615
0.92136,0.96305
0.92443,0.9644
0.9273,0.9658
0.93009,0.96739
0.93273,0.96852
0.93532,0.96974
0.93784,0.97136
0.94019,0.97225
0.94264,0.97328
0.94509,0.97417
0.9473,0.97508
0.94957,0.97621
0.9518,0.97695
0.95405,0.97771
0.95634,0.97857
0.9584,0.97933
0.96039,0.98021
0.96233,0.98089
0.96403,0.98171
0.96555,0.98247
0.96696,0.98342
0.9685,0.98409
0.96996,0.98461
0.97118,0.98516
0.97227,0.9858
0.97317,0.98635
0.97407,0.98696
0.97485,0.98745
0.97565,0.988
0.9764,0.98843
0.97708,0.98895
0.9778,0.98928
0.97851,0.98965
0.97908,0.99023
0.97961,0.99066
0.98016,0.99111
0.98064,0.99145
0.98105,0.99179
0.98154,0.99221
0.98201,0.99243
0.98255,0.9927
0.98298,0.99304
0.98338,0.99337
0.98383,0.99365
0.98427,0.99386
0.98466,0.99405
0.98503,0.99426
0.98543,0.99444
0.9858,0.99453
0.98614,0.99463
0.98647,0.99475
0.98676,0.99478
0.98705,0.99493
0.98731,0.99511
0.98758,0.99521
0.9878,0.99533
0.98802,0.99542
0.98823,0.99551
0.98843,0.9956
0.98866,0.99569
0.98892,0.99576
0.98914,0.99585
0.9894,0.99615
0.98966,0.99637
0.98991,0.9967
0.99009,0.9971
0.9904,0.9975
0.99072,0.99765
0.99101,0.99811
0.9914,0.99841
0.99182,0.99872
0.99227,0.99896
0.99266,0.99936
0.99316,0.99942
0.99366,0.99973
0.99427,0.99985
0.9949,0.99991
0.99554,0.99997
0.99615,1
0.99674,1
0.99732,1
0.99786,1
0.9984,1
0.99886,1
0.99923,1
0.99952,1
0.99976,1
0.99991,1
0.99996,1
0.99998,1
1,1


==> images/datFiles/STAREP.dat <==
0,0
0.0096861,0.52171
0.0097192,0.5223
0.009752,0.5229
0.0097878,0.52355
0.0098216,0.52415
0.0098564,0.52478
0.009888,0.52534
0.0099202,0.52592
0.0099555,0.52656
0.0099915,0.52718
0.010025,0.52778
0.010059,0.52837
0.010093,0.5289
0.010127,0.52947
0.01016,0.52998
0.010192,0.53053
0.010226,0.53116
0.010259,0.53172
0.010294,0.53229
0.010328,0.53288
0.010364,0.53339
0.010401,0.53395
0.010434,0.53448
0.010471,0.53504
0.010505,0.53564
0.010541,0.53625
0.010575,0.53682
0.010609,0.53739
0.010641,0.53794
0.010677,0.53847
0.010707,0.53907
0.010743,0.53966
0.010781,0.54029
0.010812,0.54089
0.010842,0.54147
0.010877,0.54201
0.010909,0.54252
0.010939,0.5431
0.010975,0.54361
0.011008,0.54416
0.011045,0.54473
0.011078,0.54526
0.011114,0.54583
0.011147,0.54636
0.011183,0.54689
0.011215,0.54748
0.011252,0.54802
0.011286,0.54854
0.011324,0.54909
0.011361,0.54966
0.011395,0.55018
0.01143,0.55067
0.011854,0.55508
0.011892,0.55566
0.01193,0.55622
0.011969,0.55683
0.012008,0.55741
0.012046,0.55795
0.012083,0.55855
0.01212,0.55914
0.012163,0.5597
0.012203,0.5603
0.012243,0.56093
0.012282,0.5615
0.01232,0.56207
0.012358,0.56264
0.012392,0.5632
0.012429,0.56375
0.012466,0.56428
0.012504,0.56486
0.012541,0.56542
0.012586,0.566
0.012629,0.56654
0.012671,0.56713
0.012714,0.5677
0.01275,0.56831
0.012787,0.56887
0.012825,0.56946
0.012865,0.56999
0.012905,0.57049
0.012945,0.57107
0.012985,0.57164
0.013022,0.57219
0.013061,0.5727
0.013101,0.57329
0.013141,0.57383
0.013182,0.57439
0.013219,0.57499
0.013261,0.57555
0.013305,0.57605
0.013343,0.57658
0.013382,0.57716
0.013423,0.57768
0.013464,0.57825
0.013505,0.57879
0.013545,0.57929
0.013587,0.57983
0.013629,0.58036
0.013673,0.5809
0.013713,0.58145
0.013756,0.58202
0.013801,0.58257
0.013843,0.58309
0.01389,0.58366
0.014229,0.58642
0.014272,0.58699
0.014313,0.58754
0.014357,0.58806
0.014406,0.58861
0.014447,0.58915
0.014492,0.58968
0.014534,0.59025
0.014582,0.59079
0.014626,0.59138
0.014671,0.59198
0.014715,0.5925
0.014763,0.59306
0.014804,0.59367
0.01485,0.59426
0.014895,0.59486
0.014943,0.59542
0.014994,0.59599
0.015037,0.59657
0.015082,0.59711
0.015127,0.59769
0.015176,0.59826
0.01522,0.59885
0.015268,0.59941
0.015315,0.60002
0.01536,0.60062
0.015407,0.60111
0.015456,0.60167
0.015506,0.60221
0.015553,0.60275
0.015602,0.60333
0.015653,0.6039
0.0157,0.60446
0.015747,0.60503
0.01579,0.60565
0.01584,0.6062
0.015888,0.60675
0.015935,0.60731
0.015983,0.60784
0.016032,0.60834
0.016081,0.60888
0.01613,0.60947
0.016182,0.61006
0.016231,0.61061
0.01628,0.61113
0.016334,0.61168
0.016381,0.61225
0.016431,0.61281
0.016481,0.61331
0.016532,0.61384
0.016585,0.61443
0.016635,0.615
0.016844,0.61634
0.016895,0.61684
0.016942,0.61739
0.01699,0.61794
0.017043,0.61846
0.017098,0.61903
0.017149,0.61962
0.017201,0.6202
0.017255,0.62073
0.017308,0.62127
0.017363,0.62182
0.017412,0.62232
0.01747,0.62286
0.017524,0.62339
0.017578,0.62398
0.017635,0.62453
0.017689,0.6251
0.017741,0.62562
0.017798,0.62614
0.017854,0.62671
0.017912,0.62725
0.017969,0.62781
0.018027,0.62838
0.018082,0.62894
0.018137,0.62952
0.018191,0.63006
0.018247,0.63064
0.018301,0.6312
0.018361,0.63169
0.018419,0.63229
0.018473,0.63286
0.018534,0.63342
0.018591,0.63396
0.018646,0.63452
0.018704,0.63512
0.01876,0.63567
0.018814,0.6362
0.018875,0.63675
0.018928,0.63729
0.018985,0.63785
0.019044,0.6384
0.019099,0.63889
0.019155,0.63944
0.019212,0.64002
0.019272,0.64063
0.019333,0.64114
0.019392,0.64168
0.019453,0.64225
0.019512,0.64275
0.019571,0.64331
0.019629,0.64384
0.019692,0.64437
0.019789,0.64495
0.019852,0.64549
0.019915,0.64602
0.019975,0.64654
0.020033,0.64706
0.020095,0.64764
0.020157,0.64821
0.020218,0.64867
0.020276,0.6492
0.020337,0.64971
0.020398,0.65028
0.020462,0.65082
0.02052,0.65139
0.020579,0.65196
0.020641,0.65249
0.020703,0.65302
0.020768,0.65359
0.020833,0.65416
0.020893,0.65468
0.020956,0.6552
0.021021,0.65574
0.021089,0.65626
0.021149,0.65679
0.021213,0.65734
0.021278,0.65795
0.021341,0.65846
0.021403,0.65901
0.021469,0.65955
0.021532,0.6601
0.021596,0.66066
0.021663,0.66118
0.021727,0.66173
0.021787,0.6622
0.021844,0.66274
0.021909,0.66331
0.021975,0.6639
0.022041,0.66442
0.022104,0.66495
0.022178,0.6655
0.022246,0.66604
0.022311,0.66658
0.02238,0.66712
0.022442,0.66765
0.022509,0.66816
0.022575,0.66864
0.022643,0.66913
0.022709,0.66964
0.02278,0.6702
0.02285,0.67074
0.022922,0.67123
0.022989,0.67177
0.023059,0.67233
0.023126,0.67284
0.023197,0.67335
0.023269,0.67393
0.023341,0.67447
0.023407,0.67495
0.023475,0.67549
0.023546,0.67599
0.023616,0.67654
0.02368,0.67711
0.023749,0.67764
0.023825,0.67819
0.023896,0.67878
0.023967,0.67938
0.024037,0.67993
0.024111,0.6805
0.024184,0.68109
0.024256,0.68168
0.024327,0.68223
0.024396,0.68276
0.024466,0.68331
0.024537,0.68381
0.024611,0.6843
0.024677,0.68487
0.024744,0.6854
0.024819,0.68589
0.024888,0.68645
0.024966,0.68698
0.025036,0.68753
0.025111,0.68799
0.025185,0.68854
0.025265,0.68908
0.025339,0.68957
0.025413,0.69012
0.025488,0.69068
0.025563,0.69121
0.025648,0.69173
0.025728,0.69228
0.025807,0.69284
0.025886,0.69339
0.025963,0.69388
0.026045,0.69443
0.026122,0.69491
0.026198,0.69548
0.026275,0.696
0.026355,0.69655
0.026435,0.69714
0.026521,0.69769
0.026608,0.69819
0.026682,0.69872
0.026767,0.69929
0.026843,0.69984
0.02692,0.70034
0.026997,0.70085
0.027081,0.70139
0.027157,0.70196
0.027244,0.70245
0.027326,0.70296
0.027412,0.70349
0.027492,0.70402
0.027571,0.70453
0.027652,0.70506
0.027739,0.70558
0.027825,0.70609
0.027905,0.70661
0.027988,0.70711
0.028075,0.70761
0.028163,0.70811
0.028245,0.70864
0.02833,0.70912
0.028412,0.70962
0.028499,0.71018
0.028582,0.71074
0.028665,0.71129
0.028754,0.71176
0.028838,0.71224
0.02892,0.71277
0.029007,0.71325
0.029094,0.71376
0.029181,0.71434
0.029275,0.71485
0.029367,0.71538
0.029455,0.71586
0.029541,0.71631
0.029632,0.71684
0.029725,0.71734
0.029812,0.71785
0.029903,0.71839
0.029988,0.71895
0.030078,0.71947
0.030163,0.71998
0.030254,0.72053
0.030345,0.72102
0.030434,0.72153
0.030526,0.72204
0.030617,0.72258
0.030708,0.72312
0.0308,0.72362
0.030892,0.72418
0.03099,0.72472
0.031081,0.72525
0.031177,0.72578
0.031267,0.72627
0.031355,0.72679
0.031452,0.72729
0.031548,0.72777
0.031647,0.72828
0.031744,0.72877
0.031838,0.72927
0.031932,0.72975
0.032026,0.73026
0.03212,0.73076
0.032217,0.73125
0.032309,0.73181
0.032403,0.73231
0.032498,0.73281
0.032595,0.73329
0.032694,0.7338
0.032795,0.73434
0.032887,0.73487
0.032989,0.73542
0.033086,0.73593
0.033182,0.73643
0.033275,0.73694
0.033374,0.73745
0.033478,0.73798
0.033571,0.73851
0.033666,0.739
0.033761,0.73949
0.033859,0.73996
0.033962,0.74051
0.034059,0.74099
0.034162,0.7415
0.034273,0.74189
0.034376,0.74236
0.034481,0.74289
0.034587,0.74344
0.034703,0.74396
0.034806,0.74448
0.034912,0.74501
0.035011,0.74551
0.035122,0.74604
0.035224,0.74654
0.035333,0.74709
0.035434,0.74762
0.035537,0.74812
0.03564,0.74864
0.035746,0.74913
0.035859,0.74963
0.035971,0.7501
0.036079,0.75061
0.036188,0.75107
0.036295,0.75162
0.036403,0.75207
0.036514,0.75257
0.036623,0.75305
0.036735,0.75357
0.036846,0.7541
0.03696,0.7546
0.037071,0.7551
0.037191,0.75556
0.037301,0.75608
0.037409,0.7566
0.037527,0.75707
0.037643,0.75756
0.037752,0.75808
0.037868,0.75857
0.037982,0.75905
0.038099,0.75952
0.038214,0.76003
0.038333,0.76054
0.038457,0.76101
0.038575,0.76147
0.038692,0.76199
0.038809,0.76249
0.038926,0.763
0.039046,0.76349
0.039171,0.76404
0.039296,0.76451
0.039419,0.76504
0.039538,0.76555
0.039658,0.76609
0.039775,0.76658
0.039887,0.76708
0.040013,0.76753
0.040136,0.76806
0.040265,0.76855
0.040391,0.76907
0.040516,0.76958
0.04064,0.77004
0.040763,0.77054
0.040883,0.77099
0.041016,0.77145
0.041141,0.77195
0.041264,0.77244
0.04139,0.77287
0.041521,0.77335
0.041651,0.77383
0.041772,0.77438
0.041898,0.77486
0.042023,0.77533
0.04215,0.77579
0.04228,0.7763
0.042411,0.77684
0.042544,0.77732
0.042668,0.77779
0.042798,0.77831
0.042926,0.7788
0.04306,0.77928
0.043186,0.77975
0.043317,0.78023
0.043447,0.7807
0.043586,0.78122
0.043719,0.7817
0.043854,0.78221
0.043991,0.78271
0.044121,0.78319
0.044246,0.78373
0.044386,0.78418
0.044516,0.78463
0.044654,0.78512
0.044795,0.78562
0.044933,0.78612
0.045076,0.78659
0.045217,0.78707
0.045359,0.78754
0.045497,0.78801
0.045629,0.78848
0.045774,0.78897
0.045915,0.78945
0.046056,0.78995
0.046197,0.79045
0.046342,0.79091
0.046494,0.7914
0.046642,0.79189
0.046794,0.79238
0.046938,0.79289
0.047091,0.79343
0.04724,0.79392
0.047392,0.79441
0.047543,0.7949
0.047689,0.79539
0.047839,0.7959
0.047992,0.79638
0.048147,0.79687
0.048303,0.79737
0.048452,0.79792
0.048611,0.79843
0.048764,0.7989
0.048921,0.79936
0.049078,0.79983
0.049235,0.80033
0.049392,0.80081
0.049546,0.80129
0.0497,0.8018
0.049857,0.80228
0.050022,0.80271
0.050178,0.8032
0.050334,0.80372
0.050487,0.80421
0.050648,0.80471
0.050808,0.80518
0.050968,0.80566
0.051134,0.80614
0.051298,0.8066
0.051468,0.8071
0.051635,0.80756
0.051802,0.80808
0.051964,0.8086
0.052123,0.80907
0.05229,0.80954
0.052444,0.81
0.052603,0.8105
0.052763,0.81099
0.052932,0.81143
0.053102,0.81192
0.053266,0.81245
0.053434,0.81288
0.053602,0.81334
0.053765,0.81379
0.053937,0.81431
0.054114,0.81476
0.054283,0.81526
0.054461,0.81568
0.054633,0.81612
0.054815,0.81662
0.054994,0.81708
0.055174,0.81756
0.055358,0.81804
0.055544,0.81853
0.055715,0.81898
0.055891,0.81951
0.056079,0.82
0.056259,0.82049
0.056446,0.82098
0.056631,0.82144
0.056811,0.82193
0.056993,0.82239
0.057168,0.82285
0.057359,0.8233
0.057539,0.82379
0.057727,0.82423
0.057918,0.82469
0.058104,0.82513
0.0583,0.8256
0.058506,0.82608
0.058692,0.82653
0.058885,0.82695
0.059072,0.8274
0.059262,0.82793
0.059458,0.82842
0.059653,0.82893
0.059852,0.82937
0.060053,0.82986
0.06026,0.83034
0.060461,0.83081
0.060657,0.83128
0.060847,0.83171
0.061043,0.8322
0.061249,0.83269
0.061449,0.83316
0.06165,0.83359
0.061859,0.83403
0.062059,0.83448
0.062268,0.83496
0.062471,0.83544
0.062679,0.8359
0.06289,0.83633
0.063105,0.8368
0.063318,0.83726
0.063536,0.83778
0.063736,0.83822
0.063948,0.83873
0.064166,0.83917
0.064384,0.83959
0.06459,0.84009
0.064815,0.84055
0.065035,0.841
0.065248,0.84151
0.065456,0.84198
0.065676,0.84242
0.065886,0.8429
0.066104,0.84335
0.06633,0.84382
0.066543,0.8443
0.066769,0.84471
0.066987,0.84517
0.067217,0.84563
0.067436,0.84612
0.067653,0.84656
0.067878,0.84694
0.068108,0.8474
0.068332,0.8478
0.068558,0.84826
0.068793,0.84869
0.069023,0.84915
0.069257,0.84964
0.069492,0.85008
0.069741,0.85049
0.069971,0.85088
0.070208,0.85129
0.070448,0.85174
0.070688,0.85214
0.070923,0.8526
0.071178,0.85306
0.071421,0.85353
0.071677,0.85403
0.071919,0.85448
0.072168,0.85491
0.072416,0.85535
0.072653,0.85585
0.072902,0.85624
0.073154,0.85669
0.073411,0.85716
0.073671,0.85762
0.07392,0.85803
0.074177,0.85846
0.074435,0.85888
0.074698,0.85935
0.074953,0.85979
0.075217,0.86028
0.075481,0.86076
0.075739,0.86116
0.076003,0.86161
0.076275,0.86205
0.07653,0.86248
0.076801,0.86293
0.077077,0.86331
0.07735,0.86375
0.077623,0.86419
0.07789,0.86465
0.078164,0.86507
0.07844,0.86555
0.078718,0.86606
0.078992,0.86649
0.079272,0.86693
0.079561,0.8674
0.079846,0.86786
0.080126,0.86829
0.08041,0.86879
0.080706,0.86922
0.080995,0.86966
0.081285,0.87007
0.081589,0.87049
0.081875,0.87097
0.082171,0.87136
0.082461,0.87177
0.082757,0.87218
0.083046,0.87262
0.083339,0.87303
0.083643,0.87346
0.083955,0.87386
0.084255,0.87428
0.084562,0.87469
0.084875,0.87511
0.085178,0.87552
0.08548,0.876
0.085788,0.87643
0.086101,0.87681
0.086413,0.87723
0.086739,0.87764
0.087059,0.87807
0.087368,0.8785
0.087683,0.87893
0.088005,0.87934
0.08833,0.87976
0.088656,0.88017
0.08898,0.88058
0.089317,0.88097
0.089647,0.88138
0.089989,0.88177
0.090316,0.88216
0.090636,0.8826
0.090968,0.88298
0.091306,0.88342
0.091641,0.88382
0.091977,0.88425
0.092312,0.88463
0.09265,0.88502
0.093002,0.88542
0.093336,0.88583
0.093691,0.88621
0.094044,0.88663
0.094398,0.88704
0.094742,0.88743
0.095107,0.88781
0.095473,0.88822
0.095829,0.88861
0.09618,0.88901
0.096543,0.88943
0.096892,0.88984
0.097248,0.89031
0.097614,0.89072
0.097985,0.89114
0.098355,0.89153
0.098739,0.89199
0.099104,0.89242
0.099495,0.8928
0.099878,0.89314
0.10025,0.89355
0.10063,0.89397
0.101,0.89434
0.10139,0.89474
0.10179,0.89516
0.10218,0.89555
0.10258,0.89594
0.10299,0.89634
0.10338,0.89677
0.10376,0.89719
0.10416,0.89757
0.10456,0.89795
0.10497,0.8983
0.10538,0.89869
0.10578,0.89908
0.1062,0.89946
0.10662,0.89984
0.10703,0.90021
0.10744,0.90057
0.10786,0.90094
0.10828,0.90128
0.1087,0.90159
0.10912,0.90203
0.10955,0.90244
0.10998,0.9028
0.1104,0.9032
0.11084,0.90358
0.11128,0.90397
0.11172,0.90435
0.11217,0.90472
0.11261,0.90508
0.11306,0.90544
0.11352,0.90581
0.11396,0.90624
0.11442,0.90664
0.11488,0.907
0.11535,0.90737
0.1158,0.90774
0.11628,0.90811
0.11675,0.90852
0.11722,0.90888
0.1177,0.90926
0.11816,0.90965
0.11863,0.91002
0.1191,0.91038
0.11958,0.91077
0.12007,0.91114
0.12055,0.91148
0.12105,0.91178
0.12155,0.91215
0.12206,0.91252
0.12258,0.9129
0.12307,0.91329
0.12359,0.91366
0.1241,0.91407
0.12462,0.91442
0.12514,0.91481
0.12567,0.91519
0.12619,0.91555
0.12673,0.91589
0.12725,0.91625
0.12779,0.91659
0.12832,0.91694
0.12885,0.91727
0.12939,0.91761
0.12993,0.91797
0.13049,0.91831
0.13103,0.91868
0.13158,0.91903
0.13213,0.91935
0.1327,0.91974
0.13326,0.9201
0.13383,0.92047
0.1344,0.92081
0.13497,0.92116
0.13553,0.92151
0.13613,0.92184
0.13673,0.9222
0.1373,0.92256
0.1379,0.92294
0.13848,0.92327
0.13908,0.92364
0.13967,0.92394
0.14027,0.92426
0.14087,0.92456
0.14149,0.92485
0.1421,0.92518
0.14272,0.92552
0.14333,0.92585
0.14396,0.92618
0.14459,0.92652
0.14522,0.92683
0.14583,0.92715
0.14646,0.9275
0.14712,0.9278
0.14776,0.92816
0.14838,0.9285
0.14903,0.92883
0.14968,0.92915
0.15034,0.92946
0.15102,0.92977
0.15168,0.93009
0.15235,0.93044
0.15303,0.93078
0.15372,0.93106
0.1544,0.93135
0.1551,0.93171
0.1558,0.93202
0.1565,0.93234
0.15723,0.93266
0.15794,0.93299
0.15865,0.93327
0.15935,0.93358
0.16008,0.93386
0.16082,0.93414
0.16158,0.93442
0.16232,0.9347
0.16307,0.93496
0.16383,0.93525
0.16457,0.93552
0.16533,0.93581
0.1661,0.93605
0.16686,0.93628
0.16765,0.93656
0.16844,0.93683
0.16922,0.93709
0.17002,0.93738
0.17082,0.93767
0.17164,0.93792
0.17246,0.93819
0.17327,0.93845
0.17407,0.93873
0.17491,0.93901
0.17574,0.93924
0.17656,0.9395
0.1774,0.93977
0.17825,0.94001
0.17909,0.94028
0.17994,0.94051
0.1808,0.94074
0.18166,0.941
0.18251,0.94127
0.18338,0.94151
0.18428,0.94176
0.18516,0.94201
0.18608,0.94225
0.18698,0.9425
0.1879,0.94273
0.18882,0.94292
0.18974,0.94313
0.19066,0.94338
0.1916,0.94362
0.19254,0.94385
0.19347,0.94411
0.19443,0.94428
0.19541,0.9445
0.19638,0.94474
0.19736,0.94499
0.19832,0.94518
0.19929,0.94539
0.20029,0.94556
0.20129,0.94576
0.20227,0.946
0.20328,0.9462
0.20427,0.94641
0.20527,0.9466
0.20629,0.94682
0.20731,0.94701
0.20834,0.9472
0.20938,0.94739
0.21042,0.9476
0.21148,0.94778
0.21254,0.94795
0.21334,0.9481
0.21369,0.94816
0.21405,0.94821
0.21442,0.94827
0.21479,0.94831
0.21516,0.94836
0.21554,0.94841
0.21592,0.94847
0.2163,0.94852
0.21669,0.94856
0.21708,0.94861
0.21749,0.94866
0.2179,0.94873
0.21831,0.94878
0.21873,0.94885
0.21914,0.94889
0.21957,0.94893
0.22,0.94901
0.22043,0.94908
0.22087,0.94913
0.2213,0.94917
0.22174,0.94924
0.22219,0.9493
0.22266,0.94937
0.22312,0.94944
0.2236,0.94951
0.22407,0.94957
0.22457,0.94962
0.22506,0.94968
0.22555,0.94973
0.22605,0.94978
0.22658,0.94984
0.22711,0.9499
0.22764,0.94997
0.22818,0.95003
0.22872,0.95008
0.22927,0.95014
0.22985,0.95021
0.23043,0.95025
0.23101,0.95032
0.23161,0.95039
0.23221,0.95043
0.23284,0.95049
0.23348,0.95054
0.23411,0.9506
0.23475,0.95068
0.23541,0.95075
0.23608,0.95083
0.23677,0.9509
0.23747,0.95096
0.23819,0.95103
0.2389,0.95112
0.23951,0.95119
0.23992,0.95124
0.24031,0.95127
0.24073,0.95131
0.24114,0.95136
0.24156,0.95142
0.24198,0.95148
0.24241,0.95153
0.24284,0.95159
0.24327,0.95163
0.24372,0.95167
0.24416,0.95171
0.2446,0.95176
0.24506,0.95181
0.24553,0.95184
0.24598,0.95188
0.24645,0.95193
0.24692,0.95198
0.24739,0.95203
0.24789,0.95207
0.24838,0.95211
0.24887,0.95216
0.24937,0.95222
0.24987,0.95227
0.25038,0.95232
0.2509,0.95236
0.25143,0.95241
0.25196,0.95246
0.25249,0.95252
0.25302,0.95258
0.25358,0.95265
0.25414,0.95271
0.25471,0.95278
0.25529,0.95283
0.25587,0.95288
0.25646,0.95294
0.25707,0.95299
0.25768,0.95303
0.2583,0.95309
0.25893,0.95315
0.25958,0.95321
0.26022,0.95326
0.26088,0.95332
0.26155,0.95338
0.26223,0.95344
0.26292,0.95349
0.26364,0.95355
0.26399,0.95359
1,1


==> images/datFiles/STAREPCTN.dat <==
0,0
1.2778e-07,0
2.5556e-07,0
3.8334e-07,0
5.1112e-07,0
6.389e-07,0
7.6668e-07,0
8.9446e-07,0
1.0222e-06,0
1.15e-06,0
1.2778e-06,0
1.4056e-06,0
1.6611e-06,0
1.7889e-06,0
1.9167e-06,0
2.0445e-06,0
2.1723e-06,0
2.4278e-06,0
2.5556e-06,0
2.6834e-06,0
2.8112e-06,0
3.0667e-06,0
3.3223e-06,0
3.5778e-06,0
3.7056e-06,0
3.8334e-06,0
4.3445e-06,0
4.4723e-06,0
4.7279e-06,0
4.9834e-06,1.5527e-06
5.1112e-06,1.5527e-06
5.239e-06,1.5527e-06
5.3668e-06,1.5527e-06
5.7501e-06,1.5527e-06
5.8779e-06,1.5527e-06
6.1334e-06,1.5527e-06
6.389e-06,1.5527e-06
6.5168e-06,1.5527e-06
6.6446e-06,1.5527e-06
6.7723e-06,1.5527e-06
6.9001e-06,1.5527e-06
6.9001e-06,3.1053e-06
7.1557e-06,3.1053e-06
7.2835e-06,3.1053e-06
7.539e-06,3.1053e-06
7.539e-06,4.658e-06
7.7946e-06,4.658e-06
7.9224e-06,6.2107e-06
8.0501e-06,7.7633e-06
8.4335e-06,7.7633e-06
8.689e-06,7.7633e-06
8.8168e-06,7.7633e-06
9.0724e-06,7.7633e-06
9.3279e-06,7.7633e-06
9.4557e-06,7.7633e-06
9.9668e-06,1.2421e-05
1.0222e-05,1.2421e-05
1.0478e-05,1.3974e-05
1.0606e-05,1.5527e-05
1.0734e-05,1.7079e-05
1.0861e-05,1.8632e-05
1.0989e-05,1.8632e-05
1.1117e-05,1.8632e-05
1.1245e-05,1.8632e-05
1.15e-05,1.8632e-05
1.1756e-05,1.8632e-05
1.2139e-05,1.8632e-05
1.2267e-05,1.8632e-05
1.2395e-05,2.0185e-05
1.2522e-05,2.0185e-05
1.2778e-05,2.1737e-05
1.3034e-05,2.1737e-05
1.3161e-05,2.1737e-05
1.3545e-05,2.1737e-05
1.3672e-05,2.1737e-05
1.3928e-05,2.1737e-05
1.4184e-05,2.4843e-05
1.4311e-05,2.4843e-05
1.4567e-05,2.4843e-05
1.4695e-05,2.4843e-05
1.5078e-05,2.7948e-05
1.5334e-05,2.9501e-05
1.5717e-05,3.1053e-05
1.5845e-05,3.1053e-05
1.6611e-05,3.2606e-05
1.6739e-05,3.5711e-05
1.6995e-05,3.7264e-05
1.725e-05,3.7264e-05
1.7634e-05,3.7264e-05
1.7761e-05,4.1922e-05
1.8017e-05,4.1922e-05
1.8273e-05,4.1922e-05
1.8656e-05,4.5027e-05
1.9167e-05,4.5027e-05
1.9423e-05,4.658e-05
1.9806e-05,4.658e-05
2.0061e-05,4.658e-05
2.0189e-05,5.1238e-05
2.0445e-05,5.2791e-05
2.0573e-05,5.5896e-05
2.0828e-05,5.5896e-05
2.1211e-05,6.3659e-05
2.1723e-05,6.3659e-05
2.1978e-05,6.5212e-05
2.2362e-05,6.6765e-05
2.2617e-05,6.8317e-05
2.2873e-05,7.1423e-05
2.3128e-05,7.2975e-05
2.3256e-05,7.4528e-05
2.3639e-05,7.6081e-05
2.4278e-05,7.7633e-05
2.5045e-05,8.3844e-05
2.5173e-05,8.3844e-05
2.53e-05,8.3844e-05
2.5556e-05,8.3844e-05
2.5556e-05,9.1607e-05
2.6067e-05,9.4713e-05
2.6195e-05,9.7818e-05
2.645e-05,9.7818e-05
2.6834e-05,9.9371e-05
2.6962e-05,0.00010403
2.7089e-05,0.00011024
2.7345e-05,0.00011024
2.76e-05,0.00011645
2.8367e-05,0.00011956
2.8367e-05,0.00012732
2.8495e-05,0.00012732
2.9134e-05,0.00013353
2.9645e-05,0.00014129
3.0028e-05,0.0001444
3.0412e-05,0.00015061
3.1306e-05,0.00015216
3.1562e-05,0.00015527
3.2201e-05,0.00015527
3.2839e-05,0.00015837
3.3095e-05,0.00016458
3.3606e-05,0.00017079
3.4501e-05,0.00018011
3.514e-05,0.00018787
3.5523e-05,0.00019874
3.5651e-05,0.0002034
3.629e-05,0.0002065
3.6673e-05,0.00021116
3.7312e-05,0.00021582
3.7823e-05,0.00022203
3.8334e-05,0.00022358
3.859e-05,0.00022669
3.9101e-05,0.00023445
3.9867e-05,0.00024377
4.0634e-05,0.00024998
4.0634e-05,0.0002624
4.1401e-05,0.00026861
4.1784e-05,0.00027793
4.2167e-05,0.00029035
4.2551e-05,0.00029345
4.2806e-05,0.00030122
4.2934e-05,0.00030277
4.3317e-05,0.0003214
4.3829e-05,0.00033072
4.4723e-05,0.00034159
4.4851e-05,0.00034935
4.4851e-05,0.00035401
4.5362e-05,0.00036798
4.5745e-05,0.0003773
4.6256e-05,0.00038972
4.664e-05,0.00040369
4.6768e-05,0.0004099
4.7534e-05,0.00041456
4.8173e-05,0.00043319
4.8301e-05,0.00044872
4.8812e-05,0.00046114
4.9323e-05,0.00047977
4.9962e-05,0.0004922
5.0473e-05,0.00050151
5.0984e-05,0.00050772
5.1751e-05,0.0005248
5.2262e-05,0.00054343
5.2262e-05,0.00056983
5.2518e-05,0.00057604
5.3412e-05,0.00059312
5.3923e-05,0.00061175
5.4434e-05,0.00062883
5.5457e-05,0.00064746
5.6095e-05,0.00067386
5.699e-05,0.00069559
5.7884e-05,0.00071423
5.8395e-05,0.00073907
5.9418e-05,0.00076391
5.9929e-05,0.00079186
6.0696e-05,0.00080739
6.0951e-05,0.00082602
6.1846e-05,0.00085552
6.2357e-05,0.00088657
6.2868e-05,0.00090521
6.3507e-05,0.00092694
6.4018e-05,0.00095023
6.4657e-05,0.00096576
6.5551e-05,0.00098129
6.5807e-05,0.0010139
6.6957e-05,0.0010341
6.7851e-05,0.0010651
6.8235e-05,0.0010946
6.8618e-05,0.0011257
6.9385e-05,0.0011459
7.0023e-05,0.0011723
7.0662e-05,0.0012002
7.0918e-05,0.0012437
7.194e-05,0.0012825
7.2196e-05,0.0013011
7.2707e-05,0.001326
7.3601e-05,0.0013493
7.5007e-05,0.0013695
7.6157e-05,0.0013974
7.6924e-05,0.0014207
7.769e-05,0.0014704
7.8329e-05,0.0014983
7.9863e-05,0.0015294
8.0885e-05,0.001562
8.1524e-05,0.0016008
8.2418e-05,0.0016536
8.3185e-05,0.0016986
8.4207e-05,0.001753
8.5485e-05,0.0017763
8.6635e-05,0.0018151
8.7785e-05,0.0018446
8.8935e-05,0.0018927
8.9702e-05,0.0019408
9.0085e-05,0.0019874
9.0852e-05,0.002034
9.2385e-05,0.0020852
9.3535e-05,0.0021504
9.4813e-05,0.0022063
9.6091e-05,0.0022622
9.7368e-05,0.0023088
9.8263e-05,0.0023647
9.8774e-05,0.0024175
0.00010018,0.0024827
0.00010146,0.0025603
0.00010222,0.0026318
0.00010337,0.0026815
0.00010478,0.0027451
0.00010529,0.0028227
0.00010619,0.0028895
0.0001067,0.0029609
0.00010849,0.0030261
0.00010976,0.0031084
0.00011117,0.0031892
0.0001127,0.0032653
0.00011411,0.003346
0.00011475,0.0034298
0.0001159,0.0035106
0.00011743,0.0036022
0.00011909,0.0036922
0.00012011,0.0037839
0.00012139,0.0038584
0.00012267,0.003964
0.00012484,0.0040587
0.00012663,0.0041363
0.00012765,0.0042155
0.00012893,0.0043195
0.00013021,0.0044018
0.00013097,0.0044965
0.00013264,0.0046006
0.00013442,0.004703
0.00013672,0.0048226
0.00013877,0.0049608
0.00014005,0.005057
0.00014171,0.0051828
0.0001435,0.0053086
0.00014503,0.0054095
0.00014669,0.0054918
0.00014925,0.0056036
0.00015078,0.0057107
0.00015359,0.0058473
0.00015525,0.005956
0.00015717,0.006074
0.00015998,0.0061827
0.00016305,0.006324
0.00016535,0.0064575
0.00016765,0.0065957
0.00017008,0.0067417
0.00017238,0.0068597
0.00017429,0.007015
0.00017672,0.0071625
0.00017966,0.0073301
0.00018183,0.0074839
0.00018349,0.0076531
0.00018592,0.0078161
0.0001886,0.0079372
0.00019052,0.0080972
0.00019308,0.0082648
0.00019563,0.0084201
0.00019844,0.0085878
0.00020036,0.0087617
0.00020279,0.008934
0.00020585,0.0091126
0.00020777,0.0092958
0.00021045,0.0094573
0.00021378,0.0096436
0.00021697,0.0098299
0.00021991,0.0099945
0.00022323,0.010189
0.00022592,0.0104
0.00023,0.010633
0.0002346,0.010852
0.00023818,0.011058
0.00024074,0.011224
0.00024368,0.011414
0.00024751,0.011612
0.00025058,0.011834
0.00025441,0.012084
0.00025799,0.012324
0.00026195,0.012558
0.00026629,0.012768
0.00026974,0.012966
0.00027294,0.013177
0.000276,0.013389
0.00028073,0.013679
0.00028533,0.013938
0.00028814,0.014143
0.00029313,0.014398
0.00029901,0.014634
0.00030361,0.014881
0.00030769,0.01516
0.00031255,0.015398
0.00031626,0.015659
0.00032124,0.015952
0.00032712,0.016232
0.00033287,0.01648
0.00033862,0.016775
0.00034322,0.017075
0.00034897,0.017336
0.00035446,0.017627
0.00036085,0.01794
0.00036724,0.018233
0.00037452,0.018537
0.00038181,0.01882
0.0003859,0.019134
0.00039075,0.019442
0.00039458,0.019756
0.00040174,0.020067
0.00040749,0.02036
0.0004158,0.02068
0.00042078,0.021025
0.00042627,0.021374
0.00043305,0.021695
0.00044007,0.02202
0.00044697,0.022382
0.0004549,0.022717
0.00046346,0.023118
0.00047138,0.023442
0.00047892,0.023796
0.00048646,0.02422
0.00049438,0.024628
0.00050128,0.025041
0.0005115,0.025447
0.00052006,0.025871
0.0005299,0.026282
0.00053693,0.026666
0.00054562,0.02703
0.0005538,0.027499
0.00056415,0.027898
0.00057463,0.028339
0.00058587,0.028816
0.00059546,0.029266
0.00060453,0.029685
0.00061258,0.03013
0.00062369,0.030549
0.00063341,0.03099
0.00064503,0.031462
0.0006559,0.031921
0.00066612,0.032427
0.00067736,0.032949
0.00068925,0.033434
0.00070075,0.033879
0.00071212,0.034357
0.00072451,0.034815
0.00073729,0.035305
0.00074994,0.035792
0.00076106,0.03632
0.00077256,0.036862
0.00078508,0.037415
0.00079965,0.037924
0.00081064,0.038438
0.00082584,0.038995
0.00083875,0.03954
0.00085472,0.040065
0.00086954,0.040669
0.00088462,0.04124
0.00089944,0.041781
0.00091465,0.042378
0.00092947,0.04302
0.0009457,0.043636
0.00096257,0.044251
0.00097969,0.044815
0.00099515,0.045366
0.0010106,0.045936
0.0010266,0.046552
0.0010442,0.047128
0.0010657,0.047726
0.0010836,0.048373
0.0011011,0.049047
0.0011213,0.049639
0.0011398,0.050255
0.0011587,0.050918
0.0011777,0.051536
0.0011967,0.052174
0.0012167,0.052847
0.0012361,0.053584
0.0012567,0.054292
0.0012806,0.054955
0.0013,0.055677
0.0013225,0.056371
0.001346,0.057116
0.0013711,0.057814
0.0013983,0.058511
0.0014212,0.05929
0.0014472,0.060035
0.0014697,0.060764
0.0014945,0.061532
0.0015225,0.062281
0.0015472,0.063049
0.0015737,0.063776
0.0016029,0.064613
0.0016277,0.065383
0.0016528,0.066186
0.0016822,0.067041
0.0017085,0.067884
0.0017392,0.068681
0.0017681,0.069485
0.0017995,0.070305
0.001828,0.071207
0.0018635,0.072089
0.0018927,0.072943
0.0019221,0.073837
0.0019549,0.07471
0.001988,0.075629
0.0020179,0.076581
0.0020557,0.0775
0.0020911,0.078337
0.0021279,0.079149
0.0021624,0.080059
0.0021996,0.081007
0.0022408,0.081987
0.0022745,0.082912
0.0023133,0.08378
0.0023508,0.084743
0.0023883,0.085783
0.0024306,0.08672
0.0024696,0.087687
0.0025074,0.088642
0.002551,0.089583
0.0025965,0.09058
0.0026397,0.091587
0.0026862,0.092612
0.0027346,0.093638
0.0027756,0.094671
0.0028232,0.095647
0.0028694,0.096672
0.0029211,0.097745
0.0029691,0.098764
0.0030194,0.099795
0.0030772,0.10085
0.0031256,0.1019
0.0031771,0.10292
0.003231,0.104
0.003279,0.10505
0.003328,0.10617
0.0033831,0.1072
0.0034361,0.10831
0.0034918,0.10946
0.003551,0.11063
0.0036139,0.11179
0.0036747,0.11291
0.0037355,0.11396
0.003799,0.11517
0.0038619,0.11639
0.0039216,0.11757
0.0039856,0.1186
0.0040537,0.11981
0.0041184,0.12108
0.0041793,0.1223
0.0042484,0.1235
0.0043191,0.12478
0.0043871,0.12598
0.0044598,0.12724
0.0045322,0.12846
0.0046094,0.12982
0.0046815,0.13117
0.0047608,0.13248
0.0048342,0.13371
0.0049115,0.13502
0.0049901,0.13626
0.0050666,0.13754
0.0051449,0.13891
0.0052275,0.14025
0.0053103,0.14159
0.0053942,0.14287
0.0054752,0.14418
0.0055633,0.14553
0.0056527,0.1469
0.0057403,0.14824
0.0058292,0.14964
0.0059201,0.15099
0.0060151,0.15242
0.0061156,0.15384
0.0062065,0.15524
0.0063044,0.1567
0.0064043,0.15816
0.0064988,0.15961
0.0066024,0.161
0.0067045,0.16241
0.0068107,0.16389
0.006913,0.16533
0.0070186,0.16683
0.0071283,0.1683
0.007234,0.16982
0.0073434,0.17133
0.0074565,0.17288
0.0075721,0.17444
0.0076865,0.17594
0.0078015,0.17748
0.0079203,0.17902
0.0080357,0.18049
0.0081585,0.18211
0.0082814,0.18371
0.0084083,0.18522
0.0085346,0.18681
0.0086593,0.18834
0.0087846,0.18988
0.0089162,0.1915
0.0090522,0.19315
0.0091833,0.19478
0.009321,0.19638
0.0094559,0.19804
0.0095953,0.19967
0.0097336,0.20134
0.0098838,0.20296
0.010036,0.20471
0.010188,0.20637
0.010341,0.20811
0.010497,0.20978
0.010661,0.21147
0.010812,0.21327
0.010975,0.21497
0.011142,0.21656
0.011297,0.2182
0.01147,0.21998
0.011637,0.22158
0.011814,0.2233
0.011988,0.225
0.012164,0.22669
0.012338,0.22842
0.012521,0.23009
0.012698,0.23178
0.012878,0.2335
0.013067,0.23523
0.013261,0.23702
0.013452,0.2387
0.013642,0.24041
0.01384,0.24218
0.014033,0.2439
0.014235,0.24563
0.014441,0.24741
0.01465,0.24918
0.014853,0.25104
0.015078,0.25286
0.015292,0.25465
0.015505,0.25653
0.015723,0.25832
0.015947,0.26015
0.016179,0.26196
0.016412,0.26377
0.016646,0.26555
0.016876,0.26743
0.017122,0.26934
0.017372,0.2712
0.017624,0.27306
0.017863,0.27496
0.01811,0.27686
0.018365,0.27871
0.01862,0.28059
0.018886,0.28254
0.019151,0.28439
0.019418,0.28634
0.019683,0.28821
0.019954,0.29018
0.020234,0.29207
0.020508,0.29396
0.020803,0.29587
0.021098,0.29776
0.02139,0.29974
0.021696,0.3017
0.021986,0.30366
0.022278,0.30559
0.022591,0.30761
0.022907,0.30964
0.023221,0.31161
0.023545,0.31359
0.023869,0.31555
0.024187,0.31746
0.024519,0.31937
0.024856,0.3213
0.025187,0.32333
0.025526,0.32531
0.02588,0.32731
0.026235,0.32929
0.026582,0.33136
0.026938,0.33342
0.027294,0.33546
0.027667,0.33749
0.02805,0.33956
0.028429,0.34163
0.028821,0.34364
0.029206,0.34553
0.029604,0.34758
0.029992,0.34965
0.030388,0.35173
0.030796,0.35394
0.031201,0.35613
0.03163,0.3582
0.032057,0.36011
0.032477,0.3622
0.032897,0.36428
0.033329,0.36639
0.033772,0.36852
0.034225,0.37066
0.034687,0.37274
0.035154,0.37484
0.035627,0.37699
0.036097,0.37912
0.036575,0.38129
0.03706,0.38355
0.037563,0.38572
0.038039,0.38799
0.038548,0.39021
0.039061,0.39235
0.039564,0.39449
0.040089,0.39657
0.04061,0.39871
0.041123,0.40085
0.041666,0.40298
0.04221,0.40516
0.042757,0.40734
0.043317,0.4095
0.043877,0.41167
0.044446,0.41389
0.045013,0.41602
0.045608,0.41824
0.0462,0.42045
0.046798,0.42266
0.047395,0.42484
0.048008,0.42699
0.048631,0.42918
0.049255,0.43137
0.049889,0.4336
0.050524,0.43578
0.051166,0.4381
0.051823,0.44039
0.052491,0.44262
0.053176,0.44487
0.053852,0.44705
0.054546,0.44932
0.055249,0.45157
0.055962,0.45376
0.056686,0.45605
0.057424,0.45835
0.05815,0.4606
0.058885,0.46287
0.059647,0.46504
0.060407,0.46729
0.061173,0.46963
0.061953,0.47182
0.062715,0.47414
0.06351,0.47645
0.064331,0.47881
0.065159,0.48104
0.06598,0.48328
0.066812,0.48558
0.067652,0.48789
0.068507,0.49014
0.069364,0.49247
0.070246,0.4947
0.071136,0.49689
0.072021,0.49913
0.072925,0.50147
0.073853,0.50375
0.074778,0.50611
0.075741,0.50849
0.076683,0.51077
0.077642,0.51307
0.078629,0.51541
0.079625,0.51777
0.080633,0.52003
0.081673,0.5224
0.082697,0.52468
0.083736,0.52696
0.084774,0.52932
0.085851,0.5316
0.086937,0.5338
0.088017,0.53613
0.089147,0.53846
0.090286,0.54066
0.091408,0.54285
0.092547,0.5451
0.093703,0.54726
0.094874,0.54956
0.096036,0.5519
0.097255,0.55419
0.098469,0.55651
0.099714,0.55887
0.10096,0.56125
0.10222,0.56365
0.1035,0.56598
0.10482,0.56845
0.10615,0.57073
0.1075,0.5731
0.10883,0.57543
0.11018,0.57775
0.11155,0.58017
0.11293,0.58256
0.11438,0.58487
0.11582,0.58721
0.11726,0.58966
0.11871,0.59205
0.1202,0.59445
0.1217,0.59679
0.12323,0.59919
0.12476,0.60161
0.12632,0.60403
0.12789,0.60647
0.1295,0.60896
0.1311,0.61143
0.13272,0.61392
0.13438,0.61644
0.13605,0.61884
0.13776,0.62128
0.1395,0.62379
0.14126,0.62617
0.14304,0.62862
0.14485,0.63115
0.14667,0.63357
0.14852,0.63599
0.15042,0.6384
0.15231,0.6407
0.15424,0.64322
0.1562,0.64577
0.1582,0.6482
0.16018,0.65076
0.1622,0.6533
0.16423,0.65575
0.16628,0.65829
0.1684,0.66078
0.17054,0.66323
0.1727,0.66573
0.17493,0.66827
0.17714,0.67077
0.17941,0.67316
0.18172,0.67568
0.18407,0.67811
0.18644,0.68064
0.18885,0.68318
0.19127,0.68556
0.19374,0.68809
0.19625,0.69062
0.19883,0.69307
0.20148,0.6956
0.20416,0.69825
0.20686,0.70081
0.20958,0.70342
0.21238,0.70593
0.21521,0.70841
0.21806,0.7109
0.22097,0.71343
0.22393,0.71594
0.22693,0.71846
0.22999,0.72104
0.23309,0.72357
0.23628,0.72612
0.2395,0.72862
0.24278,0.73126
0.24608,0.73391
0.24952,0.73652
0.25294,0.73913
0.25647,0.74168
0.26002,0.7442
0.26364,0.74679
0.2673,0.74939
0.27107,0.75206
0.27483,0.75462
0.27864,0.75728
0.28249,0.75989
0.28644,0.76258
0.29043,0.76522
0.29444,0.76794
0.29848,0.77071
0.30263,0.77339
0.30685,0.77604
0.31112,0.77872
0.31533,0.78127
0.31967,0.78402
0.32404,0.78672
0.32841,0.7895
0.33282,0.79216
0.33726,0.79485
0.34173,0.79748
0.34617,0.8003
0.35065,0.80299
0.35518,0.80572
0.35974,0.80838
0.36431,0.81107
0.3689,0.81372
0.37349,0.81631
0.37812,0.81902
0.38277,0.82164
0.38742,0.82434
0.39204,0.82707
0.39668,0.82969
0.40129,0.83234
0.40591,0.83494
0.41053,0.83763
0.4152,0.84028
0.41986,0.8429
0.42448,0.84546
0.42913,0.84814
0.43377,0.85069
0.4384,0.85336
0.44298,0.85599
0.44756,0.85847
0.45214,0.86093
0.45673,0.86352
0.46124,0.8661
0.46576,0.8686
0.47025,0.87104
0.47474,0.87354
0.47925,0.87609
0.48371,0.87852
0.48817,0.88097
0.4926,0.88348
0.49701,0.8859
0.50142,0.88824
0.50581,0.89064
0.51018,0.89301
0.51456,0.89549
0.51889,0.89781
0.52322,0.90023
0.5275,0.90242
0.53172,0.90476
0.53597,0.90703
0.54018,0.90921
0.54434,0.91137
0.5484,0.91354
0.55245,0.91581
0.55643,0.91795
0.56039,0.92001
0.56435,0.92203
0.56822,0.92409
0.57202,0.92611
0.57578,0.92808
0.57949,0.93009
0.58315,0.93205
0.58676,0.93402
0.59031,0.93582
0.5938,0.93765
0.59724,0.93943
0.60059,0.94127
0.6039,0.94303
0.60717,0.94475
0.61035,0.94626
0.61349,0.94781
0.61655,0.94933
0.61953,0.95078
0.62242,0.95222
0.62524,0.95371
0.62801,0.95513
0.63073,0.95645
0.63336,0.95779
0.63591,0.95902
0.63836,0.96026
0.64078,0.96146
0.64309,0.96263
0.64532,0.96373
0.6475,0.96486
0.64959,0.96582
0.65161,0.96683
0.65352,0.96777
0.65539,0.96865
0.65714,0.96951
0.65883,0.97031
0.6604,0.97115
0.66191,0.97187
0.66332,0.97252
0.66464,0.97317
0.66589,0.97375
1,1


==> images/datFiles/STAREPCTV.dat <==
0,0
1.2778e-07,0
2.5556e-07,0
3.8334e-07,0
5.1112e-07,0
6.389e-07,0
7.6668e-07,0
8.9446e-07,0
1.0222e-06,0
1.15e-06,0
1.2778e-06,0
1.4056e-06,0
1.5334e-06,0
1.6611e-06,0
1.9167e-06,0
2.0445e-06,0
2.1723e-06,0
2.3e-06,0
2.4278e-06,0
2.5556e-06,0
2.6834e-06,0
2.8112e-06,0
3.0667e-06,0
3.1945e-06,0
3.3223e-06,0
3.4501e-06,0
3.5778e-06,0
3.7056e-06,0
3.8334e-06,0
3.9612e-06,0
4.089e-06,0
4.2167e-06,0
4.3445e-06,0
4.3445e-06,1.5527e-06
4.4723e-06,1.5527e-06
4.6001e-06,1.5527e-06
4.7279e-06,1.5527e-06
4.8556e-06,1.5527e-06
4.9834e-06,1.5527e-06
5.1112e-06,1.5527e-06
5.239e-06,1.5527e-06
5.3668e-06,1.5527e-06
5.4945e-06,1.5527e-06
5.6223e-06,1.5527e-06
5.7501e-06,1.5527e-06
5.8779e-06,1.5527e-06
6.0057e-06,1.5527e-06
6.1334e-06,1.5527e-06
6.389e-06,1.5527e-06
6.5168e-06,1.5527e-06
6.6446e-06,1.5527e-06
6.7723e-06,1.5527e-06
7.2835e-06,1.5527e-06
7.4112e-06,1.5527e-06
7.6668e-06,1.5527e-06
7.7946e-06,1.5527e-06
7.9224e-06,1.5527e-06
8.0501e-06,3.1053e-06
8.1779e-06,3.1053e-06
8.3057e-06,3.1053e-06
8.3057e-06,4.658e-06
8.4335e-06,4.658e-06
8.5613e-06,4.658e-06
8.689e-06,4.658e-06
8.8168e-06,4.658e-06
8.8168e-06,6.2107e-06
8.9446e-06,6.2107e-06
9.0724e-06,7.7633e-06
9.0724e-06,9.316e-06
9.2002e-06,9.316e-06
9.3279e-06,9.316e-06
9.7113e-06,9.316e-06
9.8391e-06,9.316e-06
9.9668e-06,9.316e-06
1.0222e-05,9.316e-06
1.035e-05,1.0869e-05
1.0606e-05,1.0869e-05
1.0606e-05,1.2421e-05
1.1117e-05,1.2421e-05
1.1245e-05,1.2421e-05
1.1372e-05,1.2421e-05
1.1756e-05,1.2421e-05
1.1884e-05,1.2421e-05
1.2011e-05,1.2421e-05
1.2139e-05,1.2421e-05
1.2267e-05,1.2421e-05
1.2395e-05,1.2421e-05
1.265e-05,1.2421e-05
1.2778e-05,1.2421e-05
1.2906e-05,1.2421e-05
1.3161e-05,1.2421e-05
1.38e-05,1.2421e-05
1.3928e-05,1.2421e-05
1.4184e-05,1.2421e-05
1.4311e-05,1.3974e-05
1.4439e-05,1.5527e-05
1.4439e-05,1.7079e-05
1.4695e-05,1.8632e-05
1.495e-05,1.8632e-05
1.5206e-05,1.8632e-05
1.5334e-05,1.8632e-05
1.5461e-05,1.8632e-05
1.5589e-05,1.8632e-05
1.5717e-05,1.8632e-05
1.5845e-05,1.8632e-05
1.61e-05,1.8632e-05
1.6356e-05,2.0185e-05
1.6611e-05,2.0185e-05
1.6995e-05,2.0185e-05
1.7123e-05,2.0185e-05
1.7378e-05,2.0185e-05
1.7634e-05,2.0185e-05
1.7761e-05,2.0185e-05
1.7889e-05,2.0185e-05
1.8273e-05,2.0185e-05
1.84e-05,2.0185e-05
1.8656e-05,2.0185e-05
1.9039e-05,2.0185e-05
1.9423e-05,2.0185e-05
1.9806e-05,2.0185e-05
1.9934e-05,2.1737e-05
2.0061e-05,2.1737e-05
2.0189e-05,2.1737e-05
2.0317e-05,2.1737e-05
2.0445e-05,2.1737e-05
2.07e-05,2.1737e-05
2.0828e-05,2.1737e-05
2.1084e-05,2.1737e-05
2.1595e-05,2.1737e-05
2.185e-05,2.329e-05
2.1978e-05,2.329e-05
2.2617e-05,2.4843e-05
2.3e-05,2.4843e-05
2.3128e-05,2.4843e-05
2.3384e-05,2.4843e-05
2.4023e-05,2.6395e-05
2.4534e-05,2.6395e-05
2.4662e-05,2.7948e-05
2.4789e-05,2.7948e-05
2.5173e-05,2.9501e-05
2.5428e-05,2.9501e-05
2.5684e-05,3.1053e-05
2.5939e-05,3.1053e-05
2.6195e-05,3.1053e-05
2.6578e-05,3.1053e-05
2.6962e-05,3.2606e-05
2.7217e-05,3.2606e-05
2.76e-05,3.2606e-05
2.8112e-05,3.2606e-05
2.8112e-05,3.4159e-05
2.8367e-05,3.4159e-05
2.8495e-05,3.5711e-05
2.8751e-05,3.5711e-05
2.9134e-05,3.5711e-05
2.9645e-05,3.8817e-05
3.0028e-05,4.1922e-05
3.0028e-05,4.3475e-05
3.0284e-05,4.5027e-05
3.0539e-05,4.5027e-05
3.0667e-05,4.658e-05
3.0667e-05,4.8133e-05
3.0795e-05,4.8133e-05
3.1178e-05,4.9685e-05
3.1562e-05,5.2791e-05
3.1945e-05,5.5896e-05
3.2201e-05,5.7449e-05
3.2456e-05,5.7449e-05
3.2584e-05,6.0554e-05
3.2967e-05,6.2107e-05
3.3351e-05,6.5212e-05
3.4756e-05,6.6765e-05
3.4884e-05,6.987e-05
3.5267e-05,6.987e-05
3.5651e-05,6.987e-05
3.6034e-05,6.987e-05
3.6928e-05,7.1423e-05
3.6928e-05,7.2975e-05
3.744e-05,7.2975e-05
3.7823e-05,7.2975e-05
3.8462e-05,7.4528e-05
3.8845e-05,7.4528e-05
3.9356e-05,7.6081e-05
3.974e-05,7.7633e-05
4.0251e-05,8.2291e-05
4.0506e-05,8.8502e-05
4.1145e-05,9.0055e-05
4.1784e-05,9.316e-05
4.2423e-05,9.4713e-05
4.3062e-05,0.00010248
4.3701e-05,0.00010248
4.434e-05,0.00010558
4.5106e-05,0.00010558
4.549e-05,0.00010713
4.549e-05,0.00011024
4.5873e-05,0.0001149
4.6384e-05,0.00011645
4.6768e-05,0.000118
4.7279e-05,0.00011956
4.7662e-05,0.00012266
4.8173e-05,0.00012421
4.9068e-05,0.00012577
4.9579e-05,0.00013042
5.0601e-05,0.00013819
5.1368e-05,0.00014285
5.1751e-05,0.00014595
5.2773e-05,0.00014906
5.3412e-05,0.00015216
5.4434e-05,0.00015837
5.5329e-05,0.00016303
5.5968e-05,0.00016303
5.6479e-05,0.00016303
5.699e-05,0.00016614
5.8012e-05,0.00016769
5.8907e-05,0.00017079
5.9801e-05,0.0001739
6.0312e-05,0.00017545
6.0951e-05,0.00017545
6.159e-05,0.00018166
6.2357e-05,0.00018477
6.2996e-05,0.00018787
6.3251e-05,0.00019098
6.3762e-05,0.00019253
6.4784e-05,0.00019874
6.5423e-05,0.0002034
6.619e-05,0.00020806
6.6573e-05,0.00021427
6.6957e-05,0.00021737
6.734e-05,0.00021893
6.849e-05,0.00022048
6.9257e-05,0.00022514
7.0407e-05,0.00023601
7.1812e-05,0.00023601
7.309e-05,0.00024222
7.3729e-05,0.00024687
7.4751e-05,0.00024998
7.5901e-05,0.00025619
7.7307e-05,0.00026706
7.7946e-05,0.00026861
7.9224e-05,0.00027016
8.0118e-05,0.00028103
8.1013e-05,0.00028414
8.2546e-05,0.0002919
8.4207e-05,0.00029656
8.5485e-05,0.00030122
8.5996e-05,0.00030898
8.7146e-05,0.00031674
8.8424e-05,0.00032295
8.9957e-05,0.00032917
9.0341e-05,0.00033848
9.1746e-05,0.00034469
9.2641e-05,0.00035246
9.3407e-05,0.00035867
9.4813e-05,0.00036798
9.6346e-05,0.00037575
9.7368e-05,0.0003804
9.8774e-05,0.00038661
9.9796e-05,0.00038972
0.00010056,0.00039593
0.00010197,0.00040525
0.00010299,0.00041146
0.00010337,0.00041611
0.0001044,0.00042388
0.00010631,0.00043164
0.00010797,0.00044251
0.00010938,0.00045959
0.00011142,0.00046425
0.00011194,0.00047046
0.00011347,0.00048598
0.00011449,0.00049375
0.00011602,0.00050306
0.00011692,0.00051083
0.00011781,0.00051393
0.0001196,0.0005248
0.00012088,0.00053567
0.00012216,0.00054654
0.00012395,0.00055275
0.00012548,0.00056672
0.00012676,0.0005807
0.00012816,0.00059157
0.00012982,0.00060243
0.00013136,0.0006133
0.00013251,0.00062572
0.00013353,0.00064125
0.00013481,0.00065988
0.00013621,0.00067075
0.00013724,0.00068783
0.0001389,0.00069404
0.00014056,0.00071112
0.00014196,0.00074217
0.0001435,0.0007546
0.0001449,0.00077323
0.00014631,0.00078565
0.00014771,0.00080739
0.00014886,0.00082757
0.00014989,0.00084465
0.00015193,0.00085862
0.00015397,0.00088191
0.00015589,0.00090676
0.00015768,0.00091297
0.00015998,0.0009285
0.00016113,0.00094868
0.00016279,0.00096265
0.00016548,0.00097973
0.00016701,0.0010015
0.0001688,0.0010201
0.00016982,0.0010387
0.00017186,0.0010605
0.0001734,0.0010791
0.00017595,0.0010977
0.00017749,0.0011179
0.00017928,0.0011474
0.00018196,0.0011754
0.00018336,0.001194
0.00018515,0.0012173
0.00018694,0.0012483
0.0001886,0.0012747
0.0001895,0.0013027
0.00019116,0.00134
0.00019333,0.0013663
0.00019474,0.0013896
0.00019716,0.0014238
0.00019946,0.0014517
0.00020113,0.0014875
0.00020304,0.001503
0.00020624,0.0015402
0.0002093,0.0015837
0.0002116,0.001607
0.00021467,0.0016365
0.00021684,0.0016645
0.00021927,0.001711
0.00022132,0.0017405
0.00022349,0.0017731
0.00022643,0.0017949
0.00022911,0.0018321
0.00023141,0.0018539
0.00023397,0.0018989
0.00023742,0.00193
0.00024035,0.0019734
0.00024253,0.0020169
0.00024483,0.0020511
0.00024738,0.0020914
0.00024981,0.002138
0.00025224,0.0021753
0.00025415,0.0022296
0.00025633,0.002284
0.00025863,0.002329
0.00026118,0.0023663
0.00026348,0.0024128
0.00026578,0.0024703
0.00026808,0.0025153
0.00027255,0.0025572
0.00027473,0.002593
0.00027818,0.0026582
0.00028137,0.002711
0.00028431,0.002756
0.0002884,0.002815
0.00029159,0.0028724
0.00029504,0.0029299
0.00029773,0.0029827
0.00030156,0.0030448
0.00030437,0.0031007
0.00030897,0.0031566
0.00031166,0.0032466
0.00031549,0.0033274
0.00031881,0.0033941
0.00032264,0.0034593
0.00032546,0.0035199
0.00032827,0.0035913
0.00033095,0.0036736
0.0003344,0.0037637
0.00033862,0.0038429
0.0003422,0.0039003
0.00034667,0.0039779
0.0003505,0.0040494
0.00035433,0.0041379
0.00035868,0.0042124
0.00036226,0.0042962
0.00036737,0.0043925
0.00037158,0.0044903
0.00037555,0.0045943
0.00037951,0.0046813
0.00038334,0.0047651
0.0003882,0.0048785
0.0003919,0.005012
0.00039548,0.0051176
0.00040008,0.0052076
0.00040455,0.0053163
0.00040813,0.0054281
0.00041286,0.0055306
0.00041759,0.0056331
0.00042385,0.0057635
0.00042679,0.0058908
0.00043126,0.005998
0.0004356,0.0061097
0.0004388,0.0062619
0.00044416,0.0063846
0.00044991,0.0065352
0.00045413,0.006678
0.00045796,0.0068348
0.00046231,0.007046
0.00046921,0.0072106
0.00047394,0.0074
0.00047764,0.0075693
0.00048429,0.0076981
0.00049131,0.0078518
0.00049745,0.0080164
0.00050371,0.0082043
0.0005101,0.0083797
0.00051521,0.0085505
0.00052045,0.0087198
0.00052658,0.0089154
0.00053093,0.0091297
0.00053744,0.0093145
0.00054319,0.0094806
0.00054856,0.0096855
0.00055559,0.0098936
0.00056108,0.010117
0.00056543,0.01039
0.00057143,0.010617
0.00057757,0.010838
0.00058383,0.011097
0.0005906,0.011339
0.00059929,0.011563
0.00060491,0.0118
0.00061219,0.012038
0.00062012,0.012334
0.00062817,0.012595
0.00063596,0.012864
0.00064324,0.013115
0.00065117,0.013384
0.00065679,0.013654
0.00066484,0.013951
0.00066995,0.014208
0.00067583,0.014522
0.00068541,0.014828
0.0006918,0.015131
0.00070228,0.01546
0.00071122,0.015815
0.00072042,0.016154
0.00072732,0.016527
0.00073652,0.016887
0.00074598,0.017247
0.0007548,0.017596
0.00076438,0.017989
0.00077269,0.018348
0.00078112,0.018727
0.00078981,0.019106
0.00079824,0.0195
0.00080629,0.019888
0.00081626,0.020315
0.00082584,0.020736
0.00083619,0.021205
0.00084757,0.021719
0.00085651,0.022157
0.00086712,0.02261
0.00087823,0.023068
0.00088999,0.023577
0.00089906,0.024082
0.00091005,0.024565
0.00092053,0.025069
0.00093241,0.025642
0.00094442,0.026192
0.00095579,0.026782
0.00096883,0.027335
0.00098046,0.027858
0.00099145,0.028502
0.0010058,0.029114
0.001019,0.029772
0.0010331,0.030393
0.0010482,0.031053
0.0010596,0.03167
0.0010722,0.032274
0.0010877,0.032952
0.0011031,0.033668
0.0011168,0.034364
0.0011305,0.035089
0.001145,0.035789
0.0011583,0.036526
0.0011707,0.037227
0.0011817,0.038012
0.0011979,0.038798
0.0012165,0.039571
0.0012326,0.04038
0.0012482,0.041211
0.001263,0.042082
0.0012779,0.042934
0.001294,0.043816
0.0013108,0.044645
0.0013275,0.045515
0.0013419,0.046391
0.0013583,0.047332
0.0013766,0.048327
0.0013938,0.049246
0.0014113,0.050196
0.001431,0.051134
0.0014508,0.052162
0.0014683,0.053149
0.0014876,0.054096
0.0015059,0.05514
0.0015254,0.056203
0.0015455,0.057244
0.001568,0.058317
0.0015887,0.059419
0.001614,0.060515
0.0016358,0.061666
0.0016585,0.062886
0.0016803,0.064032
0.0017068,0.065189
0.0017321,0.066366
0.0017556,0.067552
0.0017767,0.068813
0.0018013,0.070131
0.0018262,0.071393
0.0018517,0.07276
0.0018779,0.074093
0.001907,0.075505
0.0019354,0.076832
0.0019651,0.078239
0.0019932,0.079529
0.0020216,0.080916
0.0020502,0.082336
0.002085,0.083766
0.0021188,0.085274
0.0021471,0.086732
0.0021783,0.088289
0.002212,0.089837
0.0022443,0.091387
0.0022776,0.092968
0.00231,0.09454
0.0023458,0.09616
0.00238,0.09781
0.0024153,0.099425
0.0024512,0.10107
0.0024885,0.10274
0.0025231,0.10449
0.0025598,0.10619
0.0026005,0.10789
0.0026387,0.1096
0.0026751,0.1114
0.0027149,0.11318
0.0027604,0.11502
0.0028068,0.11683
0.0028509,0.11866
0.0028949,0.12053
0.0029405,0.12243
0.0029814,0.12432
0.0030258,0.12632
0.0030759,0.12828
0.0031236,0.1303
0.0031748,0.13247
0.0032201,0.13445
0.0032708,0.13653
0.0033216,0.13856
0.003372,0.14067
0.0034285,0.14276
0.003489,0.14485
0.003546,0.14692
0.0036002,0.14905
0.0036574,0.15111
0.0037157,0.15333
0.0037765,0.15556
0.00384,0.15773
0.0039011,0.15994
0.0039654,0.1623
0.0040274,0.1646
0.0040911,0.16692
0.004159,0.16935
0.0042244,0.17171
0.0042911,0.17401
0.0043678,0.17641
0.0044409,0.17878
0.0045151,0.18122
0.0045867,0.18368
0.0046554,0.18601
0.0047318,0.18847
0.0048034,0.19098
0.0048871,0.19349
0.0049664,0.19606
0.0050547,0.19871
0.0051428,0.20131
0.0052281,0.2039
0.0053201,0.20646
0.0054137,0.20906
0.0055048,0.21191
0.0055918,0.21459
0.005688,0.21739
0.0057923,0.22019
0.0058987,0.22302
0.0059963,0.22569
0.0060915,0.2284
0.0061949,0.23129
0.0063001,0.2342
0.006407,0.23721
0.0065206,0.2401
0.0066304,0.24313
0.0067432,0.246
0.0068669,0.24891
0.0069838,0.25193
0.0071165,0.25484
0.0072449,0.25791
0.0073761,0.26097
0.0075099,0.26409
0.0076423,0.26718
0.0077699,0.27035
0.0079124,0.2734
0.0080508,0.27653
0.0081879,0.27965
0.0083276,0.28283
0.0084734,0.28606
0.0086276,0.28933
0.0087869,0.29256
0.0089446,0.2958
0.0091033,0.29911
0.009271,0.30234
0.0094421,0.30567
0.0096101,0.30894
0.0097813,0.31232
0.0099662,0.31574
0.010146,0.31923
0.010341,0.32277
0.010532,0.32626
0.010731,0.32974
0.010933,0.33328
0.011138,0.33681
0.011353,0.34033
0.011566,0.34393
0.011789,0.34749
0.01201,0.35113
0.012248,0.35479
0.012484,0.35838
0.012724,0.36215
0.012969,0.36597
0.013214,0.36975
0.013467,0.37341
0.013737,0.37717
0.013992,0.3811
0.014269,0.38486
0.014544,0.38856
0.014829,0.39242
0.015122,0.39634
0.015426,0.4003
0.015724,0.40419
0.016046,0.408
0.01635,0.41191
0.016674,0.4159
0.017004,0.41978
0.017336,0.4238
0.017683,0.42784
0.018036,0.43189
0.018392,0.43593
0.018762,0.44008
0.019151,0.44439
0.019539,0.44852
0.019938,0.4526
0.020343,0.45675
0.020766,0.46084
0.021201,0.46498
0.021648,0.46899
0.022096,0.47331
0.022545,0.47756
0.023,0.48181
0.023493,0.48603
0.023998,0.49029
0.02451,0.49466
0.025023,0.499
0.025556,0.50337
0.026102,0.50774
0.026659,0.51202
0.027226,0.51639
0.02783,0.52081
0.028436,0.52527
0.029071,0.52961
0.029717,0.53402
0.030397,0.53852
0.031077,0.54297
0.03179,0.54745
0.032518,0.55207
0.033255,0.55666
0.034031,0.56118
0.034813,0.56572
0.035615,0.57041
0.036445,0.57507
0.037304,0.57979
0.038202,0.58448
0.039138,0.589
0.040078,0.59367
0.041048,0.59854
0.04207,0.60335
0.04312,0.60827
0.044191,0.613
0.045307,0.61782
0.046475,0.62285
0.047673,0.62775
0.048919,0.63268
0.0502,0.63763
0.051504,0.64262
0.052873,0.64754
0.054289,0.65258
0.055766,0.65755
0.057311,0.66286
0.058901,0.66805
0.060554,0.67315
0.062305,0.67827
0.064085,0.68331
0.065954,0.6885
0.067914,0.69372
0.069959,0.69907
0.072123,0.70435
0.074389,0.70956
0.076749,0.71484
0.079238,0.72026
0.081835,0.72564
0.084527,0.73099
0.087391,0.73645
0.090402,0.7419
0.09363,0.74751
0.097049,0.75307
0.10069,0.75884
0.1046,0.7647
0.10876,0.77055
0.11326,0.77669
0.11806,0.7828
0.12322,0.78897
0.12888,0.79529
0.13499,0.80184
0.14173,0.80848
0.14915,0.81532
0.1574,0.82221
0.16653,0.82951
0.17685,0.8371
0.18864,0.84491
0.20219,0.85337
0.21832,0.86241
0.23822,0.87248
0.26407,0.88361
0.30113,0.89745
0.36589,0.91757
1,1


==> images/datFiles/STAREPN.dat <==
0,0
5.3668e-06,7.7633e-05
5.4945e-06,7.7633e-05
5.4945e-06,8.0739e-05
5.7501e-06,8.0739e-05
6.0057e-06,8.5397e-05
6.1334e-06,9.1607e-05
6.1334e-06,9.316e-05
6.1334e-06,0.00010092
6.1334e-06,0.00010558
6.1334e-06,0.00011024
6.2612e-06,0.0001149
6.5168e-06,0.00012421
6.6446e-06,0.00012887
6.9001e-06,0.00013042
7.2835e-06,0.00013198
7.4112e-06,0.0001444
7.539e-06,0.00015837
7.6668e-06,0.00016924
7.9224e-06,0.000177
7.9224e-06,0.00018943
8.4335e-06,0.00019408
8.689e-06,0.00020029
8.8168e-06,0.00020961
8.9446e-06,0.00021427
9.3279e-06,0.00022203
9.8391e-06,0.00023445
9.8391e-06,0.00024066
9.8391e-06,0.00025774
1.0222e-05,0.00026395
1.0222e-05,0.00027793
1.035e-05,0.00029035
1.0606e-05,0.00029501
1.0606e-05,0.00030432
1.0734e-05,0.00031985
1.1117e-05,0.00032761
1.1117e-05,0.00035867
1.1117e-05,0.00037109
1.1245e-05,0.00038506
1.1372e-05,0.00040214
1.1628e-05,0.00041456
1.1884e-05,0.00042698
1.2011e-05,0.0004394
1.2522e-05,0.00044406
1.2778e-05,0.00045183
1.2778e-05,0.00045648
1.2778e-05,0.00047356
1.2906e-05,0.00048754
1.2906e-05,0.00049685
1.2906e-05,0.00051704
1.2906e-05,0.00052325
1.3034e-05,0.00054654
1.3161e-05,0.0005543
1.3161e-05,0.00057449
1.3289e-05,0.00058225
1.3417e-05,0.00060399
1.3545e-05,0.00061951
1.38e-05,0.00063504
1.3928e-05,0.00065678
1.3928e-05,0.00067852
1.4056e-05,0.00069404
1.4311e-05,0.00071112
1.4439e-05,0.0007251
1.4439e-05,0.00075149
1.4567e-05,0.00076702
1.4822e-05,0.00079341
1.495e-05,0.00080739
1.5206e-05,0.00082602
1.5589e-05,0.0008462
1.5845e-05,0.00086949
1.6228e-05,0.00089123
1.6228e-05,0.00090365
1.6484e-05,0.00092539
1.6739e-05,0.00094402
1.6995e-05,0.00095955
1.6995e-05,0.00098594
1.725e-05,0.0010046
1.7378e-05,0.0010232
1.7378e-05,0.0010341
1.7378e-05,0.0010558
1.7378e-05,0.0010744
1.7634e-05,0.0011024
1.8017e-05,0.0011179
1.84e-05,0.0011366
1.8528e-05,0.0011645
1.8528e-05,0.001194
1.8784e-05,0.0012235
1.8911e-05,0.001253
1.9295e-05,0.0012747
1.9423e-05,0.001298
1.9806e-05,0.0013306
1.9806e-05,0.0013539
2.0317e-05,0.0013726
2.0445e-05,0.0013943
2.0828e-05,0.0014316
2.0956e-05,0.0014626
2.1211e-05,0.0014921
2.1595e-05,0.0015123
2.1595e-05,0.0015434
2.185e-05,0.0015791
2.185e-05,0.0015977
2.185e-05,0.0016272
2.1978e-05,0.0016582
2.2617e-05,0.0016862
2.2873e-05,0.001725
2.3384e-05,0.0017499
2.3512e-05,0.0017856
2.4023e-05,0.0018321
2.415e-05,0.001871
2.4278e-05,0.0019113
2.4406e-05,0.0019424
2.4662e-05,0.0019688
2.5045e-05,0.0019843
2.5556e-05,0.00202
2.5684e-05,0.0020464
2.5939e-05,0.0020713
2.5939e-05,0.0021008
2.6195e-05,0.0021396
2.6195e-05,0.0021877
2.6195e-05,0.0022343
2.6834e-05,0.0022793
2.7089e-05,0.0023088
2.7345e-05,0.0023461
2.7728e-05,0.0023911
2.8239e-05,0.0024346
2.8239e-05,0.0024641
2.8751e-05,0.0025091
2.9006e-05,0.002551
2.9262e-05,0.0025836
2.9773e-05,0.0026271
3.0028e-05,0.0026675
3.0412e-05,0.0027141
3.0667e-05,0.0027669
3.1178e-05,0.0027979
3.1689e-05,0.0028414
3.2201e-05,0.0028802
3.2201e-05,0.0029299
3.2967e-05,0.0029827
3.3351e-05,0.0030137
3.3606e-05,0.0030556
3.4117e-05,0.0031022
3.4373e-05,0.0031442
3.4501e-05,0.0031799
3.4884e-05,0.003214
3.5651e-05,0.0032528
3.5778e-05,0.0033072
3.6162e-05,0.0033444
3.6673e-05,0.0033957
3.6928e-05,0.0034454
3.7312e-05,0.0034842
3.7567e-05,0.0035416
3.8078e-05,0.0035898
3.8462e-05,0.0036565
3.8717e-05,0.0037124
3.9228e-05,0.0037714
3.9484e-05,0.0038227
3.9612e-05,0.0038801
3.9867e-05,0.0039453
4.0251e-05,0.0039966
4.0506e-05,0.0040556
4.089e-05,0.0041223
4.1145e-05,0.0042046
4.1401e-05,0.0042481
4.1529e-05,0.0043226
4.1529e-05,0.0043863
4.1656e-05,0.0044329
4.2423e-05,0.0045058
4.2806e-05,0.0045742
4.3445e-05,0.004644
4.3829e-05,0.0047077
4.434e-05,0.0047729
4.4723e-05,0.0048288
4.5234e-05,0.0049188
4.5873e-05,0.0049825
4.5873e-05,0.0050353
4.6256e-05,0.0051005
4.7151e-05,0.0051781
4.7662e-05,0.0052604
4.8301e-05,0.005335
4.894e-05,0.005411
4.9323e-05,0.00547
4.9834e-05,0.0055461
5.0218e-05,0.0056207
5.0601e-05,0.0057061
5.0984e-05,0.0057837
5.1368e-05,0.0058613
5.1623e-05,0.0059358
5.2134e-05,0.0060026
5.2901e-05,0.0060865
5.3157e-05,0.0061625
5.3284e-05,0.0062448
5.4051e-05,0.0063194
5.4051e-05,0.006411
5.4434e-05,0.0064979
5.469e-05,0.0065926
5.5329e-05,0.0066811
5.5584e-05,0.0067758
5.584e-05,0.0068674
5.6223e-05,0.0069622
5.6351e-05,0.0070646
5.6607e-05,0.0071609
5.6862e-05,0.0072308
5.699e-05,0.0073239
5.7757e-05,0.0074062
5.7884e-05,0.0074963
5.8012e-05,0.0075925
5.8395e-05,0.0076904
5.9034e-05,0.0077804
5.9418e-05,0.0078813
6.0057e-05,0.0079947
6.0057e-05,0.0080832
6.0184e-05,0.0081763
6.0696e-05,0.0082757
6.159e-05,0.0083797
6.2101e-05,0.0084853
6.2868e-05,0.0085878
6.3507e-05,0.0086794
6.389e-05,0.0087819
6.4018e-05,0.0088999
6.4401e-05,0.0089884
6.5168e-05,0.0090924
6.5296e-05,0.0092058
6.5551e-05,0.0092974
6.5807e-05,0.009403
6.5935e-05,0.0095458
6.6573e-05,0.0096452
6.734e-05,0.0097445
6.7979e-05,0.0098393
6.8235e-05,0.0099386
6.8746e-05,0.01005
6.9512e-05,0.01015
7.0023e-05,0.010255
7.0279e-05,0.010381
7.079e-05,0.010493
7.1429e-05,0.010605
7.1557e-05,0.010718
7.1685e-05,0.010848
7.2451e-05,0.010965
7.3474e-05,0.011094
7.3729e-05,0.011204
7.4368e-05,0.011342
7.4751e-05,0.011474
7.5135e-05,0.011578
7.539e-05,0.011715
7.5901e-05,0.011847
7.6157e-05,0.011973
7.654e-05,0.01212
7.6924e-05,0.012241
7.7307e-05,0.012373
7.769e-05,0.012493
7.8074e-05,0.012614
7.8457e-05,0.012749
7.8968e-05,0.01289
7.9607e-05,0.013022
7.999e-05,0.013164
8.0629e-05,0.013299
8.0757e-05,0.013446
8.114e-05,0.013587
8.1524e-05,0.013732
8.2674e-05,0.01389
8.3313e-05,0.014024
8.4207e-05,0.014187
8.5357e-05,0.01433
8.6124e-05,0.014476
8.6763e-05,0.014634
8.8168e-05,0.014797
8.8807e-05,0.014938
8.9063e-05,0.015093
8.9318e-05,0.015267
8.9702e-05,0.015443
9.0341e-05,0.015583
9.0468e-05,0.015718
9.0852e-05,0.015885
9.1107e-05,0.016047
9.2002e-05,0.016207
9.2513e-05,0.016368
9.3279e-05,0.016534
9.3663e-05,0.016694
9.4429e-05,0.016867
9.4813e-05,0.017006
9.5196e-05,0.017197
9.6218e-05,0.017371
9.7368e-05,0.017553
9.8135e-05,0.017735
9.9413e-05,0.017929
9.9796e-05,0.018104
0.00010018,0.018287
0.00010069,0.018478
0.00010146,0.018674
0.00010248,0.018854
0.00010299,0.019039
0.00010337,0.019228
0.00010363,0.019427
0.00010478,0.019641
0.00010555,0.019843
0.00010619,0.020034
0.00010746,0.020248
0.00010797,0.020447
0.00010951,0.020668
0.0001104,0.020886
0.00011142,0.021113
0.00011168,0.021323
0.00011232,0.021543
0.00011309,0.021765
0.0001136,0.021992
0.00011513,0.022242
0.00011577,0.022467
0.00011602,0.022706
0.00011641,0.022942
0.00011666,0.023121
0.00011756,0.02332
0.00011832,0.023565
0.00011884,0.023788
0.00011986,0.024038
0.00012037,0.024276
0.00012177,0.024484
0.00012241,0.024714
0.00012356,0.024937
0.00012407,0.025184
0.00012522,0.025397
0.00012586,0.025635
0.00012663,0.025874
0.0001274,0.026138
0.00012778,0.026397
0.00012867,0.026613
0.00012982,0.02685
0.0001311,0.027105
0.00013174,0.027333
0.00013225,0.027585
0.00013251,0.027804
0.0001334,0.028055
0.00013404,0.028339
0.00013532,0.028627
0.00013596,0.028887
0.00013672,0.029176
0.00013698,0.02942
0.00013787,0.029703
0.00013877,0.029966
0.00013954,0.030229
0.00014043,0.030522
0.00014145,0.030802
0.00014184,0.031074
0.00014235,0.031306
0.00014299,0.031603
0.00014439,0.031895
0.00014477,0.032185
0.00014516,0.032463
0.00014605,0.032772
0.00014656,0.033053
0.00014861,0.033384
0.00014925,0.033674
0.00014976,0.03393
0.00015065,0.034229
0.00015219,0.034499
0.00015334,0.034801
0.00015359,0.035067
0.000155,0.03535
0.00015576,0.035641
0.00015666,0.035949
0.00015743,0.036239
0.00015806,0.03654
0.00015921,0.03684
0.00016024,0.03716
0.000161,0.037436
0.00016151,0.037755
0.00016241,0.038003
0.00016266,0.038348
0.00016369,0.038669
0.00016445,0.03902
0.00016548,0.039331
0.00016675,0.039705
0.0001679,0.040053
0.00016918,0.040402
0.00016969,0.040759
0.00017084,0.041096
0.00017123,0.041433
0.00017212,0.041736
0.00017314,0.042096
0.00017404,0.042417
0.0001748,0.042779
0.00017595,0.043197
0.0001771,0.043568
0.00017825,0.043917
0.0001794,0.044291
0.00018043,0.04468
0.00018145,0.045105
0.00018234,0.045464
0.00018388,0.045844
0.00018451,0.046237
0.00018554,0.046681
0.0001872,0.047041
0.00018758,0.047418
0.00018937,0.047845
0.00019039,0.048271
0.0001918,0.048704
0.00019256,0.049126
0.0001941,0.049544
0.00019486,0.049926
0.00019589,0.050348
0.00019704,0.050761
0.0001978,0.051226
0.00019883,0.051707
0.00019959,0.052149
0.00020087,0.052589
0.00020215,0.053034
0.00020317,0.05348
0.00020432,0.053938
0.00020573,0.05445
0.00020662,0.054871
0.00020764,0.055345
0.00020854,0.055778
0.00020994,0.056225
0.00021096,0.056661
0.0002116,0.057109
0.00021288,0.05757
0.0002139,0.05806
0.00021493,0.058529
0.00021659,0.059018
0.00021825,0.059501
0.00021876,0.059948
0.00022029,0.060419
0.00022132,0.060922
0.00022285,0.061391
0.00022438,0.061866
0.00022502,0.062363
0.0002263,0.062852
0.00022783,0.06334
0.00023,0.063872
0.00023167,0.064338
0.00023205,0.064836
0.00023282,0.065374
0.00023499,0.065898
0.00023614,0.066395
0.00023831,0.066906
0.00023946,0.067473
0.00024074,0.068007
0.00024329,0.068566
0.00024508,0.069097
0.00024559,0.069636
0.00024713,0.070162
0.00024892,0.070656
0.00024955,0.071188
0.00025185,0.071758
0.00025364,0.072267
0.00025505,0.072829
0.00025607,0.07341
0.00025735,0.073986
0.00025978,0.074528
0.00026131,0.075132
0.00026272,0.075733
0.00026438,0.07636
0.00026642,0.076973
0.00026808,0.077532
0.00027051,0.078085
0.00027307,0.078716
0.00027498,0.079368
0.00027715,0.080003
0.0002783,0.080627
0.00028061,0.081232
0.00028252,0.081821
0.00028431,0.08247
0.00028546,0.083077
0.00028661,0.083704
0.00028827,0.084363
0.00028942,0.084981
0.00029121,0.085679
0.00029249,0.086341
0.00029581,0.086991
0.00029837,0.087581
0.00030003,0.088199
0.00030182,0.088862
0.00030412,0.089488
0.0003068,0.090103
0.00030936,0.090775
0.00031229,0.091466
0.00031357,0.092126
0.00031536,0.092772
0.00031817,0.093444
0.00031958,0.094157
0.00032494,0.094835
0.00032584,0.09547
0.00032788,0.096182
0.00033006,0.096823
0.00033223,0.09754
0.00033351,0.098205
0.00033593,0.098857
0.00033785,0.099554
0.00034053,0.10028
0.00034322,0.101
0.00034488,0.10172
0.00034731,0.10244
0.00034935,0.10322
0.00035242,0.10389
0.00035485,0.10461
0.0003574,0.10538
0.00036008,0.10615
0.00036302,0.10684
0.0003666,0.10755
0.0003689,0.1083
0.00037069,0.10901
0.00037376,0.10979
0.00037733,0.11066
0.00037963,0.11139
0.00038181,0.11218
0.00038398,0.11299
0.00038666,0.11374
0.00038947,0.11456
0.00039177,0.11533
0.00039548,0.11616
0.00039778,0.11694
0.00040161,0.11773
0.00040494,0.11853
0.00040762,0.11931
0.00041132,0.12016
0.00041452,0.12092
0.00041746,0.12175
0.00042078,0.12254
0.0004241,0.12331
0.00042755,0.12417
0.00043075,0.12503
0.00043471,0.12582
0.00043765,0.12659
0.00044033,0.12743
0.00044634,0.12827
0.00044876,0.12909
0.00045336,0.12994
0.00045579,0.1308
0.00046039,0.13164
0.0004632,0.13246
0.00046691,0.13334
0.00046946,0.1342
0.00047304,0.13508
0.0004756,0.13598
0.00047854,0.13677
0.00048109,0.13773
0.00048429,0.13851
0.0004885,0.13935
0.00049246,0.14035
0.00049668,0.14123
0.00050026,0.14215
0.00050448,0.14299
0.00050895,0.14387
0.00051329,0.14471
0.00051687,0.14569
0.00051968,0.14654
0.00052492,0.14747
0.00052773,0.14836
0.00053233,0.14928
0.00053668,0.15018
0.00054255,0.15109
0.00054805,0.15203
0.00055316,0.15299
0.00055827,0.15397
0.00056325,0.15492
0.00056875,0.15592
0.00057258,0.15682
0.00057769,0.15784
0.00058204,0.15879
0.00058753,0.15964
0.00059213,0.16061
0.00059584,0.16157
0.00060031,0.16251
0.00060491,0.16348
0.00061156,0.16445
0.00061628,0.16542
0.00062152,0.16646
0.00063519,0.16751
0.00064094,0.16842
0.00064682,0.16946
0.00065411,0.1705
0.0006596,0.17148
0.00066458,0.17249
0.00067187,0.17358
0.00067723,0.17461
0.00068286,0.17565
0.00069027,0.17667
0.00069666,0.17769
0.00070164,0.17871
0.00070777,0.17998
0.00071493,0.18112
0.00072285,0.1822
0.00072975,0.18328
0.00073652,0.18432
0.00074189,0.18537
0.00074956,0.18656
0.00075595,0.18763
0.00076234,0.18874
0.00077013,0.18984
0.00077614,0.19093
0.00078214,0.19205
0.0007893,0.19309
0.00079696,0.19424
0.00080399,0.19539
0.00081166,0.1965
0.0008192,0.19758
0.00082661,0.19878
0.00083479,0.19991
0.00084399,0.20108
0.0008528,0.20224
0.00086162,0.20341
0.0008689,0.20454
0.00087849,0.20574
0.00088807,0.20696
0.00089727,0.20811
0.00090481,0.20931
0.00091529,0.21053
0.00092385,0.21174
0.0009342,0.21288
0.00094417,0.21425
0.00095196,0.21547
0.0009673,0.21679
0.00097637,0.21802
0.00098672,0.21926
0.00099592,0.22051
0.0010052,0.22176
0.0010155,0.223
0.0010252,0.22442
0.0010346,0.22572
0.0010452,0.22701
0.0010553,0.22836
0.0010672,0.22977
0.0010764,0.23107
0.0010883,0.23242
0.0010989,0.23373
0.0011122,0.23508
0.0011237,0.23637
0.0011348,0.23783
0.0011467,0.2391
0.0011585,0.24041
0.0011707,0.24178
0.0011827,0.24308
0.0011981,0.24437
0.0012147,0.24576
0.0012258,0.24709
0.0012364,0.2485
0.0012516,0.24987
0.0012645,0.25125
0.0012775,0.25271
0.0012894,0.25409
0.001305,0.25549
0.0013201,0.25687
0.0013335,0.25831
0.0013506,0.25972
0.0013642,0.26112
0.0013849,0.26264
0.0013984,0.26419
0.0014143,0.26567
0.0014327,0.26703
0.0014483,0.26847
0.0014636,0.2699
0.0014799,0.2714
0.0014966,0.27288
0.0015118,0.27432
0.0015429,0.27597
0.0015598,0.27755
0.0015777,0.27921
0.0015983,0.28068
0.0016158,0.28218
0.0016335,0.28365
0.0016505,0.28518
0.0016694,0.28671
0.0016871,0.28828
0.0017046,0.2898
0.0017223,0.29129
0.0017422,0.29281
0.0017625,0.29442
0.0017843,0.29593
0.0018067,0.29747
0.0018356,0.29932
0.0018573,0.30091
0.0018805,0.30255
0.0019001,0.30416
0.0019199,0.30576
0.0019415,0.30735
0.0019628,0.30894
0.0019847,0.31067
0.0020083,0.31237
0.0020312,0.31408
0.0020548,0.31563
0.0020776,0.3173
0.0021104,0.31915
0.0021349,0.32081
0.0021628,0.3225
0.0021879,0.32422
0.0022087,0.32589
0.0022399,0.32763
0.0022659,0.32939
0.0022925,0.33108
0.0023205,0.33273
0.0023469,0.33434
0.0023773,0.33614
0.0024069,0.33782
0.0024328,0.33958
0.0024616,0.34167
0.002492,0.3434
0.0025202,0.34515
0.0025522,0.34689
0.0025946,0.349
0.0026252,0.35074
0.0026609,0.35251
0.0026925,0.35425
0.0027225,0.35601
0.0027538,0.35779
0.0027916,0.35965
0.0028247,0.36147
0.002859,0.36335
0.0028955,0.36529
0.0029314,0.36717
0.0029706,0.36908
0.0030095,0.37108
0.0030472,0.37286
0.0030869,0.37466
0.0031283,0.37657
0.003167,0.3786
0.0032089,0.38053
0.0032626,0.38279
0.0033025,0.38473
0.0033436,0.38664
0.0033807,0.38873
0.0034208,0.39059
0.0034671,0.39255
0.0035105,0.39455
0.0035573,0.39651
0.0036015,0.39858
0.0036493,0.40046
0.0036925,0.40236
0.0037436,0.4044
0.0037934,0.40652
0.0038395,0.40853
0.0038881,0.41044
0.0039363,0.41241
0.0039893,0.41443
0.004052,0.41672
0.0041008,0.41882
0.0041536,0.421
0.0042073,0.42299
0.004263,0.42501
0.0043162,0.42699
0.0043844,0.42903
0.0044488,0.43111
0.0045334,0.43338
0.0045886,0.43557
0.0046498,0.43772
0.0047124,0.43984
0.0047751,0.44191
0.0048369,0.44415
0.0049002,0.44614
0.0049637,0.44816
0.0050265,0.45032
0.0050922,0.4524
0.0051526,0.45457
0.005256,0.45693
0.0053226,0.45907
0.0053857,0.46116
0.0054558,0.46335
0.0055565,0.46558
0.0056278,0.46775
0.0057109,0.47015
0.0057855,0.47231
0.0058636,0.47453
0.0059395,0.47672
0.0060207,0.47892
0.0060943,0.48116
0.0061816,0.48339
0.0062599,0.48583
0.0063514,0.48801
0.006436,0.49025
0.0065213,0.49249
0.0066111,0.49467
0.0067141,0.49686
0.0068284,0.49946
0.006921,0.50177
0.0070153,0.50398
0.0071393,0.50631
0.0072343,0.50866
0.0073465,0.51109
0.0074428,0.51347
0.0075418,0.51576
0.0076333,0.51804
0.0077559,0.52047
0.007861,0.52274
0.0079698,0.52518
0.008082,0.52751
0.0081999,0.52995
0.0083868,0.53252
0.008505,0.53488
0.0086227,0.53729
0.0087896,0.53995
0.00891,0.54225
0.0090287,0.54466
0.009266,0.54716
0.0093883,0.54961
0.0095131,0.5521
0.0097006,0.55472
0.0098378,0.55716
0.0099657,0.55964
0.010119,0.56209
0.010251,0.56458
0.010429,0.56718
0.010599,0.56971
0.010738,0.57207
0.010888,0.5747
0.011031,0.57716
0.011179,0.57975
0.011334,0.5822
0.011502,0.58478
0.011662,0.58717
0.011864,0.5897
0.012142,0.5924
0.01238,0.59525
0.012557,0.59764
0.012763,0.60019
0.012948,0.60266
0.01317,0.60527
0.013371,0.60784
0.013561,0.61045
0.013763,0.61293
0.013963,0.6155
0.014167,0.61821
0.014368,0.62072
0.014627,0.62331
0.014853,0.62576
0.015235,0.62862
0.015474,0.63134
0.015694,0.6339
0.015932,0.63646
0.016283,0.63899
0.016773,0.64195
0.017016,0.64456
0.017283,0.64712
0.017542,0.64983
0.017799,0.65252
0.018068,0.65514
0.018338,0.65772
0.018913,0.66055
0.019192,0.66315
0.019471,0.66577
0.019775,0.66833
0.020086,0.67096
0.020386,0.67364
0.020732,0.67643
0.021057,0.67908
0.021527,0.68185
0.022395,0.68467
0.022729,0.68744
0.023093,0.69029
0.023535,0.69298
0.02414,0.69607
0.024623,0.69893
0.02501,0.70157
0.025388,0.70417
0.025786,0.70672
0.026204,0.70941
0.026633,0.71207
0.027105,0.71484
0.027548,0.71741
0.028082,0.72008
0.02853,0.7228
0.029345,0.72575
0.029827,0.72847
0.030459,0.7313
0.031366,0.73413
0.031958,0.73679
0.032476,0.73961
0.03304,0.74233
0.033578,0.74511
0.03415,0.74787
0.034719,0.7506
0.035362,0.7536
0.035962,0.75638
0.036767,0.75903
0.038278,0.76205
0.039054,0.76475
0.03983,0.76753
0.040595,0.77021
0.041301,0.77305
0.042604,0.77596
0.043354,0.77863
0.044398,0.78132
0.045156,0.78408
0.04597,0.78668
0.046747,0.78937
0.047802,0.79209
0.048797,0.79471
0.049678,0.79737
0.05103,0.80001
0.052587,0.8029
0.053585,0.80554
0.054549,0.80812
0.055559,0.81085
0.057014,0.81355
0.058116,0.81615
0.059256,0.81877
0.060444,0.82128
0.062451,0.82396
0.063572,0.82658
0.066617,0.82972
0.067954,0.83248
0.069792,0.83516
0.071259,0.83788
0.072826,0.84049
0.074204,0.84308
0.075627,0.84563
0.077115,0.84828
0.078941,0.85082
0.080444,0.85328
0.082625,0.85583
0.084272,0.85843
0.086017,0.86078
0.08776,0.86332
0.089556,0.86585
0.0915,0.86823
0.093593,0.87076
0.096782,0.87345
0.10157,0.87625
0.10402,0.87864
0.10617,0.88103
0.10824,0.88329
0.11231,0.88569
0.11448,0.8879
0.11693,0.89018
0.11962,0.89246
0.12201,0.89468
0.12519,0.89692
0.1295,0.89931
0.1329,0.90157
0.13555,0.90377
0.13865,0.90596
0.14148,0.9081
0.14534,0.9102
0.1503,0.91227
0.15333,0.91433
0.15741,0.91649
0.16117,0.91851
0.16559,0.92062
0.16914,0.92255
0.17362,0.92453
0.17775,0.92659
0.18136,0.92852
0.18498,0.93036
0.18934,0.9322
0.19447,0.93413
0.20064,0.93602
0.20483,0.93774
0.21052,0.93955
0.2151,0.94125
0.21957,0.94283
0.22448,0.94452
0.23236,0.94639
0.23844,0.948
0.24627,0.94969
0.25126,0.9513
0.25822,0.95299
0.26449,0.95455
0.27016,0.956
0.27588,0.95742
0.28147,0.95881
0.2889,0.96028
0.30158,0.96188
0.31039,0.96324
0.31662,0.96453
0.32389,0.9659
0.33,0.96713
0.33837,0.96844
0.34504,0.96962
0.35404,0.97081
0.36127,0.97191
0.36795,0.97305
0.37602,0.97422
0.38454,0.97532
0.39258,0.97632
0.40028,0.97737
0.41166,0.97851
0.41977,0.97948
0.4277,0.98035
0.43861,0.98133
0.45017,0.98214
0.45868,0.98299
0.46578,0.98372
0.47483,0.98444
0.48399,0.98519
0.49256,0.98594
0.50172,0.98677
0.50868,0.98743
0.5165,0.98809
0.52572,0.98875
0.53338,0.98928
0.54148,0.98981
0.55065,0.99053
0.55927,0.99107
0.56648,0.99153
0.57531,0.99205
0.58358,0.99258
0.5922,0.99306
0.60205,0.99344
0.60964,0.99377
0.62007,0.99431
0.62817,0.99473
0.64349,0.99528
0.64805,0.9954
0.64806,0.9954
1,1


==> images/datFiles/STAREPO.dat <==
0,0
0,3.1053e-06
0,4.1922e-05
0,6.0554e-05
0,6.3659e-05
0,0.00019098
0,0.00021427
0,0.00022824
0,0.00024066
0,0.00026551
0,0.00028259
0,0.00030122
0,0.00031519
0,0.00032606
0,0.0003478
0,0.00037575
0,0.00038506
0,0.00042388
0,0.00045493
0,0.00050306
0,0.00056517
0,0.00066144
0,0.00073752
0,0.00088657
0,0.0009875
0,0.0010791
0,0.0012126
0,0.0013648
0,0.0015232
0,0.0017079
0,0.0019703
0,0.0022312
0,0.0025666
0,0.0028818
8.689e-06,0.0030603
1.0734e-05,0.0034003
1.2395e-05,0.0038087
1.2778e-05,0.004186
2.07e-05,0.0045974
2.2234e-05,0.0050788
2.3512e-05,0.0054592
2.4023e-05,0.0060243
2.6067e-05,0.0065212
2.8623e-05,0.0069761
3.0667e-05,0.0077183
3.2584e-05,0.0085319
3.3351e-05,0.0095474
3.514e-05,0.01044
3.7312e-05,0.011671
3.9612e-05,0.01316
4.2423e-05,0.014598
4.5106e-05,0.016225
4.6768e-05,0.018349
5.0473e-05,0.020411
5.4434e-05,0.02322
5.6734e-05,0.025645
5.8651e-05,0.028484
6.6062e-05,0.031884
6.9257e-05,0.035556
8.8935e-05,0.039604
9.4813e-05,0.04388
0.00010261,0.0479
0.00011475,0.053041
0.00014196,0.057854
0.00015768,0.063013
0.00017135,0.068237
0.0001895,0.073997
0.00021953,0.080807
0.00024291,0.087668
0.00027153,0.09487
0.00030987,0.10428
0.00033274,0.11324
0.00036277,0.12335
0.00040212,0.13341
0.00045183,0.14527
0.00049694,0.15893
0.0005598,0.17277
0.00064261,0.18636
0.00077869,0.20344
0.00091286,0.21934
0.0010562,0.23818
0.0012204,0.25591
0.0014074,0.27674
0.0016509,0.29868
0.0019322,0.32169
0.0023058,0.34456
0.0027802,0.37029
0.0033325,0.39671
0.0040749,0.42649
0.0048967,0.45384
0.0059025,0.48485
0.0071449,0.51449
0.0087037,0.54802
0.010521,0.57884
0.013132,0.61734
0.016057,0.65206
0.020727,0.69325
0.025968,0.72994
0.034288,0.76825
0.046768,0.80743
0.069902,0.84738
0.10742,0.87934
0.18726,0.91137
0.29651,0.93199
1,1


==> images/datFiles/STAREPV.dat <==
0,0
5.8779e-06,8.0739e-05
5.8779e-06,8.2291e-05
6.2612e-06,8.2291e-05
6.389e-06,8.3844e-05
6.389e-06,8.5397e-05
6.389e-06,8.8502e-05
6.389e-06,9.316e-05
6.6446e-06,9.7818e-05
7.0279e-06,0.00010248
7.1557e-06,0.00010713
7.1557e-06,0.00011024
7.2835e-06,0.00011024
7.4112e-06,0.0001149
7.539e-06,0.0001149
7.6668e-06,0.00011956
7.6668e-06,0.00012266
7.6668e-06,0.00012732
7.6668e-06,0.00013042
7.6668e-06,0.00013198
7.6668e-06,0.00013663
7.7946e-06,0.00013819
7.7946e-06,0.00014595
7.9224e-06,0.00014595
7.9224e-06,0.00015216
7.9224e-06,0.00015527
7.9224e-06,0.00016458
8.4335e-06,0.00016924
8.689e-06,0.00017079
8.8168e-06,0.00017079
8.8168e-06,0.00017235
9.0724e-06,0.0001739
9.0724e-06,0.000177
9.0724e-06,0.00018943
9.0724e-06,0.00019253
9.2002e-06,0.00019719
9.4557e-06,0.00019874
9.4557e-06,0.0002034
9.4557e-06,0.00020961
9.5835e-06,0.00021427
9.5835e-06,0.00021737
9.5835e-06,0.00022203
9.7113e-06,0.00022669
9.8391e-06,0.00022824
9.8391e-06,0.0002329
9.9668e-06,0.00023756
1.0095e-05,0.00024222
1.0222e-05,0.00024687
1.0222e-05,0.00024843
1.035e-05,0.00025153
1.0606e-05,0.00025153
1.0606e-05,0.00025464
1.0734e-05,0.0002593
1.0989e-05,0.00027482
1.1117e-05,0.00027482
1.1245e-05,0.00027793
1.1245e-05,0.00027948
1.15e-05,0.00028259
1.15e-05,0.0002888
1.15e-05,0.00029035
1.15e-05,0.00029345
1.1628e-05,0.00029811
1.1884e-05,0.00030122
1.2011e-05,0.00030432
1.2267e-05,0.00031364
1.2267e-05,0.0003214
1.2267e-05,0.00032451
1.2395e-05,0.00033227
1.2395e-05,0.00033693
1.2522e-05,0.00034003
1.265e-05,0.00034469
1.265e-05,0.0003478
1.265e-05,0.00035556
1.265e-05,0.00036022
1.3034e-05,0.00036488
1.3034e-05,0.00036953
1.3034e-05,0.0003804
1.3417e-05,0.00038196
1.3545e-05,0.00038817
1.3672e-05,0.00039127
1.38e-05,0.00039904
1.3928e-05,0.00040059
1.4439e-05,0.0004068
1.4439e-05,0.00041611
1.4439e-05,0.00042698
1.4567e-05,0.00043164
1.4695e-05,0.0004363
1.4822e-05,0.00044251
1.4822e-05,0.00045027
1.4822e-05,0.00046114
1.5078e-05,0.00046735
1.5206e-05,0.00047822
1.5334e-05,0.00048133
1.5334e-05,0.00048443
1.5461e-05,0.00048443
1.5589e-05,0.00048754
1.5717e-05,0.00049841
1.5845e-05,0.00050462
1.6228e-05,0.00051238
1.6228e-05,0.00051393
1.6228e-05,0.00052014
1.6228e-05,0.00053101
1.6356e-05,0.00053256
1.6611e-05,0.00053412
1.6611e-05,0.00054188
1.6739e-05,0.00054964
1.6739e-05,0.0005512
1.7506e-05,0.0005543
1.7506e-05,0.00055896
1.7506e-05,0.00056517
1.7634e-05,0.00057449
1.7634e-05,0.00057914
1.7761e-05,0.00058691
1.7889e-05,0.00059622
1.8145e-05,0.00060709
1.84e-05,0.00061175
1.8528e-05,0.00061796
1.8656e-05,0.00062883
1.8656e-05,0.00063349
1.8784e-05,0.0006397
1.8911e-05,0.00064901
1.8911e-05,0.00065057
1.9167e-05,0.00065988
1.9295e-05,0.00066609
1.955e-05,0.00067075
1.9678e-05,0.00067696
1.9806e-05,0.00068317
1.9806e-05,0.00068473
1.9934e-05,0.00068628
1.9934e-05,0.00069404
1.9934e-05,0.00070025
1.9934e-05,0.00070181
1.9934e-05,0.00070957
2.0189e-05,0.00072199
2.0189e-05,0.00072665
2.0317e-05,0.00073286
2.0445e-05,0.00073596
2.0445e-05,0.00074839
2.0828e-05,0.00075149
2.0956e-05,0.00075615
2.1084e-05,0.0007577
2.1339e-05,0.00076857
2.185e-05,0.00077478
2.1978e-05,0.00077633
2.1978e-05,0.00078565
2.1978e-05,0.00079031
2.1978e-05,0.00080428
2.1978e-05,0.00080739
2.2106e-05,0.0008136
2.2362e-05,0.0008167
2.2489e-05,0.00082602
2.2489e-05,0.00083223
2.2617e-05,0.00084155
2.2617e-05,0.00084776
2.2617e-05,0.00085397
2.2745e-05,0.00086639
2.2745e-05,0.0008726
2.2873e-05,0.00088036
2.3e-05,0.00088968
2.3128e-05,0.00089434
2.3767e-05,0.0009021
2.415e-05,0.00091297
2.4278e-05,0.00092384
2.4662e-05,0.00093471
2.4662e-05,0.00094092
2.4662e-05,0.00094557
2.4662e-05,0.000958
2.4662e-05,0.00096886
2.5045e-05,0.00097973
2.53e-05,0.00099215
2.5684e-05,0.00099681
2.6067e-05,0.0010108
2.645e-05,0.0010154
2.6578e-05,0.0010248
2.6706e-05,0.0010372
2.6834e-05,0.0010512
2.7089e-05,0.0010558
2.7345e-05,0.0010776
2.7473e-05,0.0010962
2.7728e-05,0.0011071
2.8112e-05,0.0011086
2.8239e-05,0.001121
2.8239e-05,0.0011288
2.8495e-05,0.0011428
2.8623e-05,0.0011583
2.8751e-05,0.0011723
2.9006e-05,0.0011816
2.9006e-05,0.0011924
2.9134e-05,0.0012111
2.9389e-05,0.0012344
2.9645e-05,0.0012546
2.9773e-05,0.0012685
3.0156e-05,0.0012825
3.0156e-05,0.0012949
3.0284e-05,0.001298
3.0539e-05,0.0013136
3.0667e-05,0.001326
3.0667e-05,0.0013446
3.0923e-05,0.001357
3.1306e-05,0.0013772
3.1306e-05,0.0013912
3.1306e-05,0.0014114
3.1434e-05,0.0014222
3.1562e-05,0.001444
3.1817e-05,0.0014548
3.1945e-05,0.0014673
3.2201e-05,0.001475
3.2328e-05,0.001489
3.2328e-05,0.0015014
3.2328e-05,0.0015107
3.2456e-05,0.0015247
3.2584e-05,0.0015418
3.2712e-05,0.0015511
3.2839e-05,0.0015604
3.2967e-05,0.0015729
3.2967e-05,0.0015992
3.3223e-05,0.0016163
3.3351e-05,0.0016303
3.3478e-05,0.0016474
3.3606e-05,0.0016629
3.3989e-05,0.0016846
3.4117e-05,0.0017064
3.4117e-05,0.0017235
3.4117e-05,0.0017374
3.4373e-05,0.001753
3.4628e-05,0.0017654
3.4884e-05,0.0017825
3.5267e-05,0.0017964
3.5395e-05,0.0018182
3.5651e-05,0.0018399
3.5651e-05,0.0018632
3.5651e-05,0.0018803
3.5906e-05,0.0018974
3.6034e-05,0.0019129
3.629e-05,0.0019269
3.6673e-05,0.0019408
3.6928e-05,0.0019595
3.6928e-05,0.0019859
3.7056e-05,0.0020107
3.744e-05,0.0020402
3.7951e-05,0.0020588
3.8334e-05,0.002079
3.859e-05,0.0020945
3.8717e-05,0.0021116
3.8973e-05,0.0021411
3.8973e-05,0.0021644
3.8973e-05,0.0021893
3.9101e-05,0.0022079
3.9228e-05,0.0022265
3.9356e-05,0.0022421
3.9484e-05,0.0022669
3.9612e-05,0.0022886
3.974e-05,0.0022917
3.9995e-05,0.0023104
4.0123e-05,0.0023259
4.0251e-05,0.0023507
4.0378e-05,0.0023616
4.0378e-05,0.0023927
4.0506e-05,0.0024175
4.0506e-05,0.0024377
4.089e-05,0.002461
4.1273e-05,0.0024796
4.1529e-05,0.0025122
4.1912e-05,0.0025464
4.204e-05,0.0025681
4.2423e-05,0.0025867
4.2551e-05,0.0026023
4.2679e-05,0.002624
4.2806e-05,0.0026457
4.2934e-05,0.0026644
4.3062e-05,0.0026923
4.3062e-05,0.0027156
4.3062e-05,0.0027467
4.319e-05,0.0027653
4.319e-05,0.002787
4.3317e-05,0.0028119
4.3317e-05,0.0028445
4.3317e-05,0.0028616
4.3317e-05,0.0028709
4.3573e-05,0.0028926
4.3573e-05,0.0029159
4.3701e-05,0.0029454
4.3829e-05,0.0029734
4.4084e-05,0.0029904
4.4084e-05,0.0030184
4.4084e-05,0.0030448
4.434e-05,0.0030867
4.434e-05,0.0031209
4.434e-05,0.0031426
4.4723e-05,0.0031581
4.4979e-05,0.0031799
4.5362e-05,0.0032156
4.5617e-05,0.0032358
4.5617e-05,0.0032497
4.5745e-05,0.0032761
4.5745e-05,0.0033118
4.6129e-05,0.0033413
4.6384e-05,0.0033724
4.664e-05,0.0033988
4.6768e-05,0.0034345
4.6895e-05,0.0034671
4.6895e-05,0.0035059
4.7279e-05,0.0035339
4.7534e-05,0.0035603
4.8173e-05,0.0036037
4.8429e-05,0.0036379
4.8812e-05,0.0036814
4.8812e-05,0.0037171
4.9068e-05,0.0037497
4.9068e-05,0.0037807
4.9195e-05,0.0038025
4.9323e-05,0.0038366
4.9579e-05,0.003863
5.009e-05,0.0038987
5.009e-05,0.0039314
5.009e-05,0.00395
5.0218e-05,0.0039764
5.0345e-05,0.0040121
5.0473e-05,0.0040369
5.0856e-05,0.0040742
5.1112e-05,0.0041161
5.1495e-05,0.0041689
5.1751e-05,0.0042031
5.1751e-05,0.0042434
5.1751e-05,0.0042807
5.2006e-05,0.0043149
5.2006e-05,0.0043521
5.2262e-05,0.0043801
5.239e-05,0.0044189
5.239e-05,0.0044546
5.2645e-05,0.0044965
5.2773e-05,0.004526
5.2773e-05,0.0045633
5.2901e-05,0.0046037
5.3284e-05,0.0046456
5.354e-05,0.0046953
5.3795e-05,0.0047356
5.3923e-05,0.0047729
5.4051e-05,0.0048117
5.4307e-05,0.0048366
5.5073e-05,0.0048598
5.5201e-05,0.0048956
5.5329e-05,0.0049344
5.5584e-05,0.0049716
5.5584e-05,0.0049996
5.584e-05,0.0050508
5.5968e-05,0.0050912
5.6095e-05,0.00513
5.6223e-05,0.0051595
5.6479e-05,0.0051906
5.6607e-05,0.0052387
5.6607e-05,0.0052791
5.6734e-05,0.0053272
5.6734e-05,0.0053645
5.6734e-05,0.0053955
5.6734e-05,0.0054545
5.699e-05,0.0054871
5.7118e-05,0.0055461
5.7245e-05,0.0055896
5.7629e-05,0.0056191
5.7884e-05,0.0056595
5.814e-05,0.0056983
5.814e-05,0.0057356
5.8523e-05,0.0057728
5.8523e-05,0.0058178
5.8779e-05,0.0058644
5.9034e-05,0.0059017
5.9034e-05,0.0059529
5.929e-05,0.0059933
5.9418e-05,0.0060352
5.9546e-05,0.006088
5.9673e-05,0.006133
5.9929e-05,0.0061812
6.0184e-05,0.0062138
6.0312e-05,0.0062557
6.0568e-05,0.0062899
6.0823e-05,0.0063271
6.1207e-05,0.0063753
6.1207e-05,0.0064311
6.1462e-05,0.0064653
6.1973e-05,0.006515
6.2612e-05,0.0065554
6.2868e-05,0.0065926
6.3379e-05,0.0066485
6.3634e-05,0.0066998
6.4401e-05,0.0067479
6.4657e-05,0.0067929
6.5296e-05,0.0068395
6.5551e-05,0.0068907
6.5679e-05,0.0069435
6.5807e-05,0.0069792
6.6446e-05,0.0070289
6.6957e-05,0.0070879
6.7212e-05,0.0071345
6.734e-05,0.0071857
6.7468e-05,0.0072292
6.7596e-05,0.0072836
6.7723e-05,0.0073348
6.8107e-05,0.0073907
6.8618e-05,0.0074217
6.8618e-05,0.0074761
6.8746e-05,0.0075211
6.8746e-05,0.0075739
6.8873e-05,0.007636
6.9129e-05,0.0076842
6.9512e-05,0.0077463
6.964e-05,0.0078006
7.0279e-05,0.0078596
7.0407e-05,0.0079
7.0662e-05,0.0079481
7.1046e-05,0.0079947
7.1301e-05,0.0080335
7.194e-05,0.0080878
7.2068e-05,0.0081344
7.2707e-05,0.0081841
7.309e-05,0.0082416
7.3346e-05,0.0083021
7.3729e-05,0.0083704
7.3857e-05,0.0084279
7.4112e-05,0.0084946
7.4368e-05,0.0085443
7.4751e-05,0.0085987
7.5007e-05,0.0086701
7.539e-05,0.0087182
7.5646e-05,0.0087834
7.6157e-05,0.0088455
7.6412e-05,0.0089014
7.654e-05,0.008948
7.7051e-05,0.0090101
7.769e-05,0.0090676
7.7946e-05,0.0091219
7.8201e-05,0.0091871
7.9096e-05,0.0092601
7.9479e-05,0.0093238
7.9479e-05,0.0093921
7.9735e-05,0.0094464
7.999e-05,0.0095101
8.0118e-05,0.0096017
8.0374e-05,0.0096778
8.114e-05,0.0097352
8.1396e-05,0.0097927
8.1779e-05,0.009847
8.1907e-05,0.0099246
8.2035e-05,0.01001
8.2674e-05,0.010086
8.2674e-05,0.010147
8.3185e-05,0.010217
8.344e-05,0.010293
8.3696e-05,0.010375
8.4207e-05,0.010445
8.4335e-05,0.010505
8.4718e-05,0.010577
8.4974e-05,0.010634
8.5229e-05,0.01072
8.5229e-05,0.010779
8.5357e-05,0.010848
8.5868e-05,0.010931
8.6252e-05,0.011018
8.689e-05,0.011103
8.7018e-05,0.011178
8.7274e-05,0.011251
8.8168e-05,0.011325
8.8168e-05,0.011412
8.8424e-05,0.011505
8.8935e-05,0.011581
8.8935e-05,0.011653
8.919e-05,0.011732
8.9446e-05,0.011822
8.9957e-05,0.011912
9.0213e-05,0.011991
9.0468e-05,0.012056
9.0724e-05,0.012126
9.0979e-05,0.012219
9.1363e-05,0.012305
9.1491e-05,0.012383
9.1874e-05,0.012466
9.1874e-05,0.012558
9.2257e-05,0.012633
9.2513e-05,0.012723
9.2768e-05,0.012796
9.3407e-05,0.012893
9.3791e-05,0.01299
9.4685e-05,0.013083
9.5068e-05,0.013159
9.5324e-05,0.013258
9.5579e-05,0.013347
9.5835e-05,0.013441
9.6474e-05,0.013541
9.673e-05,0.013622
9.6985e-05,0.01371
9.788e-05,0.013823
9.8135e-05,0.01391
9.8646e-05,0.013997
9.903e-05,0.014094
9.9285e-05,0.014199
9.9796e-05,0.014297
0.00010005,0.014413
0.00010044,0.014499
0.00010107,0.0146
0.00010171,0.014705
0.00010248,0.014797
0.00010299,0.014892
0.00010299,0.014972
0.00010337,0.015072
0.00010376,0.015179
0.00010401,0.015267
0.00010427,0.015382
0.00010427,0.015483
0.0001044,0.015579
0.00010491,0.01567
0.00010491,0.015783
0.00010542,0.015895
0.00010567,0.016013
0.00010619,0.016149
0.0001067,0.016258
0.00010682,0.016357
0.00010734,0.016451
0.00010759,0.016576
0.00010759,0.016691
0.00010836,0.016794
0.000109,0.016902
0.00010951,0.017006
0.00011015,0.017124
0.00011053,0.017222
0.00011053,0.017356
0.00011142,0.017472
0.00011155,0.017599
0.00011219,0.017722
0.0001127,0.017814
0.00011334,0.01796
0.00011424,0.018085
0.000115,0.018235
0.00011526,0.018368
0.00011602,0.018528
0.00011666,0.018672
0.00011692,0.018766
0.0001173,0.018904
0.00011794,0.019053
0.00011845,0.019191
0.00011935,0.019342
0.00012037,0.01947
0.00012075,0.019607
0.00012126,0.019741
0.00012177,0.019857
0.00012241,0.020012
0.0001228,0.020161
0.00012356,0.020314
0.0001242,0.020486
0.00012484,0.020615
0.00012548,0.020775
0.00012561,0.020925
0.00012599,0.021098
0.00012676,0.021261
0.00012701,0.021445
0.00012791,0.021593
0.00012791,0.021764
0.00012855,0.021938
0.0001288,0.022094
0.0001297,0.022239
0.00013008,0.022414
0.00013059,0.02257
0.00013097,0.022722
0.0001311,0.022886
0.00013123,0.023062
0.00013161,0.023243
0.00013212,0.023427
0.00013289,0.023622
0.00013327,0.023784
0.00013366,0.023989
0.00013455,0.024169
0.00013468,0.024366
0.00013532,0.024532
0.00013647,0.024717
0.00013698,0.024914
0.00013736,0.025091
0.00013775,0.02526
0.00013839,0.025484
0.00013851,0.025666
0.00013915,0.025864
0.00013992,0.026046
0.00014056,0.026262
0.00014158,0.026468
0.0001426,0.026664
0.00014311,0.026852
0.00014401,0.027024
0.00014439,0.027217
0.00014516,0.027405
0.00014605,0.027611
0.00014669,0.027836
0.0001472,0.02806
0.00014822,0.028246
0.00014886,0.028451
0.00014899,0.028644
0.00014925,0.02888
0.00015001,0.029077
0.00015104,0.029285
0.00015142,0.029505
0.00015193,0.029763
0.0001527,0.029996
0.00015346,0.030251
0.0001541,0.030477
0.00015474,0.030702
0.00015576,0.030924
0.0001564,0.031171
0.00015704,0.031393
0.00015794,0.031626
0.00015947,0.031856
0.00015998,0.032101
0.00016062,0.032313
0.00016113,0.032527
0.00016151,0.032733
0.00016241,0.032968
0.00016305,0.033179
0.00016369,0.033452
0.0001642,0.033685
0.00016484,0.033926
0.00016599,0.034148
0.00016637,0.034361
0.00016726,0.034614
0.00016816,0.034836
0.00016893,0.035075
0.00017046,0.035294
0.00017071,0.035541
0.00017161,0.035791
0.00017327,0.036048
0.00017378,0.036328
0.0001748,0.036623
0.00017531,0.036885
0.00017557,0.037189
0.00017659,0.037467
0.0001771,0.03775
0.00017813,0.038008
0.00017864,0.038283
0.0001794,0.03857
0.0001803,0.038845
0.00018132,0.039118
0.00018234,0.039424
0.0001826,0.039727
0.00018324,0.04002
0.00018426,0.040317
0.00018541,0.040574
0.00018618,0.040872
0.00018707,0.041171
0.00018771,0.041445
0.00018886,0.041767
0.0001895,0.042031
0.00019103,0.042346
0.00019256,0.042658
0.00019346,0.042995
0.00019397,0.043296
0.00019461,0.04354
0.00019576,0.043857
0.00019665,0.044206
0.00019768,0.044529
0.00019921,0.044829
0.00020036,0.045111
0.00020164,0.045442
0.00020304,0.045783
0.00020381,0.046113
0.00020483,0.046436
0.00020649,0.046763
0.00020726,0.047108
0.00020815,0.047411
0.00020905,0.047737
0.00021058,0.048103
0.0002116,0.048474
0.00021288,0.048819
0.0002139,0.049178
0.00021493,0.049532
0.00021556,0.049901
0.00021697,0.050264
0.00021812,0.050668
0.00021991,0.051007
0.0002208,0.051401
0.0002217,0.051778
0.00022285,0.052151
0.00022374,0.052505
0.00022528,0.052879
0.00022707,0.053295
0.00022822,0.053657
0.00022949,0.054058
0.00023064,0.054454
0.00023167,0.054804
0.00023269,0.055213
0.00023397,0.055604
0.0002355,0.05603
0.00023729,0.056446
0.00023844,0.056851
0.00024074,0.057224
0.00024189,0.057635
0.00024355,0.058029
0.00024534,0.058421
0.0002461,0.058851
0.00024738,0.059278
0.00024917,0.059737
0.00025019,0.060122
0.00025185,0.060579
0.00025352,0.060979
0.00025441,0.061462
0.0002553,0.061899
0.00025684,0.062394
0.00025837,0.062812
0.00026003,0.063235
0.00026208,0.063675
0.00026348,0.064173
0.0002654,0.064613
0.00026629,0.065108
0.00026821,0.065633
0.00027025,0.066136
0.0002723,0.066613
0.00027434,0.067134
0.00027562,0.06762
0.00027741,0.068111
0.00028009,0.068664
0.00028086,0.069142
0.00028188,0.069691
0.00028406,0.070199
0.00028559,0.070732
0.00028712,0.071222
0.00028853,0.071744
0.00029032,0.072239
0.00029211,0.072789
0.000293,0.073354
0.00029492,0.073902
0.00029773,0.074381
0.00030271,0.074966
0.0003045,0.075491
0.00030514,0.076073
0.00030693,0.076626
0.00030846,0.07716
0.00031191,0.07773
0.00031447,0.078329
0.00031587,0.078933
0.00031779,0.079509
0.00031983,0.080115
0.00032252,0.080774
0.00032443,0.081378
0.00032737,0.082001
0.00032903,0.082594
0.00033006,0.083176
0.00033172,0.083783
0.00033363,0.084521
0.00033644,0.08517
0.00033823,0.085828
0.00033938,0.086474
0.00034232,0.087143
0.00034488,0.087827
0.00034897,0.088603
0.0003505,0.089261
0.00035318,0.089884
0.00035548,0.090541
0.0003574,0.091196
0.00035983,0.091864
0.00036302,0.092553
0.00036583,0.093231
0.00036852,0.093947
0.00037133,0.09468
0.00037388,0.095447
0.00037695,0.09618
0.00037874,0.096907
0.00038219,0.097627
0.0003859,0.098354
0.00038896,0.099104
0.00039267,0.099871
0.00039484,0.10057
0.00039791,0.10132
0.00040123,0.10201
0.00040545,0.10287
0.00041196,0.1037
0.00041554,0.10447
0.00041848,0.10524
0.00042104,0.10601
0.00042461,0.10682
0.00042679,0.10763
0.00043024,0.10845
0.0004333,0.1093
0.00043688,0.11019
0.00044084,0.11105
0.00044455,0.11185
0.00044864,0.11273
0.00045362,0.11355
0.00045835,0.11443
0.00046129,0.11529
0.0004641,0.11617
0.00046819,0.11713
0.00047176,0.11796
0.00047611,0.11888
0.00048084,0.11982
0.00048531,0.12071
0.00048825,0.12165
0.0004931,0.12253
0.00049719,0.12348
0.00050166,0.12442
0.00050537,0.12544
0.00050946,0.12641
0.00051304,0.12732
0.00051713,0.12831
0.0005207,0.12925
0.00052403,0.13011
0.00052786,0.1311
0.00053335,0.13209
0.00053757,0.13299
0.0005437,0.134
0.00054728,0.135
0.00055316,0.13604
0.0005584,0.1371
0.00056389,0.13809
0.0005699,0.13908
0.00058293,0.14019
0.00059022,0.14124
0.00059609,0.14229
0.00060159,0.14339
0.00060657,0.14447
0.00061156,0.14557
0.00061794,0.1466
0.00062357,0.14768
0.00062932,0.14882
0.00063532,0.14994
0.00064146,0.15112
0.00064836,0.15224
0.00065743,0.15335
0.00066305,0.1545
0.00066982,0.15561
0.00067851,0.15688
0.00068605,0.15799
0.00069206,0.15915
0.00069908,0.16031
0.00070624,0.16149
0.00071621,0.16259
0.00072477,0.16382
0.00073192,0.16503
0.00073921,0.16626
0.000747,0.16742
0.00075735,0.16862
0.00076783,0.16985
0.0007755,0.17118
0.00078329,0.17235
0.00079058,0.17363
0.00079926,0.17488
0.00080974,0.17619
0.00082022,0.17745
0.00082968,0.17874
0.0008399,0.18007
0.00085127,0.18148
0.0008675,0.18298
0.00087734,0.18435
0.00088769,0.18574
0.00089702,0.18721
0.00090839,0.18868
0.00092193,0.19021
0.00093561,0.19159
0.00094826,0.19299
0.00096525,0.19465
0.00097777,0.19611
0.00099119,0.19748
0.0010026,0.19899
0.0010184,0.20062
0.0010321,0.20208
0.0010441,0.20361
0.0010585,0.20508
0.001074,0.20661
0.0010873,0.2082
0.0011004,0.2097
0.0011177,0.21124
0.0011376,0.21297
0.0011537,0.2145
0.0011702,0.21628
0.0011878,0.21794
0.0012055,0.21966
0.001226,0.22149
0.0012446,0.2232
0.0012663,0.22507
0.0012859,0.22682
0.0013058,0.22865
0.001326,0.23046
0.0013471,0.23239
0.0013799,0.23452
0.0014035,0.23653
0.0014258,0.23835
0.0014481,0.24023
0.001472,0.24215
0.0014954,0.244
0.0015184,0.2459
0.0015446,0.24783
0.0015703,0.24998
0.0015955,0.25211
0.0016284,0.25425
0.0016545,0.25637
0.0016839,0.2584
0.0017138,0.26048
0.0017397,0.26263
0.001771,0.26479
0.0018044,0.26687
0.001837,0.26901
0.0018752,0.27147
0.0019084,0.27366
0.0019434,0.27595
0.0019757,0.27822
0.0020104,0.28058
0.0020493,0.28306
0.0020873,0.28542
0.0021234,0.28786
0.0021637,0.29069
0.0022022,0.29311
0.0022576,0.29593
0.0022961,0.29848
0.0023385,0.30101
0.0023839,0.30353
0.0024324,0.30609
0.0024844,0.30875
0.0025354,0.3114
0.0025854,0.31408
0.0026403,0.31703
0.0027002,0.32006
0.0027581,0.32287
0.0028383,0.3261
0.0028936,0.32894
0.0029563,0.33185
0.0030193,0.33474
0.0030875,0.33775
0.0031536,0.34082
0.0032221,0.34397
0.0032891,0.34719
0.0033529,0.35035
0.0034245,0.35353
0.003504,0.35715
0.0035895,0.36061
0.0036721,0.36386
0.0037712,0.36751
0.0038894,0.37149
0.0039766,0.37518
0.0040743,0.37897
0.0041729,0.38257
0.0042859,0.38624
0.0044216,0.39051
0.0045299,0.39438
0.0046513,0.39839
0.0047901,0.40256
0.0049097,0.40654
0.0050482,0.41068
0.0051934,0.41496
0.0053301,0.41916
0.0054837,0.42355
0.0056318,0.42796
0.0059056,0.4332
0.0060767,0.43768
0.0062597,0.44242
0.0064454,0.44726
0.0066338,0.45215
0.0068237,0.45699
0.0071282,0.46281
0.0073744,0.46829
0.0075991,0.4734
0.0078309,0.47852
0.0081336,0.48412
0.0084024,0.48971
0.0087058,0.49531
0.0091264,0.50143
0.0094948,0.50745
0.0097995,0.51345
0.01023,0.52032
0.010638,0.52694
0.011021,0.53323
0.011452,0.53986
0.01189,0.54671
0.01247,0.55391
0.013024,0.56121
0.01432,0.5696
0.0149,0.57707
0.015703,0.58536
0.016426,0.59358
0.017165,0.60185
0.01795,0.61047
0.019081,0.61964
0.02018,0.6291
0.021238,0.63829
0.022506,0.64803
0.024061,0.65826
0.025435,0.66875
0.027701,0.68039
0.030387,0.69224
0.033114,0.70457
0.035691,0.71649
0.038339,0.72893
0.04402,0.74344
0.047472,0.75701
0.052656,0.77141
0.05876,0.78708
0.066488,0.80327
0.078247,0.82111
0.090502,0.83921
0.10639,0.85783
0.12698,0.87855
0.15821,0.90166
0.20834,0.92692
0.28815,0.95237
0.45367,0.98058
1,1


==> images/datFiles/STAREV.dat <==
0,0
3.8334e-07,1.8632e-05
3.8334e-07,2.329e-05
5.1112e-07,2.6395e-05
5.1112e-07,2.9501e-05
5.1112e-07,3.1053e-05
5.1112e-07,3.2606e-05
5.1112e-07,3.5711e-05
6.389e-07,3.5711e-05
6.389e-07,3.7264e-05
6.389e-07,4.1922e-05
6.389e-07,4.5027e-05
6.389e-07,4.8133e-05
7.6668e-07,5.1238e-05
7.6668e-07,5.5896e-05
7.6668e-07,5.7449e-05
7.6668e-07,5.9001e-05
8.9446e-07,5.9001e-05
1.0222e-06,5.9001e-05
1.0222e-06,6.0554e-05
1.0222e-06,6.3659e-05
1.0222e-06,6.5212e-05
1.15e-06,6.5212e-05
1.15e-06,6.6765e-05
1.2778e-06,6.6765e-05
1.4056e-06,6.6765e-05
1.4056e-06,6.8317e-05
1.5334e-06,6.8317e-05
1.5334e-06,6.987e-05
1.6611e-06,7.2975e-05
1.6611e-06,7.4528e-05
1.7889e-06,7.9186e-05
1.7889e-06,8.0739e-05
1.9167e-06,8.0739e-05
1.9167e-06,8.2291e-05
1.9167e-06,8.3844e-05
1.9167e-06,8.6949e-05
2.0445e-06,8.8502e-05
2.1723e-06,9.1607e-05
2.1723e-06,9.316e-05
2.1723e-06,9.6265e-05
2.3e-06,9.7818e-05
2.3e-06,0.00010248
2.3e-06,0.00010403
2.3e-06,0.00010869
2.3e-06,0.00011024
2.3e-06,0.00011179
2.3e-06,0.00011645
2.3e-06,0.000118
2.4278e-06,0.00011956
2.5556e-06,0.00012421
2.5556e-06,0.00012732
2.5556e-06,0.00013042
2.6834e-06,0.00013042
2.6834e-06,0.00013198
2.6834e-06,0.00013663
2.8112e-06,0.00013819
2.8112e-06,0.00014129
3.0667e-06,0.00014285
3.1945e-06,0.0001444
3.4501e-06,0.0001475
3.4501e-06,0.00015061
3.5778e-06,0.00015216
3.7056e-06,0.00015682
3.8334e-06,0.00015992
3.8334e-06,0.00016458
3.8334e-06,0.00016769
3.8334e-06,0.00017079
3.8334e-06,0.00017235
3.8334e-06,0.00017545
3.9612e-06,0.00017856
3.9612e-06,0.00018321
4.089e-06,0.00018321
4.089e-06,0.00018943
4.2167e-06,0.00019098
4.2167e-06,0.00019253
4.2167e-06,0.00019408
4.2167e-06,0.00019564
4.2167e-06,0.00020029
4.2167e-06,0.00020495
4.2167e-06,0.0002065
4.2167e-06,0.00020806
4.2167e-06,0.00021582
4.2167e-06,0.00022048
4.2167e-06,0.00022669
4.2167e-06,0.00022979
4.2167e-06,0.00023135
4.2167e-06,0.00023911
4.2167e-06,0.00024532
4.2167e-06,0.00024687
4.2167e-06,0.00025774
4.4723e-06,0.0002593
4.4723e-06,0.00026085
4.4723e-06,0.00026706
4.4723e-06,0.00026861
4.4723e-06,0.00027172
4.6001e-06,0.00027172
4.6001e-06,0.00027482
4.6001e-06,0.00027793
4.6001e-06,0.00028414
4.6001e-06,0.00028724
4.6001e-06,0.00029345
4.6001e-06,0.00029966
4.6001e-06,0.00030743
4.6001e-06,0.00031053
4.6001e-06,0.00031364
4.7279e-06,0.00031674
4.7279e-06,0.00031985
4.7279e-06,0.00032761
4.7279e-06,0.00033072
4.8556e-06,0.00033227
4.8556e-06,0.00033382
4.8556e-06,0.00033848
4.9834e-06,0.00034159
4.9834e-06,0.00034469
4.9834e-06,0.0003478
4.9834e-06,0.00035246
4.9834e-06,0.00036022
4.9834e-06,0.00036332
5.1112e-06,0.00036953
5.239e-06,0.00037575
5.239e-06,0.00038196
5.239e-06,0.00038972
5.239e-06,0.00039127
5.239e-06,0.00039593
5.4945e-06,0.00040059
5.4945e-06,0.0004068
5.4945e-06,0.00041146
5.4945e-06,0.00041611
5.6223e-06,0.00042233
5.6223e-06,0.00042854
5.7501e-06,0.00043475
5.7501e-06,0.0004394
5.8779e-06,0.0004394
5.8779e-06,0.00044096
6.0057e-06,0.00044872
6.1334e-06,0.00045804
6.1334e-06,0.00046425
6.1334e-06,0.00046735
6.1334e-06,0.00047356
6.1334e-06,0.00047512
6.1334e-06,0.00048288
6.389e-06,0.00049375
6.5168e-06,0.00050306
6.5168e-06,0.00050772
6.5168e-06,0.00051704
6.5168e-06,0.00052325
6.5168e-06,0.00052791
6.5168e-06,0.00052946
6.5168e-06,0.00053722
6.5168e-06,0.00054964
6.5168e-06,0.00055585
6.6446e-06,0.00056051
6.7723e-06,0.00056672
6.7723e-06,0.00057449
6.7723e-06,0.0005838
6.7723e-06,0.00059001
6.7723e-06,0.00059467
6.7723e-06,0.00060243
6.7723e-06,0.0006102
6.7723e-06,0.00061641
6.9001e-06,0.00062883
6.9001e-06,0.00063194
6.9001e-06,0.00063815
6.9001e-06,0.00064746
6.9001e-06,0.00065988
6.9001e-06,0.00066609
6.9001e-06,0.00067386
6.9001e-06,0.00068317
6.9001e-06,0.00069249
7.0279e-06,0.00070336
7.0279e-06,0.00070957
7.0279e-06,0.00072044
7.0279e-06,0.0007251
7.0279e-06,0.00073286
7.0279e-06,0.00074528
7.0279e-06,0.00075304
7.0279e-06,0.00076236
7.1557e-06,0.00077168
7.2835e-06,0.00077789
7.4112e-06,0.00077944
7.539e-06,0.00078565
7.539e-06,0.00079031
7.539e-06,0.00079962
7.539e-06,0.00081204
7.539e-06,0.00082291
7.6668e-06,0.00083533
7.6668e-06,0.00083999
7.7946e-06,0.00084465
7.9224e-06,0.00085552
7.9224e-06,0.00086328
7.9224e-06,0.00087105
7.9224e-06,0.00087881
7.9224e-06,0.00088347
7.9224e-06,0.00089589
8.0501e-06,0.00090521
8.0501e-06,0.00091607
8.0501e-06,0.00092228
8.0501e-06,0.00093315
8.0501e-06,0.00094247
8.1779e-06,0.00095334
8.1779e-06,0.00096576
8.3057e-06,0.00097042
8.3057e-06,0.00097508
8.4335e-06,0.00099681
8.4335e-06,0.0010077
8.4335e-06,0.0010108
8.4335e-06,0.0010232
8.4335e-06,0.0010294
8.4335e-06,0.0010387
8.4335e-06,0.0010496
8.4335e-06,0.0010605
8.4335e-06,0.0010682
8.4335e-06,0.0010713
8.4335e-06,0.0010822
8.4335e-06,0.0010884
8.4335e-06,0.0010931
8.5613e-06,0.0010946
8.5613e-06,0.0010993
8.689e-06,0.0011117
8.9446e-06,0.001121
8.9446e-06,0.001135
8.9446e-06,0.0011443
8.9446e-06,0.0011552
8.9446e-06,0.0011676
9.0724e-06,0.00118
9.0724e-06,0.0011971
9.0724e-06,0.0012018
9.2002e-06,0.0012095
9.2002e-06,0.0012157
9.3279e-06,0.0012235
9.3279e-06,0.0012359
9.4557e-06,0.0012592
9.4557e-06,0.0012654
9.4557e-06,0.0012685
9.5835e-06,0.0012747
9.5835e-06,0.0012856
9.5835e-06,0.0012887
9.5835e-06,0.0012965
9.5835e-06,0.0013073
9.5835e-06,0.0013167
9.8391e-06,0.0013306
9.8391e-06,0.00134
9.8391e-06,0.0013462
9.8391e-06,0.0013524
9.8391e-06,0.0013617
9.9668e-06,0.0013663
9.9668e-06,0.0013726
1.0095e-05,0.0013819
1.035e-05,0.0013958
1.035e-05,0.0014114
1.0478e-05,0.0014253
1.0478e-05,0.0014362
1.0606e-05,0.001444
1.0606e-05,0.0014564
1.0734e-05,0.0014766
1.0734e-05,0.0014843
1.0989e-05,0.0014952
1.1245e-05,0.0015061
1.1245e-05,0.0015185
1.1245e-05,0.001534
1.1372e-05,0.0015402
1.1372e-05,0.0015573
1.1756e-05,0.0015713
1.1756e-05,0.0015837
1.1756e-05,0.0015946
1.1884e-05,0.0016101
1.1884e-05,0.0016272
1.1884e-05,0.0016474
1.1884e-05,0.0016629
1.2011e-05,0.0016753
1.2139e-05,0.0016893
1.2139e-05,0.0017079
1.2139e-05,0.0017343
1.2139e-05,0.0017592
1.2267e-05,0.0017778
1.2267e-05,0.0017918
1.2267e-05,0.0018151
1.2395e-05,0.0018353
1.2395e-05,0.0018508
1.2522e-05,0.0018741
1.2522e-05,0.0018818
1.2778e-05,0.0018958
1.2906e-05,0.001916
1.3034e-05,0.0019331
1.3034e-05,0.0019455
1.3161e-05,0.0019626
1.3289e-05,0.001975
1.3289e-05,0.0019905
1.3289e-05,0.0020045
1.3545e-05,0.0020107
1.3928e-05,0.0020309
1.3928e-05,0.0020495
1.4056e-05,0.002079
1.4311e-05,0.0020945
1.4311e-05,0.0021147
1.4567e-05,0.0021256
1.4567e-05,0.0021411
1.4695e-05,0.0021535
1.4695e-05,0.0021722
1.4695e-05,0.0022032
1.4695e-05,0.0022172
1.4695e-05,0.0022374
1.4822e-05,0.002256
1.4822e-05,0.0022824
1.4822e-05,0.0023042
1.495e-05,0.0023337
1.495e-05,0.0023601
1.5078e-05,0.0023756
1.5078e-05,0.0024051
1.5078e-05,0.0024315
1.5334e-05,0.0024486
1.5589e-05,0.0024687
1.5589e-05,0.002492
1.5589e-05,0.0025308
1.5717e-05,0.0025572
1.5973e-05,0.0025867
1.61e-05,0.0026023
1.6228e-05,0.0026256
1.6356e-05,0.0026442
1.6484e-05,0.0026706
1.6611e-05,0.0026954
1.6739e-05,0.002728
1.6867e-05,0.0027606
1.6867e-05,0.0027777
1.6995e-05,0.0028026
1.7123e-05,0.0028243
1.725e-05,0.0028538
1.7378e-05,0.0028802
1.7378e-05,0.002905
1.7378e-05,0.0029408
1.7634e-05,0.0029687
1.7634e-05,0.0029873
1.7634e-05,0.0030137
1.7634e-05,0.0030308
1.7634e-05,0.0030665
1.7634e-05,0.0030929
1.8017e-05,0.00311
1.8273e-05,0.0031364
1.84e-05,0.0031674
1.84e-05,0.0032063
1.8528e-05,0.0032342
1.8656e-05,0.0032699
1.8784e-05,0.003301
1.9039e-05,0.0033351
1.9295e-05,0.0033646
1.955e-05,0.0033895
1.955e-05,0.0034174
1.9934e-05,0.0034609
2.0061e-05,0.0034982
2.0061e-05,0.0035277
2.0189e-05,0.0035541
2.0189e-05,0.0035913
2.0445e-05,0.003627
2.0445e-05,0.0036612
2.0573e-05,0.0036845
2.07e-05,0.0037093
2.1211e-05,0.003745
2.1211e-05,0.0037683
2.1339e-05,0.0038025
2.1467e-05,0.0038289
2.185e-05,0.0038599
2.2106e-05,0.0039065
2.2362e-05,0.00395
2.2489e-05,0.0039904
2.2489e-05,0.0040261
2.2873e-05,0.004068
2.3e-05,0.0041053
2.3e-05,0.0041503
2.3256e-05,0.0041875
2.3512e-05,0.0042279
2.3767e-05,0.0042698
2.3767e-05,0.0043211
2.4023e-05,0.0043599
2.4534e-05,0.004394
2.4789e-05,0.0044344
2.4917e-05,0.0044717
2.5045e-05,0.0045167
2.5173e-05,0.0045586
2.53e-05,0.0046052
2.5428e-05,0.0046502
2.5812e-05,0.0046906
2.5812e-05,0.0047294
2.5939e-05,0.0047512
2.5939e-05,0.0047946
2.6067e-05,0.0048335
2.6578e-05,0.0048754
2.6834e-05,0.004922
2.7217e-05,0.0049608
2.7856e-05,0.0050042
2.8112e-05,0.0050462
2.8623e-05,0.0050788
2.9006e-05,0.005116
2.9262e-05,0.0051766
2.9773e-05,0.0052139
3.0284e-05,0.0052651
3.0539e-05,0.0053194
3.0923e-05,0.0053676
3.1306e-05,0.0054126
3.1945e-05,0.0054405
3.2073e-05,0.005498
3.2456e-05,0.0055399
3.2584e-05,0.0056005
3.2839e-05,0.0056471
3.3095e-05,0.0056936
3.3095e-05,0.0057387
3.3351e-05,0.0057713
3.3606e-05,0.0058194
3.3989e-05,0.0058691
3.4245e-05,0.0059157
3.4501e-05,0.0059622
3.4756e-05,0.0060073
3.5267e-05,0.0060538
3.5651e-05,0.0061144
3.5651e-05,0.0061579
3.5651e-05,0.0061998
3.5778e-05,0.0062479
3.5906e-05,0.0063054
3.6162e-05,0.0063566
3.6673e-05,0.0064094
3.6801e-05,0.0064498
3.744e-05,0.0064824
3.744e-05,0.0065429
3.7823e-05,0.0065802
3.8206e-05,0.0066299
3.859e-05,0.0066765
3.8717e-05,0.0067246
3.8717e-05,0.0067774
3.9228e-05,0.0068224
3.9484e-05,0.0068737
3.9867e-05,0.0069358
4.0123e-05,0.0069792
4.0251e-05,0.0070289
4.1017e-05,0.0070786
4.1273e-05,0.0071314
4.1656e-05,0.0071935
4.1912e-05,0.0072634
4.2167e-05,0.0073193
4.2679e-05,0.0073752
4.319e-05,0.0074513
4.3701e-05,0.0075134
4.434e-05,0.0075615
4.4595e-05,0.0076096
4.4851e-05,0.0076795
4.4979e-05,0.0077385
4.5234e-05,0.0078223
4.549e-05,0.0079031
4.5745e-05,0.0079667
4.6768e-05,0.0080428
4.7406e-05,0.0081096
4.779e-05,0.0081639
4.8045e-05,0.0082183
4.8301e-05,0.008285
4.8429e-05,0.0083456
4.9068e-05,0.0084279
4.9579e-05,0.0085055
5.0345e-05,0.0085676
5.0601e-05,0.0086421
5.0984e-05,0.008698
5.1368e-05,0.0087757
5.1495e-05,0.0088331
5.2134e-05,0.0088921
5.2518e-05,0.0089418
5.2901e-05,0.0090396
5.3668e-05,0.0091079
5.4051e-05,0.0091623
5.4818e-05,0.0092415
5.5712e-05,0.009316
5.6095e-05,0.0093672
5.7373e-05,0.0094247
5.7884e-05,0.0095225
5.8268e-05,0.0095924
5.9034e-05,0.0096747
5.9801e-05,0.0097399
6.0696e-05,0.009802
6.1079e-05,0.0098858
6.1207e-05,0.0099526
6.1718e-05,0.010029
6.2357e-05,0.010113
6.2868e-05,0.010195
6.3634e-05,0.010302
6.4146e-05,0.010401
6.4657e-05,0.010462
6.5423e-05,0.010555
6.5935e-05,0.010631
6.6701e-05,0.010706
6.7212e-05,0.010813
6.7723e-05,0.010892
6.8362e-05,0.011004
6.8873e-05,0.0111
6.9129e-05,0.011181
6.9768e-05,0.011263
6.9896e-05,0.011348
7.0662e-05,0.011431
7.1685e-05,0.011515
7.1812e-05,0.011609
7.2451e-05,0.011709
7.3857e-05,0.011841
7.4624e-05,0.01194
7.5135e-05,0.012042
7.6285e-05,0.012137
7.6668e-05,0.012257
7.7307e-05,0.012356
7.769e-05,0.012468
7.9096e-05,0.012553
7.9479e-05,0.012671
8.0246e-05,0.012754
8.0885e-05,0.012878
8.2035e-05,0.012979
8.2674e-05,0.013067
8.3185e-05,0.013187
8.3696e-05,0.01328
8.4207e-05,0.013376
8.5102e-05,0.013483
8.6252e-05,0.013578
8.7146e-05,0.013691
8.804e-05,0.013788
8.8424e-05,0.01391
8.8807e-05,0.014004
8.919e-05,0.014139
9.0213e-05,0.014241
9.0596e-05,0.014326
9.1235e-05,0.01444
9.2385e-05,0.014539
9.2641e-05,0.014659
9.3279e-05,0.014771
9.4046e-05,0.014926
9.4429e-05,0.015028
9.5196e-05,0.015143
9.5835e-05,0.015247
9.6602e-05,0.015367
9.7113e-05,0.015483
9.7496e-05,0.015586
9.8263e-05,0.015729
9.8902e-05,0.01584
9.9796e-05,0.015968
0.00010069,0.016104
0.00010222,0.016249
0.00010337,0.016379
0.0001044,0.016503
0.00010542,0.016648
0.00010606,0.016777
0.00010644,0.016918
0.00010734,0.017073
0.00010772,0.0172
0.00010823,0.017343
0.00010887,0.017485
0.00010976,0.01761
0.00011104,0.017759
0.0001127,0.017904
0.00011398,0.018044
0.00011436,0.018214
0.00011551,0.01838
0.00011641,0.01855
0.00011717,0.018674
0.00011832,0.018826
0.00011986,0.01898
0.00012075,0.019143
0.00012229,0.019342
0.00012331,0.019505
0.00012433,0.019672
0.00012574,0.019868
0.00012663,0.02002
0.00012765,0.020188
0.0001288,0.020377
0.00013059,0.02054
0.00013161,0.020744
0.00013315,0.020941
0.0001343,0.021119
0.00013519,0.021345
0.00013672,0.021539
0.00013775,0.021762
0.00013928,0.021935
0.00014081,0.022093
0.00014222,0.022292
0.00014337,0.022476
0.00014516,0.022688
0.00014631,0.022891
0.00014784,0.023093
0.00014925,0.023295
0.0001504,0.023504
0.00015091,0.023705
0.0001527,0.023896
0.0001541,0.024094
0.00015589,0.024301
0.00015717,0.024507
0.00015768,0.024718
0.00015921,0.024923
0.000161,0.025163
0.00016241,0.025343
0.00016369,0.025549
0.00016496,0.025745
0.00016675,0.025959
0.00016841,0.026186
0.00017033,0.0264
0.00017148,0.026633
0.0001725,0.026836
0.00017327,0.027061
0.00017404,0.027304
0.00017519,0.027537
0.00017659,0.027787
0.00017813,0.02801
0.00017979,0.028255
0.00018106,0.028479
0.00018273,0.028717
0.00018439,0.028987
0.00018592,0.029215
0.00018681,0.029473
0.00018873,0.029718
0.0001909,0.029979
0.00019346,0.030234
0.00019461,0.03049
0.00019614,0.030723
0.00019831,0.03101
0.00020036,0.031296
0.0002024,0.031572
0.00020458,0.031833
0.000207,0.032081
0.00020943,0.032376
0.00021237,0.032659
0.0002148,0.032929
0.00021735,0.033196
0.00022004,0.033494
0.00022336,0.033797
0.00022553,0.034123
0.00022745,0.034423
0.00022988,0.034735
0.0002323,0.03505
0.0002355,0.03534
0.00023793,0.035635
0.00023933,0.035995
0.00024202,0.036304
0.00024444,0.036595
0.00024636,0.036918
0.0002484,0.037228
0.00025045,0.037573
0.00025237,0.037901
0.00025415,0.038227
0.00025467,0.038581
0.00025722,0.038919
0.00025965,0.039267
0.00026259,0.039633
0.0002645,0.039975
0.00026617,0.040321
0.00026898,0.040653
0.00027064,0.040967
0.0002737,0.041337
0.00027524,0.041666
0.0002769,0.041981
0.00027945,0.042324
0.00028137,0.04265
0.00028342,0.043023
0.00028521,0.043382
0.00028776,0.043723
0.00029006,0.044063
0.00029274,0.044406
0.00029568,0.044767
0.00029798,0.045138
0.0002999,0.045492
0.00030182,0.045875
0.00030399,0.046231
0.00030642,0.046613
0.00030897,0.046998
0.00031153,0.047364
0.00031383,0.047727
0.00031651,0.048052
0.00031945,0.048437
0.00032162,0.048838
0.00032354,0.049241
0.00032635,0.049661
0.00032865,0.050055
0.0003321,0.050465
0.00033466,0.050884
0.00033696,0.051274
0.00033989,0.051735
0.00034296,0.052163
0.00034424,0.052564
0.00034667,0.053007
0.00034961,0.053421
0.00035203,0.053885
0.00035485,0.054306
0.00035778,0.054766
0.00036111,0.055233
0.00036379,0.055671
0.00036711,0.056099
0.00037171,0.056609
0.00037503,0.05705
0.00037785,0.057523
0.00038168,0.057963
0.000385,0.058444
0.00038768,0.058933
0.00039139,0.059391
0.0003951,0.059885
0.00039791,0.060394
0.00040212,0.060919
0.00040583,0.061431
0.00040902,0.061919
0.0004149,0.062442
0.00041848,0.062942
0.00042231,0.063504
0.0004264,0.064006
0.00042947,0.064538
0.00043305,0.065096
0.00043535,0.065627
0.00043867,0.066229
0.00044327,0.06679
0.00044761,0.067294
0.00045055,0.067876
0.00045464,0.068406
0.00045911,0.068974
0.0004641,0.069538
0.00046998,0.070154
0.00047406,0.070715
0.00047751,0.071297
0.00048084,0.071904
0.0004848,0.072496
0.00048825,0.073124
0.00049208,0.073711
0.0004963,0.074331
0.00050026,0.074957
0.00050333,0.075578
0.00050626,0.076233
0.00050959,0.076885
0.00051393,0.077509
0.00051879,0.078169
0.00052185,0.078835
0.00052569,0.079501
0.00052978,0.080097
0.0005331,0.08077
0.00053655,0.081434
0.00054102,0.082183
0.00054473,0.082812
0.00055022,0.083521
0.00055469,0.084228
0.00055904,0.084901
0.00056313,0.085583
0.0005667,0.086319
0.00057054,0.087057
0.00057424,0.087757
0.00057923,0.08851
0.00058319,0.089285
0.00058651,0.089993
0.00059022,0.090755
0.00059533,0.091517
0.00060108,0.092238
0.00060657,0.093009
0.0006113,0.093753
0.00061475,0.094477
0.00061948,0.095292
0.00062254,0.096104
0.00062766,0.096855
0.00063289,0.097607
0.00063724,0.098408
0.00064273,0.099178
0.0006458,0.10003
0.00065027,0.1009
0.00065564,0.10179
0.00065986,0.10267
0.00066522,0.10347
0.00067148,0.10444
0.0006766,0.1053
0.00068196,0.10618
0.00068758,0.10712
0.00069372,0.10805
0.0006987,0.10896
0.00070496,0.10989
0.00071122,0.11081
0.00071825,0.11182
0.00072439,0.11282
0.00073116,0.11376
0.00073882,0.1147
0.00074534,0.11574
0.00075032,0.11676
0.00075722,0.11777
0.00076246,0.11869
0.00076962,0.11967
0.00077409,0.1207
0.00078304,0.12167
0.00078994,0.12274
0.0007985,0.12377
0.0008054,0.12484
0.00081485,0.12588
0.00082341,0.12699
0.00083146,0.12806
0.0008376,0.12919
0.00084488,0.13025
0.00085344,0.13143
0.00086162,0.1325
0.00087299,0.13357
0.00088168,0.13475
0.00088986,0.13593
0.00089842,0.13712
0.0009066,0.13837
0.00091439,0.13956
0.00092232,0.14086
0.00093216,0.14209
0.0009411,0.14335
0.00095081,0.1446
0.00096244,0.14581
0.00097049,0.14706
0.00098186,0.14831
0.00099093,0.14954
0.0010027,0.15088
0.0010137,0.15216
0.0010254,0.15349
0.0010366,0.1549
0.0010458,0.15624
0.0010553,0.1576
0.0010679,0.15897
0.001078,0.16036
0.0010886,0.16181
0.0011018,0.16316
0.0011131,0.1646
0.0011274,0.1661
0.0011381,0.16752
0.0011521,0.169
0.0011651,0.1705
0.0011783,0.17195
0.001193,0.1734
0.0012078,0.17484
0.0012222,0.17634
0.001239,0.17788
0.0012548,0.17946
0.0012699,0.18108
0.0012861,0.18271
0.0013036,0.18441
0.0013221,0.18608
0.001339,0.18778
0.001357,0.18944
0.0013757,0.19102
0.0013906,0.19282
0.0014078,0.19452
0.0014264,0.19628
0.0014465,0.19797
0.0014668,0.19983
0.0014854,0.2018
0.0015054,0.20366
0.0015265,0.20546
0.0015482,0.20739
0.0015658,0.20933
0.00159,0.21119
0.001615,0.21307
0.0016398,0.21502
0.001665,0.217
0.0016903,0.21895
0.0017181,0.221
0.0017432,0.22299
0.00177,0.22505
0.0017952,0.22717
0.0018235,0.22921
0.0018546,0.23137
0.001884,0.23351
0.0019173,0.23567
0.001949,0.23789
0.0019816,0.24006
0.0020156,0.24227
0.0020505,0.24452
0.0020856,0.24693
0.0021194,0.24921
0.0021588,0.25166
0.0021988,0.25406
0.0022369,0.2565
0.0022779,0.25905
0.0023198,0.26167
0.0023624,0.2643
0.0024079,0.26681
0.002452,0.26944
0.0024984,0.27203
0.0025463,0.27476
0.0025951,0.27751
0.0026481,0.28033
0.0026999,0.28317
0.0027511,0.28583
0.0027974,0.28869
0.0028547,0.29169
0.002913,0.29458
0.0029719,0.29747
0.0030304,0.3005
0.0030928,0.30372
0.0031613,0.30668
0.0032312,0.30975
0.0032989,0.31289
0.0033689,0.31601
0.0034406,0.31925
0.0035118,0.32259
0.0035896,0.32587
0.0036721,0.32931
0.0037615,0.33279
0.0038508,0.33643
0.0039428,0.34019
0.0040345,0.34378
0.004131,0.34731
0.0042298,0.351
0.0043294,0.35478
0.0044466,0.35866
0.0045519,0.36273
0.0046658,0.36672
0.0047801,0.37072
0.004905,0.37482
0.0050316,0.37904
0.0051656,0.38331
0.0053085,0.38752
0.0054543,0.39178
0.0055988,0.39605
0.005759,0.40046
0.0059166,0.40476
0.0060842,0.40939
0.0062538,0.41405
0.0064498,0.41886
0.006646,0.4236
0.0068378,0.42841
0.0070468,0.43332
0.0072628,0.43815
0.0074935,0.44313
0.0077375,0.44809
0.0079748,0.45321
0.0082304,0.4585
0.0084961,0.46376
0.0087775,0.4692
0.0090816,0.47453
0.0093888,0.48018
0.009723,0.48593
0.010077,0.49162
0.010434,0.49754
0.010813,0.50342
0.011209,0.50951
0.011626,0.51564
0.012079,0.52169
0.012555,0.52776
0.013053,0.5341
0.013583,0.54039
0.014137,0.54717
0.014749,0.55397
0.015376,0.56086
0.016049,0.56779
0.016764,0.57488
0.017526,0.58218
0.018361,0.5894
0.019234,0.59673
0.020205,0.60449
0.021242,0.61238
0.022365,0.6204
0.023563,0.62835
0.024927,0.6365
0.026423,0.64482
0.02808,0.65323
0.029973,0.66159
0.032113,0.67023
0.034505,0.67908
0.037235,0.68804
0.04041,0.69708
0.044043,0.70643
0.048191,0.71566
0.052959,0.7249
0.058395,0.73438
0.064514,0.74384
0.071619,0.75338
0.079768,0.76296
0.088975,0.77271
0.099425,0.78239
0.11124,0.79257
0.12458,0.80278
0.13937,0.81308
0.15597,0.82334
0.17435,0.83355
0.19466,0.84352
0.2172,0.85354
0.24137,0.86352
0.26761,0.87354
0.29602,0.88327
0.32754,0.89192
0.36376,0.9
0.40596,0.90687
0.45299,0.91268
0.50174,0.91753
0.54801,0.92092
1,1


==> images/datFiles/STAREVR.dat <==
0,0
0.0043813,0.38965
0.0046062,0.39815
0.0047759,0.40414
0.004911,0.40914
0.0050376,0.41329
0.0051499,0.41715
0.0052529,0.42058
0.0053562,0.42389
0.0054511,0.42688
0.0055445,0.42984
0.0056328,0.43245
0.0057188,0.43511
0.0058042,0.43759
0.0058848,0.44002
0.0059677,0.44233
0.0060428,0.44463
0.00612,0.44684
0.0062009,0.44904
0.0062781,0.45113
0.0063606,0.4532
0.0064332,0.45512
0.0065067,0.45717
0.0065744,0.45912
0.0066442,0.461
0.0067187,0.46282
0.0067915,0.46464
0.0068599,0.4663
0.0069332,0.46809
0.007004,0.46987
0.0070799,0.47157
0.0071533,0.47323
0.00722,0.47487
0.0072877,0.47653
0.0073615,0.47806
0.0074294,0.47965
0.007497,0.48126
0.0075656,0.48279
0.0076354,0.48429
0.0077019,0.48584
0.0077665,0.48733
0.0078347,0.48886
0.0079003,0.49031
0.0079712,0.49171
0.0080386,0.49311
0.0081042,0.49446
0.0081708,0.49586
0.0082381,0.49719
0.0083054,0.49862
0.0083713,0.49997
0.0084435,0.50134
0.0085075,0.50264
0.0085701,0.50397
0.0086358,0.50524
0.0087058,0.50658
0.0087694,0.50786
0.0088361,0.50918
0.0089037,0.51048
0.0089668,0.51167
0.0090338,0.51287
0.0091004,0.51411
0.0091655,0.51533
0.0092345,0.51648
0.0093017,0.51766
0.0093688,0.51885
0.0094334,0.52009
0.009502,0.52135
0.0095668,0.52255
0.0096305,0.52369
0.009699,0.52486
0.009768,0.526
0.0098366,0.52711
0.0099045,0.52825
0.0099713,0.52936
0.01004,0.53054
0.01011,0.53158
0.010177,0.53268
0.010243,0.53374
0.01031,0.53479
0.010378,0.53582
0.010446,0.5369
0.010518,0.53792
0.010588,0.53892
0.010654,0.53999
0.010723,0.54106
0.010794,0.5421
0.010863,0.54315
0.010934,0.54421
0.011007,0.5453
0.011078,0.54634
0.011147,0.54737
0.011217,0.54842
0.011289,0.54943
0.01136,0.55037
0.011432,0.55142
0.011504,0.55247
0.011574,0.55353
0.011644,0.55457
0.011714,0.55554
0.011786,0.55654
0.011859,0.55753
0.011929,0.55847
0.012002,0.55946
0.012074,0.56037
0.01215,0.56134
0.012223,0.56232
0.012296,0.56328
0.012365,0.56427
0.012438,0.56521
0.012509,0.56619
0.012588,0.56718
0.012664,0.56814
0.012735,0.56916
0.012811,0.57011
0.012891,0.57099
0.012967,0.5719
0.013041,0.57279
0.013115,0.57372
0.01319,0.57469
0.013269,0.57555
0.013347,0.57646
0.013426,0.57737
0.013506,0.57831
0.013577,0.57922
0.013659,0.58016
0.013738,0.58106
0.013813,0.58194
0.013893,0.5829
0.013967,0.58381
0.014051,0.58468
0.014126,0.58555
0.014208,0.5864
0.014289,0.58721
0.014369,0.58813
0.014449,0.58901
0.014537,0.58981
0.014619,0.59065
0.014699,0.59151
0.014779,0.59236
0.014861,0.59323
0.014943,0.59401
0.015023,0.59487
0.015104,0.59565
0.015191,0.59651
0.015273,0.59737
0.015356,0.59824
0.015436,0.59906
0.015518,0.5999
0.015605,0.60077
0.01569,0.60162
0.015781,0.60246
0.01587,0.60328
0.015957,0.60408
0.016046,0.60487
0.016138,0.60574
0.01623,0.60649
0.016321,0.60734
0.016403,0.60816
0.01649,0.609
0.016577,0.60983
0.01667,0.61067
0.016758,0.61145
0.016849,0.61228
0.016943,0.61307
0.017046,0.61388
0.017131,0.61462
0.017224,0.61545
0.017315,0.61626
0.017404,0.61703
0.0175,0.61778
0.017595,0.61859
0.017686,0.61942
0.017781,0.6202
0.017875,0.62103
0.017966,0.62192
0.018063,0.62269
0.018154,0.62347
0.018247,0.62421
0.018346,0.62502
0.018449,0.62578
0.018547,0.62651
0.018648,0.62737
0.018749,0.62815
0.018853,0.62895
0.018956,0.62976
0.01906,0.63051
0.019165,0.63132
0.019275,0.63213
0.019374,0.63289
0.019477,0.63371
0.019576,0.63445
0.019685,0.63526
0.019791,0.63596
0.019905,0.63673
0.020012,0.63749
0.020114,0.63822
0.020224,0.63894
0.020328,0.63965
0.020431,0.64038
0.020535,0.64111
0.020641,0.64185
0.020752,0.64261
0.020863,0.64335
0.020975,0.64411
0.021086,0.6449
0.021198,0.64561
0.021305,0.64636
0.021418,0.64709
0.021529,0.64777
0.02164,0.64852
0.021748,0.64926
0.021865,0.65
0.021978,0.65066
0.022089,0.65138
0.022196,0.65206
0.022315,0.6528
0.022423,0.65356
0.022538,0.65425
0.022659,0.65498
0.022776,0.65578
0.022899,0.65649
0.023017,0.65726
0.023132,0.65798
0.023253,0.65863
0.023377,0.65936
0.023496,0.66009
0.02361,0.66077
0.023725,0.66148
0.023843,0.66216
0.023967,0.6629
0.024094,0.6636
0.024211,0.66431
0.024339,0.66505
0.02446,0.6658
0.024584,0.66652
0.024706,0.66718
0.024828,0.66788
0.024952,0.66862
0.025067,0.6693
0.025203,0.66999
0.025321,0.67074
0.025457,0.67141
0.025593,0.67205
0.025721,0.67273
0.025851,0.67343
0.025985,0.67417
0.026122,0.67483
0.026256,0.67555
0.026387,0.67627
0.026524,0.67695
0.026654,0.67763
0.026786,0.67828
0.026928,0.67896
0.027062,0.67971
0.027205,0.6804
0.027348,0.68108
0.02749,0.68174
0.027638,0.68238
0.027785,0.68306
0.027929,0.68372
0.028063,0.68443
0.028206,0.68512
0.028351,0.68583
0.028493,0.68653
0.028645,0.68724
0.028785,0.68791
0.02894,0.68862
0.029087,0.68931
0.029235,0.68997
0.029395,0.69063
0.029543,0.69133
0.029689,0.69205
0.029844,0.69271
0.029999,0.6934
0.030155,0.69411
0.030319,0.69478
0.03047,0.69542
0.030629,0.69607
0.030791,0.69668
0.030956,0.69735
0.031116,0.69803
0.031272,0.69867
0.031438,0.69932
0.031599,0.69998
0.03176,0.70062
0.031924,0.70125
0.032092,0.70189
0.032249,0.70245
0.032416,0.70309
0.03258,0.70375
0.032745,0.70441
0.032914,0.70501
0.033079,0.70563
0.033256,0.70625
0.033424,0.70687
0.033598,0.70746
0.033771,0.70816
0.033946,0.70881
0.034122,0.70943
0.034295,0.71012
0.034475,0.71073
0.03465,0.71141
0.034831,0.71201
0.035006,0.71268
0.035186,0.71333
0.035368,0.71396
0.035553,0.71461
0.035741,0.71528
0.035926,0.71594
0.036116,0.71654
0.036307,0.71712
0.036492,0.71775
0.036679,0.71836
0.036871,0.71903
0.037067,0.71964
0.037256,0.72023
0.037447,0.72085
0.03765,0.7215
0.037842,0.72209
0.038038,0.72269
0.038231,0.72333
0.03844,0.72388
0.038643,0.72449
0.038845,0.72516
0.039045,0.72581
0.039248,0.72641
0.039456,0.72706
0.039658,0.72772
0.039869,0.72838
0.040079,0.72894
0.040293,0.72949
0.040508,0.73008
0.040723,0.73072
0.040937,0.73132
0.041158,0.73191
0.041369,0.73249
0.041585,0.7331
0.041804,0.73371
0.042025,0.73432
0.04225,0.73487
0.042475,0.73548
0.042714,0.73605
0.042943,0.73661
0.043167,0.7372
0.043396,0.73781
0.043638,0.73835
0.04387,0.73894
0.04411,0.73948
0.044353,0.74006
0.044596,0.74067
0.044831,0.74127
0.045073,0.7419
0.045313,0.74253
0.045564,0.74312
0.045807,0.74366
0.04605,0.7442
0.046301,0.74476
0.046554,0.74536
0.046805,0.74597
0.047052,0.74658
0.047308,0.74722
0.047568,0.74784
0.047822,0.74846
0.048074,0.74903
0.048335,0.74964
0.048606,0.75019
0.04888,0.75075
0.049144,0.75132
0.049417,0.75191
0.049692,0.75252
0.049966,0.75307
0.050242,0.75363
0.050518,0.75421
0.050787,0.75479
0.051064,0.75531
0.051332,0.75585
0.051615,0.75641
0.051892,0.75704
0.052183,0.75756
0.052464,0.7581
0.052759,0.75869
0.05305,0.75927
0.053344,0.75985
0.053636,0.76041
0.053932,0.76096
0.054222,0.76152
0.05452,0.76206
0.054824,0.76258
0.055129,0.7631
0.055431,0.76369
0.055728,0.76421
0.056035,0.76478
0.056347,0.76537
0.056663,0.76594
0.056978,0.76643
0.057302,0.76705
0.057614,0.76762
0.057943,0.76819
0.05826,0.76873
0.058571,0.76929
0.058898,0.76979
0.059228,0.77034
0.05957,0.77087
0.059914,0.77141
0.060243,0.77191
0.060578,0.7724
0.060907,0.77294
0.061241,0.77346
0.061581,0.774
0.06193,0.77452
0.062269,0.77508
0.062616,0.77559
0.062959,0.77613
0.063313,0.77674
0.063669,0.77728
0.06402,0.77782
0.064395,0.77836
0.064755,0.77886
0.065121,0.77939
0.065497,0.77995
0.065873,0.78049
0.066243,0.78102
0.066625,0.78154
0.066994,0.78209
0.067368,0.78265
0.067763,0.78315
0.068156,0.78367
0.068544,0.78425
0.068921,0.78477
0.069317,0.78535
0.069712,0.78583
0.070108,0.78632
0.070508,0.78678
0.070921,0.78737
0.071325,0.78786
0.071722,0.78843
0.07213,0.78897
0.072534,0.78945
0.072949,0.78999
0.07336,0.79049
0.073776,0.79101
0.074187,0.79154
0.074605,0.7921
0.075036,0.79264
0.075458,0.79317
0.075886,0.79371
0.076318,0.79425
0.076746,0.79472
0.077183,0.7952
0.077612,0.79577
0.078051,0.79633
0.078496,0.79682
0.078943,0.79729
0.079389,0.79787
0.079845,0.79837
0.080299,0.79886
0.080765,0.79939
0.081231,0.79987
0.081697,0.80042
0.082169,0.80091
0.08264,0.8014
0.083108,0.80187
0.083586,0.80238
0.084061,0.80287
0.084531,0.80338
0.085009,0.80393
0.085496,0.8044
0.08598,0.80487
0.086453,0.80541
0.086941,0.80589
0.087423,0.80637
0.08792,0.80681
0.088419,0.80726
0.088912,0.80776
0.089423,0.80828
0.089925,0.80874
0.090436,0.80919
0.090952,0.80966
0.091462,0.81016
0.091978,0.81066
0.092486,0.81114
0.093017,0.8116
0.093538,0.81208
0.094073,0.81254
0.094611,0.81303
0.095151,0.81356
0.095686,0.81408
0.096227,0.81453
0.096753,0.81501
0.09729,0.81549
0.097831,0.81595
0.098383,0.81642
0.098945,0.81687
0.099504,0.81738
0.10006,0.81783
0.10063,0.81831
0.1012,0.8188
0.10176,0.81926
0.10233,0.81972
0.10289,0.82019
0.10345,0.82067
0.10404,0.82112
0.10462,0.82163
0.1052,0.82206
0.1058,0.82255
0.10639,0.82299
0.10698,0.82346
0.10758,0.82393
0.10816,0.82444
0.10874,0.82487
0.10935,0.82534
0.10995,0.82579
0.11056,0.82625
0.11116,0.8267
0.1118,0.82722
0.11241,0.82773
0.11303,0.82821
0.11364,0.8287
0.11428,0.82921
0.11488,0.82969
0.11552,0.83009
0.11615,0.83054
0.11679,0.83099
0.11743,0.83145
0.11807,0.83192
0.11872,0.83235
0.11937,0.8328
0.12001,0.83326
0.12067,0.83372
0.12132,0.83418
0.12197,0.83461
0.12264,0.83506
0.1233,0.83553
0.12396,0.83597
0.12462,0.83642
0.1253,0.8369
0.12597,0.83731
0.12664,0.83779
0.12732,0.83821
0.12799,0.83865
0.12867,0.83907
0.12937,0.83953
0.13007,0.83998
0.13076,0.84043
0.13144,0.84084
0.13212,0.84131
0.13283,0.84169
0.13354,0.84214
0.13425,0.84255
0.13496,0.84302
0.13568,0.8435
0.1364,0.84395
0.13713,0.84438
0.13785,0.84483
0.13857,0.84528
0.13929,0.84576
0.14004,0.84622
0.14077,0.84669
0.14151,0.84716
0.14223,0.84762
0.14298,0.84805
0.14372,0.84854
0.14445,0.84897
0.14521,0.8494
0.14594,0.84989
0.1467,0.85035
0.14747,0.85077
0.14823,0.85123
0.14901,0.85166
0.14978,0.8521
0.15054,0.85249
0.15131,0.85293
0.15208,0.85335
0.15285,0.85378
0.15364,0.85422
0.15442,0.85468
0.15521,0.85513
0.15599,0.85556
0.15675,0.856
0.15754,0.85643
0.15833,0.85687
0.15912,0.85732
0.15994,0.85775
0.16075,0.85815
0.16156,0.85856
0.16236,0.85896
0.16318,0.85939
0.16399,0.85981
0.1648,0.86023
0.16562,0.86065
0.16643,0.86107
0.16724,0.86146
0.16808,0.86185
0.16891,0.86227
0.16973,0.86267
0.17056,0.8631
0.17138,0.86355
0.17221,0.86397
0.17304,0.86437
0.1739,0.86481
0.17474,0.86525
0.17559,0.86562
0.17643,0.86602
0.17728,0.86645
0.17814,0.86687
0.17897,0.86728
0.17983,0.86764
0.1807,0.86804
0.18157,0.86846
0.18241,0.86889
0.18329,0.8693
0.18415,0.86975
0.18504,0.87016
0.18591,0.87053
0.18678,0.87095
0.18768,0.87136
0.18855,0.87177
0.18944,0.87217
0.19033,0.87259
0.19122,0.87304
0.19211,0.87349
0.19301,0.8739
0.19389,0.8743
0.19478,0.87468
0.19569,0.87512
0.19659,0.87555
0.19749,0.87597
0.19838,0.87635
0.19928,0.87676
0.20021,0.87717
0.20113,0.87758
0.20205,0.87793
0.20296,0.87833
0.20387,0.87872
0.20478,0.87915
0.20571,0.87949
0.20664,0.87991
0.20755,0.88032
0.20849,0.88064
0.20942,0.88103
0.21034,0.88143
0.21126,0.88181
0.21219,0.88223
0.21312,0.88265
0.21404,0.88304
0.21497,0.88343
0.21593,0.88383
0.21687,0.88422
0.21783,0.88469
0.21878,0.8851
0.21973,0.88546
0.22069,0.88586
0.22166,0.88627
0.22262,0.88666
0.22356,0.88703
0.22451,0.88742
0.22547,0.88782
0.22643,0.8882
0.22739,0.88856
0.22837,0.88893
0.22932,0.88927
0.2303,0.88964
0.23128,0.89005
0.23226,0.89045
0.23323,0.89087
0.23419,0.89127
0.23517,0.89163
0.23615,0.89203
0.23714,0.89241
0.23811,0.89277
0.23909,0.89316
0.24008,0.89354
0.24106,0.89393
0.24208,0.89432
0.24306,0.8947
0.24407,0.89505
0.24505,0.89546
0.24606,0.89585
0.24706,0.8962
0.24805,0.89658
0.24905,0.89693
0.25006,0.89729
0.25107,0.89767
0.25208,0.89799
0.25309,0.89837
0.25411,0.89869
0.25513,0.89904
0.25616,0.89944
0.25717,0.89978
0.2582,0.90019
0.25921,0.90049
0.26023,0.90084
0.26126,0.90122
0.26228,0.90157
0.2633,0.90192
0.26432,0.90228
0.26535,0.90266
0.26639,0.90301
0.26742,0.90339
0.26844,0.90377
0.26949,0.90416
0.27053,0.90453
0.27156,0.90487
0.27262,0.90523
0.27366,0.90561
0.2747,0.90597
0.27574,0.9063
0.2768,0.90667
0.27786,0.907
0.2789,0.9074
0.27994,0.90777
0.28101,0.90811
0.28208,0.90849
0.28313,0.90882
0.28419,0.90918
0.28524,0.90949
0.2863,0.90983
0.28735,0.91013
0.28839,0.91045
0.28945,0.91081
0.29053,0.91121
0.29158,0.91156
0.29266,0.91191
0.29374,0.91222
0.29482,0.91256
0.29588,0.91288
0.29698,0.91323
0.29805,0.91355
0.29914,0.9139
0.30023,0.91422
0.30131,0.91457
0.30241,0.91492
0.30349,0.91523
0.30456,0.91555
0.30565,0.91592
0.30674,0.91629
0.30782,0.91659
0.30891,0.91695
0.31002,0.91736
0.31113,0.91776
0.3122,0.91807
0.3133,0.9184
0.31442,0.91874
0.31551,0.91911
0.31659,0.91949
0.31769,0.9198
0.31881,0.92014
0.31992,0.92048
0.32103,0.92084
0.32214,0.92116
0.32323,0.92149
0.32434,0.92187
0.32544,0.9222
0.32654,0.92251
0.32767,0.92287
0.3288,0.92321
0.32991,0.92355
0.33103,0.92386
0.33216,0.92414
0.33328,0.92449
0.3344,0.92482
0.33553,0.92509
0.33664,0.9254
0.33776,0.92574
0.33889,0.92607
0.34003,0.92637
0.34115,0.92671
0.34228,0.92704
0.34342,0.92742
0.34456,0.92772
0.34573,0.92802
0.34688,0.92834
0.34801,0.92868
0.34914,0.92897
0.35028,0.92924
0.35141,0.92954
0.35255,0.92983
0.3537,0.93012
0.35484,0.93041
0.35601,0.93075
0.35716,0.9311
0.35832,0.93141
0.35946,0.93172
0.36064,0.93201
0.36185,0.93231
0.36302,0.93262
0.36421,0.93287
0.36538,0.93318
0.36656,0.93347
0.36774,0.93375
0.36892,0.93406
0.37011,0.93438
0.37127,0.93466
0.37247,0.93493
0.37367,0.93519
0.37487,0.93549
0.37607,0.9358
0.37725,0.93608
0.37846,0.93637
0.37966,0.93666
0.38089,0.93695
0.38208,0.93723
0.3833,0.93752
0.3845,0.93779
0.38571,0.93809
0.38691,0.93837
0.38812,0.93865
0.38935,0.93895
0.39058,0.93923
0.3918,0.9395
0.39301,0.93977
0.39423,0.94005
0.39548,0.94031
0.39673,0.94056
0.39798,0.94083
0.39921,0.94113
0.40047,0.94139
0.40174,0.94163
0.403,0.94187
0.40426,0.94214
0.40551,0.94242
0.40677,0.94271
0.40803,0.94297
0.40929,0.94324
0.41059,0.94352
0.41186,0.94377
0.41313,0.94404
0.41443,0.94428
0.4157,0.94453
0.41701,0.94481
0.41831,0.94508
0.41961,0.94534
0.42092,0.94558
0.42224,0.94582
0.42356,0.94606
0.42487,0.94633
0.4262,0.9466
0.42754,0.94682
0.42888,0.9471
0.43021,0.94736
0.43154,0.94761
0.43288,0.94786
0.43425,0.94809
0.43561,0.94835
0.437,0.94857
0.43835,0.94881
0.43971,0.94904
0.44108,0.94927
0.44245,0.94946
0.44382,0.94971
0.44518,0.94993
0.44658,0.95014
0.44795,0.95038
0.44935,0.9506
0.45074,0.95083
0.45213,0.95104
0.45351,0.95127
0.45489,0.95149
0.45629,0.95169
0.4577,0.95194
0.4591,0.95217
0.46053,0.9524
0.46193,0.9526
0.46334,0.9528
0.46475,0.953
0.46616,0.95318
0.4676,0.95343
0.46902,0.95366
0.47045,0.9539
0.47186,0.95411
0.47328,0.95428
0.47472,0.9545
0.47614,0.95472
0.47758,0.95491
0.47901,0.95513
0.48044,0.95535
0.48188,0.95552
0.48333,0.95576
0.48478,0.95595
0.48623,0.95615
0.48768,0.95636
0.48913,0.95655
0.49059,0.95675
0.49207,0.95693
0.49353,0.95713
0.49499,0.95731
0.49646,0.95748
0.49788,0.95766
0.49934,0.95785
0.5008,0.95803
0.50227,0.95823
0.50372,0.95839
0.50518,0.9586
0.50664,0.95875
0.50811,0.9589
0.50958,0.95907
0.51103,0.95923
0.51249,0.95942
0.51393,0.9596
0.51538,0.95976
0.51683,0.95995
0.51826,0.96012
0.51968,0.96028
0.52112,0.96045
0.52258,0.96059
0.52402,0.96075
0.52544,0.96092
0.52685,0.96108
0.52829,0.96124
0.52971,0.96139
0.53112,0.96156
0.53253,0.96171
0.53393,0.96184
0.5353,0.96196
0.5367,0.96212
0.53808,0.96228
0.53946,0.96243
0.54084,0.96256
0.54221,0.9627
0.54358,0.96283
0.54492,0.96298
0.54624,0.96311
0.54759,0.96324
0.54891,0.96339
0.55022,0.96353
0.55154,0.96368
0.55284,0.96381
0.55413,0.96395
0.55543,0.96407
0.55672,0.96421
0.55799,0.96432
0.55925,0.96442
0.56051,0.96454
0.56178,0.96468
0.563,0.96479
0.56423,0.96489
0.56545,0.96501
0.56664,0.96513
0.56783,0.96525
0.56904,0.96534
0.57022,0.96544
0.5714,0.96554
0.57256,0.96563
0.57372,0.96572
0.57486,0.96583
0.57599,0.96591
0.57711,0.96601
0.57821,0.9661
0.57929,0.96621
0.58039,0.96631
0.58145,0.96642
0.58249,0.96652
0.58353,0.96663
0.58456,0.96672
0.58556,0.96681
0.58658,0.9669
0.58761,0.96697
0.58859,0.96705
0.58956,0.96713
0.59053,0.96722
0.59148,0.96729
0.59241,0.96737
0.59333,0.96743
0.59425,0.96751
0.59516,0.96758
0.59602,0.96764
0.59686,0.96771
0.59772,0.96779
0.59855,0.96786
0.59936,0.96793
0.60017,0.96799
0.60096,0.96804
0.60172,0.96809
0.60247,0.96815
0.60322,0.96822
0.60395,0.96827
0.60465,0.96832
0.60533,0.96837
0.60601,0.96842
0.60667,0.96847
0.6073,0.96852
0.6079,0.96856
0.6085,0.9686
0.60908,0.96865
0.60962,0.96868
0.61017,0.96873
0.61068,0.96877
0.61117,0.96881
0.61164,0.96884
0.61209,0.96887
0.61253,0.9689
0.61294,0.96892
0.61334,0.96895
0.6137,0.96897
0.61404,0.96899
0.61435,0.96901
0.61464,0.96902
0.61489,0.96903
0.6151,0.96904
0.61527,0.96906
0.61539,0.96907
1,1


==> images/datFiles/STAREZ.dat <==
0,0
1.0222e-06,2.0185e-05
1.15e-06,2.0185e-05
1.15e-06,2.1737e-05
1.2778e-06,2.1737e-05
1.2778e-06,2.329e-05
1.2778e-06,2.4843e-05
1.4056e-06,2.4843e-05
1.4056e-06,2.6395e-05
1.5334e-06,2.7948e-05
1.6611e-06,2.7948e-05
1.7889e-06,3.1053e-05
1.9167e-06,3.4159e-05
2.0445e-06,3.4159e-05
2.0445e-06,3.5711e-05
2.0445e-06,4.0369e-05
2.0445e-06,4.1922e-05
2.1723e-06,4.1922e-05
2.1723e-06,4.3475e-05
2.3e-06,4.5027e-05
2.4278e-06,4.658e-05
2.4278e-06,4.8133e-05
2.5556e-06,5.5896e-05
2.6834e-06,5.5896e-05
2.9389e-06,6.3659e-05
3.0667e-06,6.8317e-05
3.0667e-06,7.1423e-05
3.1945e-06,7.6081e-05
3.1945e-06,8.0739e-05
3.3223e-06,8.6949e-05
3.3223e-06,8.8502e-05
3.3223e-06,9.1607e-05
3.3223e-06,9.316e-05
3.3223e-06,9.7818e-05
3.3223e-06,0.00010713
3.3223e-06,0.00011334
3.4501e-06,0.00011645
3.4501e-06,0.000118
3.4501e-06,0.00012577
3.5778e-06,0.00012732
3.5778e-06,0.00013198
3.7056e-06,0.00013198
3.8334e-06,0.00015371
3.8334e-06,0.00015527
3.8334e-06,0.00015837
3.8334e-06,0.00016148
3.8334e-06,0.00016614
3.8334e-06,0.00017235
3.9612e-06,0.00017545
4.089e-06,0.00017856
4.089e-06,0.00018787
4.089e-06,0.00019253
4.089e-06,0.00019564
4.089e-06,0.00021893
4.2167e-06,0.00022203
4.2167e-06,0.00022358
4.3445e-06,0.00022824
4.3445e-06,0.00024998
4.3445e-06,0.00025464
4.3445e-06,0.0002593
4.4723e-06,0.00026395
4.6001e-06,0.00027482
4.6001e-06,0.00027637
4.6001e-06,0.00028259
4.6001e-06,0.0002888
4.6001e-06,0.00030432
4.7279e-06,0.00030898
4.8556e-06,0.00031519
4.8556e-06,0.00032606
4.8556e-06,0.00034469
4.8556e-06,0.00034624
4.9834e-06,0.00035711
4.9834e-06,0.00036798
4.9834e-06,0.00037575
4.9834e-06,0.00038196
4.9834e-06,0.00038351
5.239e-06,0.00040059
5.3668e-06,0.00041146
5.3668e-06,0.00041456
5.3668e-06,0.00043475
5.3668e-06,0.00044096
5.3668e-06,0.00045183
5.3668e-06,0.00047046
5.3668e-06,0.00047512
5.3668e-06,0.00048443
5.4945e-06,0.0004953
5.4945e-06,0.00051393
5.7501e-06,0.0005217
5.8779e-06,0.00054033
6.0057e-06,0.00054499
6.0057e-06,0.00056983
6.2612e-06,0.00056983
6.2612e-06,0.00057138
6.2612e-06,0.00059157
6.2612e-06,0.00060865
6.2612e-06,0.00062107
6.2612e-06,0.00063349
6.389e-06,0.00065057
6.5168e-06,0.00066765
6.5168e-06,0.00067696
6.6446e-06,0.00068473
6.6446e-06,0.00069559
6.6446e-06,0.00070646
6.7723e-06,0.00072199
6.7723e-06,0.00072975
6.7723e-06,0.00074062
6.9001e-06,0.0007546
6.9001e-06,0.00076546
6.9001e-06,0.00078254
6.9001e-06,0.00080583
6.9001e-06,0.00080739
6.9001e-06,0.00082912
7.1557e-06,0.00085086
7.1557e-06,0.00087105
7.1557e-06,0.00088036
7.2835e-06,0.00090055
7.4112e-06,0.00091452
7.539e-06,0.00093005
7.539e-06,0.00094557
7.6668e-06,0.00095489
7.6668e-06,0.00097508
7.7946e-06,0.00098439
8.0501e-06,0.00099681
8.1779e-06,0.0010077
8.1779e-06,0.001031
8.1779e-06,0.0010341
8.3057e-06,0.0010543
8.3057e-06,0.001076
8.5613e-06,0.0010931
8.5613e-06,0.0010977
8.5613e-06,0.0011071
8.5613e-06,0.0011412
8.8168e-06,0.0011505
8.9446e-06,0.0011723
8.9446e-06,0.00118
9.2002e-06,0.0012049
9.2002e-06,0.0012111
9.2002e-06,0.0012344
9.2002e-06,0.0012406
9.3279e-06,0.0012701
9.3279e-06,0.0012903
9.3279e-06,0.0013042
9.3279e-06,0.0013368
9.3279e-06,0.0013539
9.3279e-06,0.001385
9.3279e-06,0.0013927
9.3279e-06,0.0014269
9.5835e-06,0.0014347
9.5835e-06,0.0014409
9.7113e-06,0.0014735
9.7113e-06,0.0014875
9.8391e-06,0.0015092
9.8391e-06,0.0015278
9.8391e-06,0.0015496
9.8391e-06,0.0015713
9.9668e-06,0.0015977
1.0095e-05,0.0016055
1.0222e-05,0.0016334
1.0478e-05,0.0016707
1.0478e-05,0.0016862
1.0478e-05,0.0017157
1.0606e-05,0.0017421
1.0734e-05,0.0017887
1.0734e-05,0.0017902
1.1117e-05,0.0018337
1.1245e-05,0.0018523
1.1372e-05,0.001871
1.1372e-05,0.0019067
1.15e-05,0.0019175
1.1628e-05,0.0019486
1.1756e-05,0.0019765
1.2011e-05,0.0020029
1.2011e-05,0.00202
1.2267e-05,0.0020526
1.2522e-05,0.0020542
1.2778e-05,0.0020821
1.2778e-05,0.0021132
1.2906e-05,0.0021551
1.2906e-05,0.0021691
1.3034e-05,0.0021846
1.3034e-05,0.0022529
1.3034e-05,0.0022638
1.3161e-05,0.0023119
1.3161e-05,0.0023135
1.3161e-05,0.0023461
1.3289e-05,0.0023725
1.3417e-05,0.0024004
1.3545e-05,0.0024594
1.3928e-05,0.0024889
1.3928e-05,0.0025262
1.4056e-05,0.0025495
1.4184e-05,0.0026131
1.4439e-05,0.0026225
1.4439e-05,0.002652
1.4567e-05,0.0026861
1.4567e-05,0.0027311
1.4695e-05,0.0027653
1.4695e-05,0.0027777
1.4695e-05,0.0028554
1.4695e-05,0.0028709
1.4695e-05,0.0029221
1.4695e-05,0.0029345
1.4822e-05,0.0030246
1.4822e-05,0.0030417
1.4822e-05,0.0030634
1.495e-05,0.0031084
1.5206e-05,0.0031504
1.5461e-05,0.0031923
1.5461e-05,0.0032233
1.5589e-05,0.0032668
1.5717e-05,0.0032994
1.5845e-05,0.0033584
1.5845e-05,0.0033708
1.5973e-05,0.0034578
1.61e-05,0.0035106
1.6228e-05,0.0035277
1.6228e-05,0.0035882
1.6356e-05,0.0036441
1.6356e-05,0.0037062
1.6356e-05,0.0037202
1.6356e-05,0.0037621
1.6356e-05,0.0037963
1.6484e-05,0.0038382
1.6484e-05,0.0038832
1.6484e-05,0.0039158
1.6611e-05,0.0039686
1.6611e-05,0.0040121
1.6611e-05,0.0040602
1.6739e-05,0.0041208
1.6867e-05,0.0041736
1.6995e-05,0.0041798
1.7123e-05,0.0042465
1.725e-05,0.0043118
1.7378e-05,0.0043366
1.7506e-05,0.0043909
1.7506e-05,0.0044391
1.7634e-05,0.0045291
1.7761e-05,0.0045633
1.7761e-05,0.0046083
1.7889e-05,0.0046782
1.8145e-05,0.0047108
1.8273e-05,0.0048117
1.8273e-05,0.0048567
1.84e-05,0.0049484
1.8656e-05,0.004998
1.8784e-05,0.0050601
1.8911e-05,0.0051067
1.8911e-05,0.0052294
1.9039e-05,0.0052899
1.9039e-05,0.0053117
1.9039e-05,0.0053738
1.9167e-05,0.005439
1.9167e-05,0.0055415
1.9167e-05,0.0055803
1.9295e-05,0.0056688
1.9423e-05,0.0057946
1.955e-05,0.005866
1.9678e-05,0.0059545
2.0061e-05,0.0060197
2.0189e-05,0.0061284
2.0445e-05,0.0061548
2.0445e-05,0.0062433
2.07e-05,0.0063271
2.0956e-05,0.0064218
2.1084e-05,0.0064839
2.1084e-05,0.00656
2.1211e-05,0.0066609
2.1211e-05,0.0066951
2.1211e-05,0.0068007
2.1339e-05,0.0068178
2.1339e-05,0.0069591
2.1723e-05,0.0070087
2.1723e-05,0.0071221
2.1978e-05,0.0072044
2.1978e-05,0.007282
2.2106e-05,0.0073891
2.2234e-05,0.0074575
2.2234e-05,0.0075972
2.2617e-05,0.0076065
2.2617e-05,0.0076873
2.2617e-05,0.007768
2.2745e-05,0.0078922
2.3256e-05,0.0080009
2.3256e-05,0.0080319
2.3384e-05,0.008122
2.3384e-05,0.0082524
2.3639e-05,0.0083565
2.3639e-05,0.0083642
2.3639e-05,0.0085288
2.3767e-05,0.0085661
2.4789e-05,0.008667
2.4789e-05,0.0087477
2.5045e-05,0.0088533
2.5173e-05,0.008993
2.5173e-05,0.0090691
2.5428e-05,0.009198
2.5428e-05,0.0092461
2.5428e-05,0.0093735
2.6195e-05,0.0094449
2.6195e-05,0.0095737
2.6195e-05,0.0097119
2.6578e-05,0.0097958
2.6578e-05,0.0098656
2.6962e-05,0.010016
2.6962e-05,0.010117
2.7473e-05,0.010137
2.76e-05,0.010325
2.7856e-05,0.010383
2.7984e-05,0.010589
2.8112e-05,0.010685
2.8367e-05,0.010803
2.8495e-05,0.010963
2.8495e-05,0.011083
2.8751e-05,0.011199
2.9134e-05,0.011224
2.9389e-05,0.011418
2.9901e-05,0.011471
2.9901e-05,0.0116
3.0156e-05,0.011814
3.0284e-05,0.011911
3.0412e-05,0.012004
3.0539e-05,0.012167
3.0795e-05,0.012297
3.0923e-05,0.012393
3.1306e-05,0.012552
3.1562e-05,0.012594
3.1689e-05,0.01283
3.2073e-05,0.012935
3.2328e-05,0.013061
3.2456e-05,0.013195
3.2712e-05,0.013351
3.2967e-05,0.01353
3.2967e-05,0.01359
3.3223e-05,0.013845
3.3223e-05,0.013955
3.3223e-05,0.014143
3.3223e-05,0.014249
3.3606e-05,0.01444
3.3989e-05,0.01459
3.4628e-05,0.014722
3.4756e-05,0.014893
3.514e-05,0.015078
3.5395e-05,0.015303
3.5651e-05,0.015404
3.6162e-05,0.015668
3.6673e-05,0.015786
3.7056e-05,0.015937
3.744e-05,0.016097
3.7567e-05,0.016357
3.7567e-05,0.016556
3.7951e-05,0.016697
3.7951e-05,0.016901
3.8462e-05,0.017148
3.859e-05,0.017339
3.8845e-05,0.017511
3.8973e-05,0.017617
3.9484e-05,0.017904
4.0123e-05,0.018127
4.0251e-05,0.018264
4.0634e-05,0.018533
4.089e-05,0.018755
4.1273e-05,0.018911
4.1529e-05,0.019177
4.1912e-05,0.019377
4.2167e-05,0.019654
4.2679e-05,0.019755
4.2679e-05,0.019944
4.2934e-05,0.020332
4.3445e-05,0.020495
4.3445e-05,0.020666
4.3956e-05,0.020919
4.434e-05,0.021177
4.4467e-05,0.021435
4.4979e-05,0.021649
4.5106e-05,0.02181
4.5617e-05,0.022067
4.5745e-05,0.022315
4.6384e-05,0.022594
4.6768e-05,0.022837
4.6768e-05,0.023004
4.7534e-05,0.023413
4.7662e-05,0.023557
4.894e-05,0.024026
4.894e-05,0.024223
4.9195e-05,0.024369
4.9579e-05,0.02474
5.009e-05,0.025013
5.0345e-05,0.025232
5.0984e-05,0.025482
5.1368e-05,0.025872
5.2006e-05,0.026144
5.2262e-05,0.026461
5.2518e-05,0.026679
5.3029e-05,0.027122
5.3284e-05,0.027313
5.3795e-05,0.027658
5.4051e-05,0.027842
5.5073e-05,0.028141
5.5201e-05,0.028476
5.5329e-05,0.028662
5.6223e-05,0.029095
5.6223e-05,0.029335
5.6734e-05,0.029744
5.7373e-05,0.030058
5.7629e-05,0.030404
5.7884e-05,0.030676
5.814e-05,0.030957
5.8779e-05,0.03131
5.9162e-05,0.031755
6.0057e-05,0.032059
6.0184e-05,0.032323
6.0184e-05,0.032761
6.044e-05,0.033052
6.044e-05,0.033454
6.1079e-05,0.033705
6.1079e-05,0.034028
6.1207e-05,0.034539
6.1718e-05,0.034697
6.2101e-05,0.035152
6.274e-05,0.035488
6.3251e-05,0.03593
6.389e-05,0.036343
6.4273e-05,0.036601
6.4657e-05,0.037199
6.5296e-05,0.037484
6.5807e-05,0.037835
6.619e-05,0.038191
6.6446e-05,0.03873
6.7085e-05,0.03896
6.734e-05,0.039518
6.7851e-05,0.039744
6.8362e-05,0.040428
6.9001e-05,0.040647
6.9768e-05,0.040911
7.0407e-05,0.041504
7.0918e-05,0.041725
7.1173e-05,0.042282
7.1812e-05,0.042487
7.2451e-05,0.043041
7.2962e-05,0.043408
7.3218e-05,0.043836
7.3857e-05,0.044249
7.4368e-05,0.044681
7.5518e-05,0.045127
7.6157e-05,0.045459
7.6924e-05,0.045937
7.7818e-05,0.046243
7.8585e-05,0.047158
7.9351e-05,0.047223
8.0118e-05,0.048097
8.1268e-05,0.048321
8.1268e-05,0.048689
8.1524e-05,0.049255
8.2035e-05,0.049584
8.3057e-05,0.050266
8.3568e-05,0.050494
8.4463e-05,0.051257
8.4974e-05,0.051663
8.5996e-05,0.052298
8.7146e-05,0.052671
8.7402e-05,0.053243
8.8168e-05,0.053648
8.8552e-05,0.054084
8.9318e-05,0.054668
8.9829e-05,0.055207
9.1107e-05,0.055908
9.1491e-05,0.056026
9.2513e-05,0.056845
9.3152e-05,0.057141
9.3407e-05,0.057702
9.4046e-05,0.05809
9.5196e-05,0.058421
9.5452e-05,0.059428
9.6218e-05,0.059549
9.6985e-05,0.06024
9.7624e-05,0.060664
9.8646e-05,0.061461
9.9157e-05,0.061891
0.00010018,0.062675
0.00010018,0.062982
0.00010146,0.063571
0.00010184,0.064273
0.00010274,0.064614
0.00010376,0.065628
0.00010478,0.065768
0.00010567,0.066746
0.00010619,0.066889
0.00010682,0.067912
0.00010721,0.068311
0.00010772,0.069019
0.00010874,0.069608
0.00010964,0.069949
0.00011053,0.070816
0.00011168,0.071277
0.00011309,0.072143
0.00011385,0.072593
0.000115,0.073466
0.00011551,0.073652
0.00011692,0.074818
0.00011794,0.075191
0.00011909,0.075641
0.00012075,0.076335
0.0001219,0.076689
0.00012382,0.077686
0.00012471,0.077916
0.00012637,0.078868
0.00012676,0.079585
0.0001288,0.080467
0.00012919,0.081051
0.00013034,0.081576
0.00013212,0.082326
0.00013302,0.082836
0.00013481,0.083745
0.00013647,0.084347
0.000138,0.085328
0.00013826,0.085645
0.0001403,0.086561
0.00014107,0.087084
0.00014414,0.08792
0.00014541,0.088583
0.00014656,0.088906
0.00014874,0.090101
0.00014912,0.090303
0.00015116,0.091621
0.00015257,0.092129
0.00015334,0.092896
0.00015397,0.093449
0.00015525,0.094081
0.00015755,0.094857
0.00015883,0.095474
0.00015973,0.096307
0.00016075,0.097012
0.00016254,0.097948
0.00016394,0.098417
0.00016548,0.099324
0.00016675,0.099857
0.00016931,0.10097
0.00017186,0.10164
0.00017289,0.10217
0.00017544,0.10334
0.00017595,0.10381
0.00017761,0.10501
0.0001794,0.10544
0.00018106,0.10645
0.00018439,0.10726
0.00018643,0.10787
0.00018745,0.10852
0.0001895,0.10952
0.00019116,0.11024
0.00019333,0.11112
0.00019576,0.11208
0.00019806,0.11282
0.00019972,0.11382
0.00020087,0.11437
0.00020458,0.11545
0.00020534,0.1164
0.00020918,0.11705
0.00020981,0.11801
0.00021173,0.11882
0.00021416,0.11977
0.00021569,0.12051
0.00021838,0.1212
0.0002208,0.12241
0.00022425,0.12339
0.0002254,0.12407
0.00022719,0.12481
0.00022962,0.12587
0.0002309,0.12667
0.00023409,0.12783
0.00023563,0.12846
0.00023818,0.12971
0.00024048,0.1304
0.00024227,0.13143
0.0002461,0.13242
0.00024751,0.13295
0.0002493,0.1339
0.00025134,0.13479
0.00025556,0.13605
0.00025799,0.13695
0.00025978,0.13782
0.00026361,0.13881
0.00026744,0.14009
0.00027077,0.141
0.00027255,0.14171
0.00027485,0.14267
0.00027882,0.14396
0.00028073,0.14465
0.00028329,0.14559
0.00028866,0.14696
0.0002907,0.14777
0.00029479,0.149
0.00029786,0.1498
0.00030258,0.1508
0.00030616,0.15191
0.00031089,0.15295
0.00031511,0.15418
0.00031766,0.15499
0.0003206,0.15589
0.00032379,0.15702
0.00032967,0.15831
0.00033184,0.15952
0.00033542,0.16019
0.00033823,0.16137
0.00034462,0.16291
0.00034667,0.16382
0.00035012,0.16455
0.00035638,0.16594
0.00036098,0.16709
0.00036762,0.1685
0.00036992,0.16937
0.00037529,0.17051
0.0003813,0.17197
0.00038641,0.17271
0.0003928,0.17416
0.00039752,0.17536
0.00040161,0.17624
0.00040609,0.17733
0.00041158,0.17855
0.00041848,0.18011
0.00042104,0.18117
0.00042717,0.1821
0.00043036,0.18339
0.00043803,0.18503
0.00044237,0.18594
0.00044621,0.18721
0.00045234,0.18798
0.0004595,0.18968
0.00046601,0.19066
0.00047125,0.19184
0.00047841,0.19327
0.00048671,0.19455
0.00049208,0.1958
0.0004977,0.19702
0.00050409,0.19828
0.00050959,0.19952
0.00051853,0.20115
0.00052019,0.20179
0.00053335,0.2038
0.00053565,0.20453
0.00054396,0.20587
0.00054971,0.20728
0.00055802,0.20861
0.00056364,0.20976
0.00056964,0.21091
0.00057974,0.21275
0.0005828,0.21376
0.00059264,0.21506
0.00059763,0.21624
0.00060696,0.21757
0.00061526,0.21917
0.00062306,0.22054
0.00062919,0.22154
0.00064107,0.22327
0.00064861,0.22482
0.00065398,0.22573
0.00066599,0.22761
0.00067097,0.22829
0.0006789,0.22957
0.00068848,0.2311
0.0006996,0.23249
0.00070905,0.23408
0.00071557,0.23509
0.0007249,0.23714
0.00073269,0.2379
0.00074739,0.24009
0.00075569,0.24098
0.00076387,0.24234
0.00077946,0.24425
0.00078713,0.24529
0.00079722,0.24675
0.00081153,0.24859
0.00082035,0.25006
0.00083172,0.25124
0.0008445,0.25304
0.00085178,0.25396
0.00086878,0.25593
0.00087644,0.2571
0.00089242,0.2589
0.00090302,0.26049
0.00091606,0.26178
0.00093509,0.26412
0.00094263,0.2649
0.00096704,0.26732
0.00096896,0.26789
0.00098838,0.26976
0.00099643,0.27127
0.0010184,0.27315
0.0010212,0.27387
0.0010374,0.27574
0.0010569,0.27793
0.0010685,0.27914
0.001085,0.28103
0.0010901,0.28188
0.0011149,0.28421
0.0011275,0.28552
0.0011443,0.28731
0.0011592,0.28898
0.00118,0.29105
0.0011949,0.29247
0.0012089,0.29405
0.0012273,0.29607
0.0012441,0.29735
0.0012618,0.2991
0.0012769,0.3005
0.0012962,0.30242
0.001317,0.3045
0.0013361,0.30589
0.0013534,0.30797
0.0013833,0.30979
0.0013961,0.31143
0.0014164,0.31268
0.0014352,0.31488
0.0014564,0.31654
0.001476,0.31832
0.0014943,0.31989
0.0015222,0.32208
0.0015414,0.32383
0.0015619,0.32549
0.0015846,0.32744
0.0016027,0.32931
0.0016325,0.33151
0.0016503,0.33291
0.0016784,0.33473
0.0017101,0.33718
0.0017341,0.33892
0.0017544,0.34063
0.001781,0.34261
0.0018132,0.3452
0.0018303,0.34639
0.0018674,0.34907
0.001879,0.35026
0.0019225,0.35273
0.0019357,0.35416
0.0019658,0.35603
0.0020053,0.35894
0.002026,0.36061
0.002062,0.36291
0.0020854,0.36453
0.002116,0.36705
0.0021572,0.36927
0.0021707,0.37039
0.002207,0.37239
0.0022456,0.37522
0.002276,0.37715
0.0023165,0.37927
0.0023446,0.38155
0.002386,0.38389
0.0024113,0.38566
0.0024595,0.38809
0.0024885,0.39008
0.0025431,0.39307
0.0025607,0.39409
0.0025994,0.39609
0.0026574,0.39918
0.0026881,0.40104
0.0027358,0.40313
0.0027644,0.40499
0.0028216,0.40771
0.0028555,0.40954
0.0029028,0.41183
0.0029464,0.41373
0.0029921,0.4165
0.0030327,0.4184
0.0030785,0.42082
0.0031296,0.42339
0.0031808,0.4259
0.0032234,0.42794
0.0032572,0.4293
0.0033337,0.43249
0.0033694,0.43456
0.003424,0.4371
0.0034577,0.43864
0.0035375,0.44173
0.0035807,0.44364
0.003659,0.44668
0.0037141,0.44876
0.0037797,0.45118
0.0038421,0.45386
0.0038697,0.45509
0.0039521,0.45842
0.0040065,0.46074
0.0040722,0.46319
0.0041457,0.46584
0.0041958,0.46768
0.0042772,0.47058
0.0043357,0.47278
0.0044237,0.47531
0.0044627,0.47693
0.0045483,0.47983
0.0046026,0.48178
0.0046978,0.48511
0.0047767,0.48743
0.0048309,0.48983
0.0049396,0.49245
0.0050048,0.49496
0.0051176,0.49793
0.0051433,0.49943
0.0052317,0.50251
0.0053204,0.50484
0.0054057,0.50777
0.0055058,0.51041
0.0056081,0.51358
0.0056635,0.51511
0.0057707,0.51813
0.0058539,0.52072
0.0059356,0.52278
0.0060715,0.52624
0.0061379,0.52834
0.0062491,0.53145
0.0063627,0.53407
0.0064553,0.53677
0.0065657,0.53943
0.0066778,0.54237
0.0068094,0.54514
0.0068767,0.54683
0.0070078,0.55015
0.007112,0.55259
0.0072435,0.55543
0.0073411,0.5576
0.0074949,0.56118
0.0076227,0.56382
0.0077841,0.56736
0.0078651,0.56925
0.0079869,0.57195
0.0081632,0.5752
0.0082412,0.57711
0.0084022,0.58017
0.0085516,0.58355
0.0087123,0.58662
0.0088801,0.58977
0.0089942,0.59186
0.0092177,0.59575
0.0093244,0.59774
0.0094924,0.60054
0.0096246,0.60318
0.0098783,0.60695
0.010025,0.609
0.010172,0.61187
0.01037,0.61492
0.010579,0.61832
0.010791,0.62131
0.010938,0.62352
0.011155,0.62699
0.01138,0.62951
0.011637,0.63317
0.011745,0.63467
0.012062,0.6395
0.012192,0.64091
0.012455,0.6445
0.012648,0.64644
0.013035,0.65122
0.013178,0.65315
0.013458,0.65594
0.013682,0.65905
0.014068,0.66284
0.014226,0.66492
0.014483,0.66769
0.014797,0.67098
0.015167,0.67453
0.015515,0.67835
0.015693,0.67966
0.016118,0.68401
0.016475,0.68639
0.016657,0.68873
0.01708,0.69205
0.01746,0.69539
0.017742,0.69814
0.018121,0.70102
0.018428,0.70354
0.018947,0.7076
0.019301,0.70998
0.019692,0.71294
0.020091,0.71612
0.020686,0.71977
0.021043,0.72266
0.021425,0.72504
0.022024,0.7283
0.022676,0.73248
0.023072,0.73519
0.023362,0.73682
0.024161,0.74087
0.024611,0.74337
0.025251,0.74687
0.025694,0.74942
0.026324,0.75225
0.027212,0.75684
0.027608,0.75911
0.028161,0.76166
0.029102,0.76533
0.029843,0.76858
0.030432,0.77118
0.031486,0.77499
0.032076,0.77738
0.033212,0.78143
0.033516,0.78281
0.035106,0.78772
0.035612,0.78976
0.036407,0.79228
0.037288,0.79505
0.038501,0.79823
0.039841,0.80178
0.040609,0.80417
0.041658,0.80741
0.043121,0.81016
0.044477,0.81422
0.045306,0.81557
0.046969,0.81903
0.048067,0.8213
0.04997,0.82543
0.050972,0.82753
0.052756,0.83088
0.054393,0.83334
0.055859,0.83631
0.057582,0.83886
0.059737,0.84214
0.061275,0.84452
0.063962,0.84819
0.064903,0.84999
0.068096,0.85321
0.070156,0.85642
0.072519,0.85853
0.075654,0.86224
0.077418,0.86383
0.081073,0.86768
0.083021,0.86929
0.086396,0.87228
0.088169,0.87406
0.092733,0.87749
0.09428,0.87912
0.099182,0.88217
0.10184,0.88473
0.10672,0.8874
0.10991,0.8898
0.11394,0.89245
0.118,0.8947
0.12204,0.89711
0.12917,0.90065
0.13084,0.90149
0.13731,0.90428
0.14097,0.90595
0.15034,0.9102
0.15241,0.91074
0.15957,0.91359
0.16451,0.9154
0.17176,0.91798
0.17786,0.92012
0.1832,0.92172
0.19386,0.92463
0.19883,0.92659
0.20931,0.92893
0.21333,0.93026
0.22337,0.93283
0.23079,0.93447
0.23794,0.93626
0.24891,0.93843
0.25645,0.94027
0.26783,0.94196
0.27465,0.94327
0.28443,0.94508
0.29701,0.94772
0.30465,0.9487
0.31526,0.95052
0.32471,0.95218
0.33655,0.95391
0.3484,0.95603
0.35647,0.95679
0.36969,0.95939
0.3812,0.96088
0.39068,0.96225
0.40072,0.96358
0.41228,0.96578
0.42085,0.96667
0.43787,0.96894
0.44495,0.97001
0.46261,0.97254
0.47144,0.97327
0.48363,0.97465
0.49737,0.97665
0.51148,0.97824
0.52216,0.97933
0.53547,0.98077
0.55545,0.9834
0.56387,0.98434
0.59254,0.98639
0.59452,0.98646
1,1


==> images/datFiles/driveN.dat <==
0,0
0,5.2667e-06
0,7.0223e-06
0,1.0533e-05
0,1.4045e-05
0,1.58e-05
0,1.7556e-05
0,1.9311e-05
0,2.1067e-05
0,2.4578e-05
0,2.8089e-05
0,2.9845e-05
0,3.3356e-05
0,3.5111e-05
0,3.6867e-05
0,3.8623e-05
0,4.0378e-05
0,4.2134e-05
0,4.5645e-05
0,4.74e-05
0,4.9156e-05
0,5.0912e-05
0,5.2667e-05
0,5.4423e-05
0,5.6178e-05
0,5.7934e-05
0,6.1445e-05
0,6.3201e-05
0,6.4956e-05
0,6.8467e-05
0,7.1978e-05
0,7.549e-05
0,7.7245e-05
0,8.0756e-05
0,8.2512e-05
0,8.4267e-05
0,8.6023e-05
0,9.129e-05
0,9.3045e-05
0,9.4801e-05
0,9.6556e-05
0,0.00010182
0,0.00010358
0,0.00010709
0,0.0001106
0,0.00011236
0,0.00011587
0,0.00012113
0,0.0001264
0,0.00012991
0,0.00013693
0,0.00014045
0,0.00014571
0,0.00014922
0,0.00015449
0,0.00015625
0,0.00015976
0,0.00016151
0,0.00016502
0,0.00017205
0,0.00017556
0,0.00018258
0,0.00018785
0,0.00019136
0,0.00019487
0,0.00019838
0,0.00020014
0,0.00020365
0,0.00021242
0,0.00022296
0,0.00022647
0,0.00022822
0,0.00023525
0,0.00024051
0,0.00024754
0,0.0002528
0,0.00026334
0,0.00026685
0,0.00027211
0,0.00027738
0,0.00028265
0,0.00028967
0,0.00029494
0,0.00029845
1.6585e-07,0.00030547
1.6585e-07,0.00031425
1.6585e-07,0.000316
1.6585e-07,0.00032303
1.6585e-07,0.0003318
1.6585e-07,0.00033707
1.6585e-07,0.00034234
1.6585e-07,0.0003476
1.6585e-07,0.00035638
1.6585e-07,0.00035814
1.6585e-07,0.00037569
1.6585e-07,0.00038623
1.6585e-07,0.00038974
1.6585e-07,0.00039851
1.6585e-07,0.00040378
1.6585e-07,0.00040729
1.6585e-07,0.00041607
1.6585e-07,0.00042134
1.6585e-07,0.00042309
1.6585e-07,0.00043363
1.6585e-07,0.00044592
1.6585e-07,0.00045294
1.6585e-07,0.00045996
1.6585e-07,0.00046523
1.6585e-07,0.00046698
1.6585e-07,0.000474
1.6585e-07,0.00048103
1.6585e-07,0.0004898
1.6585e-07,0.00049858
3.317e-07,0.0005056
3.317e-07,0.00051438
3.317e-07,0.00052667
3.317e-07,0.00053194
3.317e-07,0.00053545
3.317e-07,0.00054247
3.317e-07,0.00054774
3.317e-07,0.00055125
3.317e-07,0.00055827
3.317e-07,0.00056529
3.317e-07,0.00057056
3.317e-07,0.00057934
4.9755e-07,0.00058812
4.9755e-07,0.00059865
6.634e-07,0.00060743
6.634e-07,0.00061972
6.634e-07,0.00062323
6.634e-07,0.00063552
6.634e-07,0.00064605
6.634e-07,0.00065483
6.634e-07,0.00066361
6.634e-07,0.00067941
6.634e-07,0.00068643
8.2924e-07,0.00069345
8.2924e-07,0.00070223
8.2924e-07,0.00071978
9.9509e-07,0.00072856
9.9509e-07,0.00073734
1.1609e-06,0.00075138
1.1609e-06,0.00076192
1.3268e-06,0.00076543
1.3268e-06,0.00076894
1.3268e-06,0.00077596
1.3268e-06,0.00077947
1.3268e-06,0.00079352
1.3268e-06,0.00079879
1.3268e-06,0.00080581
1.3268e-06,0.00080756
1.3268e-06,0.00081459
1.3268e-06,0.0008181
1.3268e-06,0.0008339
1.4926e-06,0.00084619
1.4926e-06,0.0008497
1.6585e-06,0.00085847
1.8243e-06,0.00087076
1.9902e-06,0.00087954
2.156e-06,0.00088305
2.156e-06,0.00089359
2.3219e-06,0.00090236
2.3219e-06,0.00090763
2.3219e-06,0.00091992
2.4877e-06,0.00092519
2.6536e-06,0.00093396
2.9853e-06,0.00094801
3.1511e-06,0.0009603
3.4828e-06,0.0009761
3.6487e-06,0.00098663
4.3121e-06,0.0009919
4.4779e-06,0.0010007
4.6438e-06,0.0010095
5.1413e-06,0.0010288
5.1413e-06,0.0010428
5.473e-06,0.0010604
6.1364e-06,0.0010744
6.4681e-06,0.0010849
6.634e-06,0.0011007
6.9657e-06,0.001113
7.4632e-06,0.0011236
8.1266e-06,0.0011464
8.79e-06,0.0011552
8.79e-06,0.001171
9.1217e-06,0.0011885
9.1217e-06,0.0011973
9.4534e-06,0.0012149
9.6192e-06,0.0012236
9.7851e-06,0.0012412
9.7851e-06,0.0012517
1.0448e-05,0.0012693
1.078e-05,0.0012886
1.0946e-05,0.0013009
1.2273e-05,0.0013132
1.277e-05,0.0013219
1.36e-05,0.0013307
1.36e-05,0.0013413
1.4263e-05,0.0013518
1.4761e-05,0.0013711
1.5424e-05,0.0013992
1.559e-05,0.0014132
1.5756e-05,0.001422
1.6087e-05,0.0014361
1.6585e-05,0.0014501
1.7248e-05,0.0014641
1.758e-05,0.0014817
1.7746e-05,0.0014957
1.8243e-05,0.0015098
1.8575e-05,0.0015309
1.9238e-05,0.0015537
1.9404e-05,0.0015783
1.9736e-05,0.0015958
2.0399e-05,0.0016239
2.0897e-05,0.0016485
2.1395e-05,0.0016573
2.2555e-05,0.0016853
2.3219e-05,0.0017011
2.3716e-05,0.001731
2.3882e-05,0.0017538
2.438e-05,0.0017749
2.4877e-05,0.0017977
2.5375e-05,0.0018276
2.6038e-05,0.0018363
2.637e-05,0.0018574
2.7033e-05,0.001875
2.7365e-05,0.001896
2.836e-05,0.0019188
2.8692e-05,0.0019504
2.9687e-05,0.001968
3.0682e-05,0.0019926
3.1345e-05,0.0020136
3.1511e-05,0.0020628
3.2341e-05,0.0020804
3.2838e-05,0.0021084
3.317e-05,0.0021313
3.3999e-05,0.0021611
3.4331e-05,0.0021892
3.5658e-05,0.002219
3.6321e-05,0.0022419
3.7316e-05,0.0022629
3.7648e-05,0.0022998
3.9306e-05,0.0023244
4.0135e-05,0.0023507
4.0965e-05,0.0023753
4.196e-05,0.0023928
4.3618e-05,0.0024174
4.5277e-05,0.002442
4.5608e-05,0.0024683
4.6272e-05,0.0024964
4.7433e-05,0.0025298
4.876e-05,0.0025473
4.9755e-05,0.0025702
5.1081e-05,0.0026018
5.2077e-05,0.0026228
5.3072e-05,0.0026474
5.3901e-05,0.0026808
5.4564e-05,0.0027106
5.5725e-05,0.0027404
5.7384e-05,0.002772
5.8711e-05,0.0027966
6.0369e-05,0.002823
6.1696e-05,0.0028633
6.3023e-05,0.0028984
6.4847e-05,0.0029283
6.5842e-05,0.0029634
6.8164e-05,0.0029792
6.9988e-05,0.0030126
7.1149e-05,0.0030354
7.1978e-05,0.0030705
7.3139e-05,0.0031039
7.4466e-05,0.0031372
7.5461e-05,0.00316
7.6456e-05,0.0031899
7.8778e-05,0.0032338
8.0934e-05,0.0032583
8.309e-05,0.0032987
8.4915e-05,0.0033286
8.591e-05,0.0033707
8.7237e-05,0.0033918
8.9227e-05,0.0034321
9.0553e-05,0.003462
9.1549e-05,0.0035006
9.3539e-05,0.003541
9.5529e-05,0.0035884
9.7187e-05,0.0036305
9.868e-05,0.0036639
0.00010017,0.0037025
0.00010133,0.0037534
0.00010349,0.003778
0.00010498,0.0038131
0.00010631,0.0038447
0.00010797,0.0038903
0.00011012,0.0039202
0.00011112,0.0039483
0.00011278,0.0039711
0.00011427,0.0040045
0.00011643,0.0040396
0.00011709,0.004087
0.00011891,0.0041326
0.00012074,0.0041625
0.0001224,0.0041941
0.00012439,0.004238
0.00012605,0.0042696
0.00012737,0.0043029
0.00012953,0.004338
0.00013202,0.0043784
0.00013434,0.0044118
0.00013616,0.0044451
0.00013815,0.004482
0.00014064,0.0045013
0.00014213,0.0045452
0.00014429,0.0045838
0.00014661,0.004647
0.00014827,0.0046821
0.00015125,0.0047225
0.00015275,0.0047681
0.0001559,0.004791
0.00015839,0.0048261
0.00016154,0.0048752
0.00016353,0.0049191
0.00016601,0.0049472
0.00016834,0.0049911
0.00016966,0.0050455
0.00017298,0.0050841
0.00017547,0.005114
0.00017879,0.0051508
0.0001816,0.0052035
0.00018542,0.0052334
0.00018824,0.005279
0.00019039,0.0053194
0.00019272,0.0053598
0.00019404,0.0053984
0.00019637,0.0054335
0.00019819,0.0054862
0.00020217,0.0055371
0.00020416,0.0055897
0.00020797,0.0056284
0.00021013,0.0056845
0.00021262,0.005739
0.00021477,0.0057758
0.00021793,0.005818
0.00022124,0.0058548
0.0002234,0.0059093
0.00022572,0.0059496
0.00022821,0.0060023
0.00023119,0.0060567
0.00023335,0.0061199
0.00023667,0.0061638
0.00023982,0.006227
0.00024164,0.0062639
0.00024512,0.0063165
0.00024861,0.0063657
0.00025159,0.0064236
0.00025408,0.0064763
0.00025922,0.006543
0.00026287,0.0066009
0.00026619,0.0066659
0.00026818,0.0067361
0.00027282,0.0067993
0.00027548,0.0068397
0.00027813,0.0068924
0.00028012,0.0069714
0.00028244,0.007024
0.00028543,0.0071013
0.00028791,0.0071592
0.00029024,0.007247
0.00029438,0.0073137
0.0002972,0.0073664
0.00030118,0.0074261
0.00030483,0.0074858
0.00030715,0.007549
0.00031063,0.0076069
0.00031428,0.0076859
0.0003171,0.0077508
0.00032092,0.0078158
0.00032357,0.0078773
0.00032788,0.007944
0.0003307,0.0080177
0.00033402,0.0080932
0.00033618,0.0081564
0.00033933,0.0082231
0.00034314,0.0082775
0.00034463,0.0083565
0.00034745,0.0084338
0.00035094,0.008497
0.00035475,0.0085847
0.00035939,0.008669
0.00036271,0.0087585
0.00036702,0.0088147
0.00037134,0.0088937
0.00037482,0.0090166
0.0003793,0.0090904
0.00038228,0.0091799
0.00038626,0.0092571
0.00038908,0.0093467
0.0003924,0.0094292
0.00039704,0.0095257
0.00040086,0.0096012
0.00040517,0.0096767
0.00040832,0.0097733
0.00041031,0.0098751
0.0004133,0.0099769
0.00041844,0.010066
0.00042225,0.010158
0.00042673,0.010256
0.00043021,0.010377
0.00043303,0.010468
0.00043635,0.010549
0.00043983,0.010649
0.00044464,0.010744
0.00044812,0.010839
0.00045111,0.010937
0.00045393,0.011055
0.00045807,0.011174
0.00046139,0.011267
0.00046554,0.011381
0.00046952,0.011501
0.00047267,0.011603
0.00047582,0.011703
0.0004798,0.011838
0.00048395,0.011978
0.00048892,0.012084
0.00049323,0.012215
0.00049887,0.012372
0.00050302,0.012484
0.0005075,0.012605
0.00051065,0.012733
0.00051629,0.012867
0.0005206,0.013012
0.00052375,0.013154
0.0005279,0.013298
0.00053171,0.013439
0.00053669,0.013583
0.00053967,0.013727
0.00054515,0.013873
0.00055062,0.014029
0.00055493,0.014178
0.00055858,0.014341
0.00056339,0.01449
0.00056836,0.014603
0.00057234,0.014752
0.00057666,0.01491
0.00058263,0.015058
0.00058793,0.01523
0.00059374,0.015391
0.00059739,0.015544
0.00060386,0.015705
0.00060867,0.015869
0.00061265,0.016023
0.00061812,0.016207
0.0006226,0.016367
0.0006284,0.016518
0.0006347,0.01668
0.00063951,0.016868
0.00064615,0.017011
0.00064996,0.017205
0.00065543,0.017363
0.00066058,0.017528
0.00066588,0.017698
0.00067185,0.017895
0.00067766,0.018098
0.00068313,0.018251
0.0006886,0.018493
0.00069507,0.018681
0.00070038,0.018846
0.00070519,0.01902
0.00071133,0.019225
0.0007168,0.019452
0.0007226,0.019671
0.00073073,0.019884
0.00073753,0.020075
0.00074317,0.020265
0.00075063,0.02048
0.0007576,0.020696
0.00076357,0.020925
0.00076921,0.021156
0.0007765,0.021369
0.00078496,0.021616
0.00079027,0.021818
0.00079873,0.022034
0.0008052,0.022252
0.00081266,0.022464
0.00081797,0.022722
0.00082477,0.02298
0.0008314,0.023223
0.00083837,0.023449
0.0008445,0.023653
0.0008508,0.023918
0.0008576,0.024151
0.00086424,0.024404
0.00087037,0.024639
0.00087618,0.024901
0.00088414,0.025133
0.00089194,0.025421
0.00089907,0.025663
0.00090653,0.025916
0.000912,0.026202
0.00091797,0.026462
0.00092311,0.026725
0.00092925,0.027045
0.00093671,0.027294
0.00094219,0.027577
0.00094932,0.027905
0.00095595,0.02818
0.00096408,0.028465
0.00096988,0.02877
0.00097519,0.029053
0.00098547,0.029325
0.00099426,0.029616
0.0010009,0.029948
0.0010082,0.030277
0.0010163,0.030644
0.0010228,0.030931
0.0010298,0.031235
0.001039,0.03157
0.0010475,0.03192
0.001057,0.032297
0.0010657,0.032624
0.0010757,0.032998
0.0010845,0.033331
0.0010938,0.033723
0.0011029,0.034128
0.001113,0.034502
0.0011206,0.034855
0.0011311,0.035313
0.0011402,0.03568
0.0011477,0.03604
0.0011541,0.036388
0.0011636,0.036755
0.0011757,0.037067
0.0011828,0.037473
0.001192,0.037831
0.0012011,0.038229
0.0012112,0.038619
0.001221,0.038981
0.0012323,0.039379
0.0012434,0.03976
0.0012533,0.040164
0.0012641,0.040526
0.0012744,0.040922
0.0012863,0.041321
0.0012963,0.041739
0.0013077,0.042148
0.0013165,0.042501
0.0013268,0.04288
0.0013351,0.043299
0.0013425,0.043691
0.0013543,0.044084
0.0013673,0.044504
0.0013767,0.044881
0.001387,0.045304
0.0013951,0.045755
0.0014066,0.04614
0.001418,0.04656
0.001428,0.047007
0.0014379,0.047399
0.0014482,0.047853
0.0014578,0.048294
0.0014693,0.048745
0.0014827,0.049181
0.001493,0.049649
0.0015039,0.050102
0.0015142,0.050545
0.0015233,0.05101
0.0015359,0.051501
0.0015494,0.051954
0.0015591,0.052413
0.0015711,0.052899
0.0015815,0.05335
0.001591,0.053798
0.0016018,0.054279
0.0016149,0.054758
0.0016278,0.055237
0.0016399,0.05568
0.001651,0.056157
0.0016643,0.056644
0.0016769,0.057142
0.0016865,0.057679
0.0017006,0.05816
0.0017136,0.058666
0.0017263,0.059163
0.0017364,0.059696
0.0017489,0.060242
0.0017597,0.06079
0.0017728,0.06137
0.0017885,0.061917
0.0018008,0.06249
0.0018154,0.063085
0.0018277,0.063668
0.0018454,0.064259
0.0018568,0.064844
0.001868,0.065383
0.001884,0.06602
0.0018975,0.066608
0.0019091,0.067207
0.0019207,0.067844
0.0019358,0.068476
0.0019486,0.069131
0.0019628,0.06974
0.0019763,0.070398
0.0019923,0.071073
0.0020058,0.071733
0.0020212,0.072398
0.0020363,0.073056
0.0020519,0.073725
0.0020643,0.07437
0.0020821,0.075028
0.0020983,0.075707
0.0021149,0.076332
0.0021293,0.077059
0.0021433,0.07776
0.002157,0.078481
0.0021746,0.079182
0.0021907,0.079914
0.0022078,0.080605
0.0022249,0.08126
0.0022406,0.082008
0.0022579,0.082731
0.0022756,0.08347
0.0022899,0.084227
0.0023085,0.085033
0.0023237,0.085798
0.0023408,0.086511
0.0023564,0.087322
0.0023755,0.088054
0.0023942,0.088802
0.0024138,0.089597
0.0024307,0.090391
0.0024496,0.091146
0.0024692,0.091927
0.0024867,0.092747
0.0025086,0.093532
0.0025295,0.094362
0.0025478,0.095208
0.0025665,0.096042
0.0025858,0.096932
0.0026075,0.097712
0.0026304,0.098547
0.0026506,0.099409
0.0026697,0.10034
0.0026889,0.10124
0.0027091,0.10213
0.0027324,0.103
0.0027544,0.10393
0.0027785,0.10486
0.0028022,0.10567
0.0028219,0.10666
0.0028427,0.10754
0.0028685,0.1085
0.0028911,0.10945
0.002915,0.11044
0.0029423,0.11143
0.0029679,0.11239
0.0029946,0.11336
0.0030213,0.11438
0.003042,0.11539
0.0030682,0.11635
0.0030934,0.11728
0.0031224,0.11834
0.0031503,0.11933
0.0031783,0.12034
0.0032062,0.1214
0.0032357,0.12247
0.0032639,0.12349
0.0032929,0.12455
0.0033229,0.12568
0.0033531,0.12678
0.0033846,0.12786
0.0034135,0.12903
0.0034455,0.13013
0.0034762,0.13136
0.0035077,0.1324
0.0035412,0.13359
0.0035735,0.13466
0.0036019,0.13579
0.0036342,0.13708
0.0036681,0.1383
0.0037037,0.13943
0.0037351,0.14072
0.0037697,0.14197
0.0038029,0.14324
0.0038353,0.14455
0.0038742,0.14588
0.0039074,0.14714
0.0039477,0.14845
0.0039878,0.14977
0.0040261,0.15123
0.0040653,0.15255
0.0041044,0.15388
0.0041434,0.1552
0.0041869,0.15661
0.0042293,0.158
0.0042726,0.15949
0.0043142,0.1609
0.004357,0.16236
0.0043972,0.16381
0.0044409,0.16534
0.0044831,0.16689
0.0045259,0.16844
0.0045759,0.16991
0.0046167,0.17138
0.0046625,0.17293
0.0047096,0.17448
0.0047579,0.17609
0.0048055,0.17774
0.0048544,0.17931
0.0049035,0.18085
0.0049549,0.1825
0.0050048,0.18428
0.0050591,0.1859
0.005107,0.18761
0.0051606,0.18928
0.0052169,0.19092
0.005274,0.19265
0.0053261,0.19441
0.0053858,0.19615
0.0054473,0.19788
0.0055072,0.19972
0.0055687,0.20157
0.0056336,0.20332
0.0057001,0.20516
0.0057657,0.20708
0.0058327,0.20893
0.0059001,0.21084
0.0059755,0.21267
0.0060459,0.2146
0.0061127,0.21654
0.0061835,0.21859
0.0062548,0.22064
0.0063329,0.22266
0.0064084,0.22467
0.0064933,0.22661
0.0065713,0.22855
0.0066449,0.23061
0.0067301,0.23267
0.0068139,0.23473
0.0069003,0.23682
0.0069887,0.23893
0.0070832,0.2411
0.0071745,0.24306
0.0072692,0.24525
0.0073731,0.24736
0.0074741,0.2496
0.0075672,0.2518
0.0076624,0.25396
0.0077649,0.25624
0.0078704,0.25849
0.0079727,0.26092
0.0080861,0.26339
0.0081948,0.2657
0.0083095,0.26824
0.0084248,0.27071
0.0085314,0.27318
0.0086522,0.27564
0.0087741,0.27814
0.0088998,0.2807
0.0090189,0.28324
0.0091482,0.28589
0.0092914,0.28857
0.0094267,0.29131
0.0095648,0.29423
0.0097012,0.29701
0.0098314,0.29986
0.0099811,0.30276
0.010131,0.30565
0.010284,0.30858
0.01044,0.3115
0.010599,0.31442
0.010758,0.31741
0.010919,0.32048
0.011094,0.32354
0.011271,0.32666
0.011451,0.32974
0.011638,0.33288
0.011822,0.33616
0.012005,0.33923
0.012199,0.34254
0.012398,0.34563
0.012591,0.3489
0.012805,0.35221
0.013027,0.35533
0.01326,0.35874
0.013484,0.3621
0.013723,0.36532
0.013967,0.36887
0.014201,0.37226
0.014461,0.37571
0.014733,0.3792
0.015005,0.38264
0.015288,0.38629
0.015579,0.38986
0.015866,0.39344
0.016158,0.3971
0.016466,0.40067
0.016786,0.40445
0.017113,0.40829
0.017446,0.41199
0.017782,0.41576
0.018131,0.41958
0.018494,0.42351
0.01887,0.42751
0.019278,0.43145
0.019686,0.43536
0.020103,0.43927
0.020509,0.44345
0.020934,0.4475
0.021362,0.45173
0.021806,0.45596
0.022281,0.4602
0.022763,0.46452
0.023261,0.46901
0.02375,0.4735
0.024288,0.47797
0.024838,0.48231
0.025408,0.4869
0.025971,0.49142
0.026566,0.49602
0.027175,0.50098
0.027805,0.50567
0.028452,0.5104
0.02913,0.51503
0.02981,0.51974
0.030541,0.52453
0.031297,0.52917
0.032092,0.53393
0.032918,0.53866
0.033761,0.54353
0.034612,0.5483
0.035496,0.55317
0.036427,0.55825
0.03738,0.5632
0.03838,0.56815
0.039413,0.57327
0.040487,0.57831
0.041565,0.58335
0.042721,0.58839
0.043894,0.59359
0.045137,0.59866
0.046419,0.60367
0.047767,0.60906
0.049163,0.61434
0.050609,0.61953
0.052152,0.62483
0.053743,0.63032
0.055415,0.63547
0.057184,0.64066
0.058966,0.64598
0.060913,0.65128
0.062903,0.65672
0.064995,0.66206
0.067149,0.6675
0.069423,0.67294
0.071837,0.67837
0.07434,0.6839
0.07699,0.68955
0.079731,0.69533
0.082626,0.70087
0.085627,0.70642
0.088793,0.71194
0.092082,0.71755
0.095514,0.72298
0.099066,0.72856
0.10277,0.73404
0.1067,0.73957
0.11077,0.74518
0.11497,0.75062
0.11939,0.75637
0.12391,0.762
0.12863,0.76744
0.13352,0.77308
0.1386,0.77865
0.14385,0.78422
0.1493,0.78955
0.15491,0.79483
0.16075,0.80022
0.16673,0.80538
0.17291,0.81032
0.17922,0.81531
0.18565,0.82055
0.19227,0.82564
0.19902,0.83056
0.20595,0.83529
0.21294,0.84008
0.21998,0.84471
0.22721,0.8494
0.23455,0.85376
0.24205,0.85808
0.24961,0.86252
0.2573,0.86663
0.26512,0.87074
0.27307,0.87485
0.28103,0.87911
0.28915,0.88317
0.29739,0.88705
0.30569,0.89092
0.31411,0.89471
0.32274,0.89842
0.33154,0.90195
0.34049,0.90542
0.34962,0.90884
0.35897,0.91212
0.36844,0.91509
0.3781,0.91809
0.38779,0.92084
0.39756,0.92344
0.40736,0.92599
0.41714,0.92837
0.42679,0.93069
0.43643,0.93289
0.4459,0.93496
0.45522,0.93687
0.4642,0.93863
0.47306,0.94037
0.48163,0.9419
0.48987,0.9433
0.49767,0.94452
0.50503,0.94571
0.512,0.94677
0.51849,0.94771
0.52449,0.94856
0.53006,0.94938
0.53519,0.95006
0.5399,0.95064
0.54421,0.95115
0.54801,0.95164
0.55148,0.95203
0.55458,0.95234
0.55732,0.95258
0.55972,0.95281
0.56183,0.95301
0.56357,0.95316
0.56512,0.95328
0.56641,0.95338
0.56751,0.95347
0.56843,0.95353
0.5692,0.95358
0.56985,0.9536
0.57037,0.95363
0.5708,0.95365
0.57114,0.95368
0.57142,0.95369
0.57164,0.9537
0.5718,0.95371
0.57192,0.95371
0.57202,0.95372
0.57208,0.95372
0.57212,0.95372
0.57215,0.95372
0.57216,0.95372
0.57217,0.95372
0.57217,0.95372
0.57217,0.95372
1,1


==> images/datFiles/driveO.dat <==
0,0
0.022899,4.0555e-05
0.024825,4.0555e-05
0.025774,4.0555e-05
0.026656,4.0555e-05
0.028539,4.0555e-05
0.040625,4.0555e-05
0.096822,4.0555e-05
0.20573,4.0555e-05
0.29794,4.0555e-05
0.33115,0.00012166
0.33896,0.00012166
0.34099,0.00012166
0.34154,0.00012166
0.34176,0.00012166
0.34191,0.00016222
0.34211,0.00016222
0.34223,0.00016222
0.34234,0.00016222
0.34242,0.00016222
0.34248,0.00016222
0.34255,0.00016222
0.34266,0.00016222
0.34274,0.00016222
0.3428,0.00016222
0.34286,0.00016222
0.34291,0.00016222
0.34297,0.00016222
0.34306,0.00016222
0.34314,0.00016222
0.34321,0.00016222
0.34329,0.00016222
0.34338,0.00016222
0.34345,0.00016222
0.34353,0.00016222
0.34357,0.00016222
0.34367,0.00016222
0.34374,0.00016222
0.34381,0.00016222
0.34385,0.00020277
0.34394,0.00020277
0.344,0.00020277
0.34409,0.00020277
0.34414,0.00020277
0.34421,0.00020277
0.34425,0.00020277
0.34431,0.00020277
0.34433,0.00024333
0.34444,0.00024333
0.34448,0.00024333
0.34453,0.00028388
0.34459,0.00028388
0.34465,0.00032444
0.34469,0.00032444
0.34477,0.00032444
0.34484,0.00036499
0.34491,0.00036499
0.34494,0.00036499
0.34501,0.00036499
0.34509,0.00036499
0.34518,0.00036499
0.34524,0.00036499
0.34529,0.00036499
0.34536,0.00036499
0.34542,0.00036499
0.34548,0.00036499
0.34555,0.00036499
0.34562,0.00036499
0.34568,0.00036499
0.34576,0.00048666
0.34582,0.00052721
0.34589,0.00052721
0.34599,0.00052721
0.34605,0.00052721
0.34609,0.00056777
0.34616,0.00056777
0.3462,0.00056777
0.34627,0.00064888
0.34633,0.00089221
0.34639,0.0012166
0.3465,0.0019061
0.34658,0.0031633
0.34667,0.0049882
0.34675,0.0076649
0.34682,0.010341
0.34691,0.014965
0.34701,0.022224
0.34711,0.030538
0.34723,0.041771
0.34737,0.055195
0.34753,0.070444
0.34786,0.086584
0.34833,0.10552
0.34895,0.12487
0.35002,0.14466
0.35136,0.16615
0.35337,0.18886
0.35604,0.21348
0.35969,0.23656
0.36455,0.26292
0.37032,0.29005
0.37663,0.31754
0.38368,0.3476
0.39141,0.37712
0.40012,0.41037
0.40964,0.44111
0.42135,0.47173
0.43626,0.50406
0.45516,0.53549
0.47875,0.56643
0.50537,0.59595
0.53471,0.62373
0.56377,0.64981
0.59208,0.67366
0.61849,0.69584
0.6428,0.71754
0.66573,0.73883
0.68748,0.75809
0.70759,0.77614
0.7272,0.79329
0.74632,0.81028
0.76451,0.82724
0.78181,0.84001
0.79874,0.85218
0.81462,0.86386
0.82989,0.87513
0.84403,0.88454
0.85735,0.89322
0.86992,0.90117
0.88089,0.90786
0.89103,0.91374
0.90036,0.91921
0.90895,0.92392
0.91671,0.92834
0.92354,0.9328
0.92989,0.9371
0.93576,0.94067
0.94073,0.94399
0.94502,0.94699
0.94887,0.94996
0.95246,0.95267
0.95544,0.95494
0.95801,0.95701
0.96047,0.95884
0.96264,0.96103
0.96469,0.96269
0.96647,0.9646
0.96819,0.96715
0.96971,0.96869
0.97128,0.97015
0.97254,0.97133
0.97374,0.97271
0.97486,0.97396
0.97591,0.97567
0.97696,0.97684
0.97796,0.9781
0.97884,0.97911
0.97969,0.98013
0.98049,0.98102
0.9812,0.98175
0.98188,0.98224
0.98252,0.98309
0.98313,0.9837
0.98375,0.9841
0.98433,0.98459
0.98488,0.98491
0.98538,0.98524
0.9858,0.98552
0.98616,0.98577
0.98652,0.98621
0.98694,0.98666
0.98727,0.98714
0.98756,0.98751
0.98788,0.98767
0.98821,0.98791
0.98844,0.9882
0.98873,0.9884
0.98895,0.98856
0.98915,0.98905
0.98933,0.98937
0.98948,0.9897
0.98966,0.99015
0.98986,0.99023
0.98999,0.99035
0.99015,0.99075
0.99031,0.99088
0.99049,0.99112
0.99068,0.9914
0.99086,0.99152
0.99103,0.99189
0.99118,0.99201
0.99136,0.99221
0.99149,0.99242
0.99166,0.99254
0.99185,0.99282
0.99198,0.99307
0.9921,0.99331
0.99224,0.99359
0.99238,0.99375
0.99248,0.99396
0.99263,0.99404
0.99276,0.99424
0.99292,0.99432
0.99303,0.99448
0.99312,0.99457
0.99324,0.99469
0.9934,0.99485
0.99356,0.99509
0.99369,0.99542
0.99379,0.99562
0.9939,0.99586
0.99401,0.99599
0.99412,0.99611
0.99423,0.99635
0.99432,0.99639
0.9944,0.99659
0.99449,0.99667
0.99458,0.99684
0.99467,0.99724
0.99474,0.99745
0.99483,0.99757
0.99488,0.99765
0.99493,0.99777
0.99503,0.99789
0.99509,0.99797
0.99519,0.99818
0.99527,0.99838
0.99534,0.9985
0.99542,0.9987
0.99552,0.99874
0.99561,0.99891
0.99571,0.99895
0.99579,0.99895
0.9959,0.99899
0.99602,0.99911
0.99618,0.99923
0.99628,0.99947
0.99642,0.99951
0.99652,0.99955
0.99662,0.99955
0.99674,0.99968
0.99685,0.99972
0.99695,0.9998
0.99709,0.9998
0.9972,0.9998
0.99732,0.99984
0.99744,0.99988
0.99753,0.99988
0.99764,0.99992
0.99773,0.99996
0.99789,0.99996
0.99807,1
0.99827,1
0.9985,1
0.99869,1
0.99893,1
1,1


==> images/datFiles/drivePN.dat <==
0,0
8.2924e-07,0.00017556
8.2924e-07,0.00018609
9.9509e-07,0.00019311
9.9509e-07,0.00019838
9.9509e-07,0.00020365
9.9509e-07,0.0002054
9.9509e-07,0.00021067
9.9509e-07,0.00021594
9.9509e-07,0.0002212
9.9509e-07,0.00023174
9.9509e-07,0.000237
9.9509e-07,0.00023876
9.9509e-07,0.00024227
9.9509e-07,0.00024754
9.9509e-07,0.00025456
9.9509e-07,0.00026334
9.9509e-07,0.00026685
1.1609e-06,0.00027562
1.1609e-06,0.00028089
1.1609e-06,0.0002844
1.1609e-06,0.00028967
1.1609e-06,0.00029494
1.1609e-06,0.00030196
1.3268e-06,0.00030898
1.4926e-06,0.00031951
1.4926e-06,0.00034409
1.4926e-06,0.00035989
1.4926e-06,0.00036516
1.4926e-06,0.00037218
1.4926e-06,0.00038096
1.4926e-06,0.00038623
1.6585e-06,0.00038974
1.6585e-06,0.00040027
1.6585e-06,0.00040554
1.6585e-06,0.00041607
1.6585e-06,0.00042134
1.6585e-06,0.00043012
1.6585e-06,0.00044592
1.8243e-06,0.00046698
1.8243e-06,0.00047576
1.8243e-06,0.00048454
1.8243e-06,0.00050209
1.8243e-06,0.00052316
1.8243e-06,0.0005372
1.8243e-06,0.00054423
1.8243e-06,0.00055301
1.8243e-06,0.00057583
1.8243e-06,0.00059514
1.8243e-06,0.00060216
1.8243e-06,0.00061972
1.8243e-06,0.00063376
1.8243e-06,0.00064605
1.8243e-06,0.00066536
1.8243e-06,0.00067063
1.8243e-06,0.00068292
1.8243e-06,0.00070398
1.9902e-06,0.0007075
1.9902e-06,0.00071627
2.156e-06,0.00071978
2.156e-06,0.00072681
2.156e-06,0.00073734
2.3219e-06,0.00075665
2.3219e-06,0.00077772
2.3219e-06,0.00078474
2.3219e-06,0.00079879
2.4877e-06,0.00081107
2.4877e-06,0.00083565
2.6536e-06,0.00085496
2.6536e-06,0.00086725
2.8194e-06,0.00087954
2.8194e-06,0.00089007
2.9853e-06,0.00090588
3.1511e-06,0.00091816
3.1511e-06,0.00092694
3.1511e-06,0.00093923
3.4828e-06,0.00095152
3.4828e-06,0.0009603
3.4828e-06,0.00096908
3.4828e-06,0.00098312
3.4828e-06,0.0010182
3.8145e-06,0.001034
3.9804e-06,0.0010516
3.9804e-06,0.0010709
4.1462e-06,0.0010955
4.1462e-06,0.0011183
4.3121e-06,0.0011376
4.4779e-06,0.0011517
4.6438e-06,0.0011657
4.6438e-06,0.001192
4.8096e-06,0.0012131
4.8096e-06,0.0012324
4.8096e-06,0.0012482
4.9755e-06,0.001271
4.9755e-06,0.0012868
4.9755e-06,0.0013009
4.9755e-06,0.0013167
5.3072e-06,0.0013377
5.473e-06,0.001343
5.6389e-06,0.0013764
5.9706e-06,0.0013992
6.1364e-06,0.0014115
6.1364e-06,0.0014396
6.1364e-06,0.0014659
6.3023e-06,0.001494
6.4681e-06,0.0015115
6.4681e-06,0.0015326
6.634e-06,0.0015537
6.634e-06,0.001587
6.7998e-06,0.0016186
7.2974e-06,0.0016485
7.2974e-06,0.0016871
7.4632e-06,0.0017082
7.629e-06,0.0017433
7.629e-06,0.0017661
7.629e-06,0.0017907
7.629e-06,0.0018293
7.629e-06,0.0018609
7.629e-06,0.0018978
7.7949e-06,0.0019364
7.7949e-06,0.0019768
8.1266e-06,0.0019978
8.2924e-06,0.0020207
8.4583e-06,0.002054
8.6241e-06,0.0020768
9.1217e-06,0.0021102
9.2875e-06,0.0021488
9.2875e-06,0.0021787
9.6192e-06,0.0022032
9.7851e-06,0.0022331
9.7851e-06,0.0022629
1.0117e-05,0.0022945
1.0283e-05,0.0023279
1.0283e-05,0.0023454
1.0614e-05,0.0023841
1.1278e-05,0.0024122
1.1278e-05,0.0024332
1.1278e-05,0.0024718
1.1444e-05,0.002514
1.1609e-05,0.0025386
1.1775e-05,0.0025649
1.1941e-05,0.0026018
1.1941e-05,0.0026334
1.1941e-05,0.0026685
1.1941e-05,0.0027001
1.2439e-05,0.0027246
1.2439e-05,0.002765
1.277e-05,0.0027826
1.277e-05,0.0028142
1.2936e-05,0.0028563
1.2936e-05,0.0028914
1.3268e-05,0.0029265
1.3434e-05,0.0029564
1.3765e-05,0.0029827
1.4097e-05,0.0030108
1.4263e-05,0.0030407
1.4263e-05,0.0030916
1.4595e-05,0.0031302
1.5092e-05,0.0031635
1.5424e-05,0.0031987
1.559e-05,0.0032478
1.5756e-05,0.003297
1.6087e-05,0.0033444
1.6419e-05,0.0033935
1.6585e-05,0.0034321
1.6585e-05,0.0034813
1.6751e-05,0.0035147
1.6917e-05,0.0035621
1.6917e-05,0.0036182
1.7248e-05,0.0036551
1.7414e-05,0.0036885
1.758e-05,0.0037394
1.7746e-05,0.0037797
1.7912e-05,0.0038236
1.7912e-05,0.00385
1.8409e-05,0.0038991
1.8409e-05,0.0039465
1.8741e-05,0.0039922
1.8907e-05,0.0040378
1.9238e-05,0.0040835
1.9404e-05,0.0041309
1.9736e-05,0.0041783
1.9902e-05,0.0042116
2.0399e-05,0.0042643
2.0731e-05,0.004317
2.1063e-05,0.0043766
2.1229e-05,0.0044328
2.1229e-05,0.0044943
2.1229e-05,0.0045382
2.156e-05,0.0045768
2.1892e-05,0.004633
2.239e-05,0.0046663
2.2555e-05,0.0047225
2.2721e-05,0.0047804
2.2887e-05,0.0048489
2.2887e-05,0.0048822
2.3053e-05,0.0049384
2.3053e-05,0.0049823
2.3219e-05,0.0050332
2.3716e-05,0.0051017
2.3882e-05,0.0051649
2.3882e-05,0.0052246
2.3882e-05,0.0052913
2.3882e-05,0.0053457
2.4048e-05,0.0053949
2.4214e-05,0.0054317
2.4711e-05,0.0054756
2.4711e-05,0.0055353
2.4877e-05,0.005595
2.4877e-05,0.00566
2.4877e-05,0.0057284
2.5043e-05,0.0057881
2.5375e-05,0.0058408
2.5541e-05,0.0059251
2.6038e-05,0.0059865
2.6204e-05,0.0060655
2.637e-05,0.0061182
2.637e-05,0.0061954
2.6702e-05,0.0062358
2.6702e-05,0.0063253
2.6702e-05,0.0063868
2.6868e-05,0.0064482
2.6868e-05,0.0065202
2.6868e-05,0.0066045
2.6868e-05,0.00668
2.6868e-05,0.0067502
2.7365e-05,0.0068134
2.7365e-05,0.0068783
2.7365e-05,0.0069275
2.7697e-05,0.0069819
2.8028e-05,0.0070697
2.836e-05,0.0071346
2.8858e-05,0.0072207
2.9189e-05,0.0072821
2.9355e-05,0.0073506
2.9521e-05,0.0074331
2.9521e-05,0.0075103
2.9687e-05,0.0075981
2.9853e-05,0.0076771
3.0184e-05,0.0077684
3.0682e-05,0.0078492
3.0848e-05,0.0079352
3.0848e-05,0.0080212
3.0848e-05,0.0080949
3.118e-05,0.008202
3.1345e-05,0.0082845
3.1511e-05,0.0083846
3.1511e-05,0.0084777
3.1677e-05,0.0085584
3.1843e-05,0.0086585
3.2506e-05,0.0087445
3.2672e-05,0.0088323
3.2672e-05,0.0089359
3.3004e-05,0.0090113
3.3004e-05,0.0090781
3.317e-05,0.0091658
3.3336e-05,0.0092694
3.3501e-05,0.0093607
3.3833e-05,0.009452
3.3833e-05,0.009538
3.3999e-05,0.0096434
3.3999e-05,0.0097224
3.4165e-05,0.0098031
3.4331e-05,0.0098997
3.4331e-05,0.009998
3.4662e-05,0.010091
3.4828e-05,0.010188
3.5492e-05,0.010298
3.5658e-05,0.010388
3.5823e-05,0.010502
3.5989e-05,0.010612
3.6321e-05,0.010718
3.6487e-05,0.010841
3.6487e-05,0.010928
3.6653e-05,0.011037
3.6984e-05,0.01116
3.7316e-05,0.011255
3.7482e-05,0.011346
3.7482e-05,0.011492
3.7482e-05,0.011624
3.7814e-05,0.011732
3.8145e-05,0.011827
3.8477e-05,0.011957
3.8643e-05,0.012056
3.8643e-05,0.012163
3.914e-05,0.012294
3.9804e-05,0.01241
3.9804e-05,0.012515
3.9804e-05,0.012633
3.997e-05,0.012754
3.997e-05,0.012838
4.0301e-05,0.012986
4.0301e-05,0.013097
4.0301e-05,0.013221
4.0633e-05,0.01332
4.0799e-05,0.013421
4.0965e-05,0.01353
4.1131e-05,0.013674
4.1628e-05,0.013799
4.1794e-05,0.013952
4.1794e-05,0.014073
4.1794e-05,0.014229
4.196e-05,0.014382
4.196e-05,0.014503
4.2126e-05,0.014629
4.2623e-05,0.014785
4.2623e-05,0.014917
4.2955e-05,0.01507
4.3121e-05,0.015231
4.3121e-05,0.015388
4.3287e-05,0.015532
4.3287e-05,0.015656
4.3784e-05,0.015802
4.395e-05,0.015942
4.4282e-05,0.016063
4.4613e-05,0.016206
4.4945e-05,0.016323
4.4945e-05,0.01646
4.5277e-05,0.016578
4.5277e-05,0.016734
4.5277e-05,0.016899
4.5277e-05,0.017015
4.5277e-05,0.017161
4.5443e-05,0.017352
4.5443e-05,0.017515
4.5608e-05,0.017656
4.5774e-05,0.017816
4.594e-05,0.018024
4.6272e-05,0.018182
4.6438e-05,0.018353
4.6604e-05,0.018521
4.6769e-05,0.018681
4.7101e-05,0.018851
4.7267e-05,0.01903
4.7267e-05,0.019225
4.7764e-05,0.019373
4.793e-05,0.01954
4.793e-05,0.019706
4.8428e-05,0.019889
4.876e-05,0.020064
4.8925e-05,0.020198
4.8925e-05,0.020351
4.9091e-05,0.02051
4.9423e-05,0.020682
4.9589e-05,0.020846
5.0086e-05,0.021028
5.0086e-05,0.02122
5.0086e-05,0.021372
5.0252e-05,0.021583
5.0418e-05,0.021739
5.0584e-05,0.021906
5.0916e-05,0.022106
5.0916e-05,0.022255
5.1081e-05,0.022406
5.1413e-05,0.022622
5.1579e-05,0.022822
5.1911e-05,0.023019
5.2242e-05,0.023205
5.2242e-05,0.023409
5.2408e-05,0.023597
5.2408e-05,0.023776
5.2408e-05,0.023962
5.274e-05,0.024157
5.2906e-05,0.024399
5.3403e-05,0.024617
5.3403e-05,0.024854
5.3735e-05,0.025087
5.4067e-05,0.025308
5.4398e-05,0.025533
5.4896e-05,0.025754
5.5062e-05,0.025995
5.5228e-05,0.026191
5.5394e-05,0.026399
5.5725e-05,0.026572
5.6057e-05,0.026794
5.6554e-05,0.027036
5.7052e-05,0.027285
5.7384e-05,0.02748
5.7881e-05,0.027738
5.8213e-05,0.027919
5.8545e-05,0.028144
5.8876e-05,0.028379
5.9042e-05,0.0286
5.9208e-05,0.028812
5.954e-05,0.029058
5.9871e-05,0.029279
6.0369e-05,0.029504
6.0867e-05,0.029729
6.1198e-05,0.02999
6.1862e-05,0.03022
6.2359e-05,0.030461
6.2359e-05,0.030735
6.2525e-05,0.031003
6.3023e-05,0.031251
6.3354e-05,0.031516
6.3852e-05,0.031778
6.4018e-05,0.032064
6.4018e-05,0.032285
6.4515e-05,0.032525
6.5179e-05,0.03281
6.6008e-05,0.033059
6.6671e-05,0.033351
6.7003e-05,0.033593
6.75e-05,0.03387
6.833e-05,0.034141
6.8496e-05,0.034374
6.8827e-05,0.034637
6.8827e-05,0.034901
6.9159e-05,0.035199
6.9491e-05,0.035482
6.9822e-05,0.035738
7.0154e-05,0.035966
7.032e-05,0.036258
7.0817e-05,0.036549
7.1481e-05,0.036776
7.1481e-05,0.037083
7.2144e-05,0.037359
7.2808e-05,0.037662
7.3139e-05,0.037978
7.3305e-05,0.038315
7.3803e-05,0.038612
7.4466e-05,0.038923
7.4964e-05,0.039226
7.5793e-05,0.039548
7.5959e-05,0.039841
7.629e-05,0.040211
7.6622e-05,0.040552
7.6954e-05,0.040891
7.8281e-05,0.041198
7.8447e-05,0.041519
7.8778e-05,0.041888
7.911e-05,0.042243
7.9607e-05,0.042548
7.9607e-05,0.042885
8.0105e-05,0.04321
8.0603e-05,0.043528
8.1266e-05,0.043849
8.1266e-05,0.044158
8.1266e-05,0.044502
8.1598e-05,0.044858
8.2261e-05,0.045217
8.309e-05,0.045575
8.3422e-05,0.045935
8.3754e-05,0.046282
8.4583e-05,0.046588
8.508e-05,0.046925
8.5578e-05,0.047262
8.591e-05,0.047653
8.6905e-05,0.047994
8.7734e-05,0.048333
8.79e-05,0.048642
8.8729e-05,0.049033
8.9393e-05,0.049391
8.9724e-05,0.049776
9.0222e-05,0.050144
9.0553e-05,0.050529
9.1051e-05,0.050901
9.188e-05,0.051282
9.2046e-05,0.05163
9.3207e-05,0.051979
9.3705e-05,0.052395
9.4534e-05,0.052795
9.4866e-05,0.053232
9.6358e-05,0.053692
9.7187e-05,0.054084
9.8017e-05,0.054503
9.868e-05,0.054906
9.9509e-05,0.055299
0.00010034,0.055739
0.00010067,0.056143
0.000101,0.056575
0.00010216,0.056993
0.00010283,0.0574
0.00010332,0.057876
0.00010382,0.058259
0.00010448,0.058654
0.00010482,0.059122
0.00010515,0.05956
0.00010647,0.05996
0.00010714,0.060404
0.00010764,0.060795
0.00010813,0.061201
0.00010896,0.061659
0.00011012,0.062074
0.00011079,0.062528
0.00011162,0.062965
0.00011245,0.063488
0.00011294,0.063985
0.00011344,0.064452
0.00011444,0.064879
0.0001151,0.06532
0.00011643,0.06578
0.00011726,0.066199
0.00011792,0.06668
0.00011858,0.067158
0.00011875,0.0676
0.00011891,0.068048
0.00012007,0.068557
0.00012157,0.06908
0.00012356,0.069672
0.00012389,0.070121
0.00012522,0.070623
0.00012571,0.071087
0.00012605,0.071601
0.00012671,0.072166
0.00012787,0.072735
0.00012837,0.07326
0.00012886,0.073838
0.00012969,0.074331
0.00013003,0.074875
0.00013019,0.075407
0.00013119,0.075972
0.00013152,0.076589
0.00013218,0.077171
0.00013318,0.077689
0.00013367,0.078225
0.000135,0.078778
0.0001355,0.079387
0.00013633,0.079928
0.00013716,0.080467
0.00013848,0.081
0.00013915,0.081594
0.00013998,0.082217
0.00014163,0.082798
0.0001423,0.083376
0.00014379,0.084022
0.00014429,0.084597
0.00014528,0.085268
0.00014644,0.085921
0.00014678,0.086494
0.00014794,0.087062
0.00014877,0.087712
0.00015009,0.088365
0.00015242,0.089025
0.00015374,0.089622
0.00015689,0.090347
0.00015822,0.090967
0.00016021,0.091646
0.00016137,0.092243
0.00016237,0.092891
0.00016419,0.093561
0.00016552,0.09422
0.00016635,0.094827
0.00016751,0.095482
0.00016933,0.096186
0.00017049,0.096897
0.00017298,0.097522
0.0001748,0.098194
0.00017597,0.09887
0.00017762,0.099562
0.00017945,0.10027
0.00018144,0.10108
0.00018243,0.10178
0.00018376,0.10251
0.00018509,0.10323
0.00018724,0.10392
0.00018923,0.10472
0.00019106,0.10551
0.00019288,0.10626
0.00019537,0.10697
0.00019769,0.10771
0.00019935,0.10845
0.00020117,0.10925
0.00020366,0.10997
0.00020549,0.11074
0.00020748,0.1115
0.00020897,0.11231
0.00021079,0.11316
0.00021345,0.11397
0.00021577,0.11476
0.00022008,0.11574
0.0002224,0.11654
0.00022406,0.11737
0.00022572,0.11818
0.00022871,0.11903
0.00023119,0.11982
0.00023252,0.1207
0.00023534,0.12143
0.00023899,0.12236
0.00024131,0.12324
0.00024446,0.12412
0.00024678,0.12504
0.00025076,0.12603
0.00025325,0.12695
0.00025657,0.1278
0.00026287,0.1289
0.0002642,0.12982
0.00026569,0.1307
0.00026751,0.13157
0.00026884,0.13266
0.00027033,0.13357
0.00027266,0.13447
0.00027581,0.13548
0.00027829,0.13647
0.00028128,0.13737
0.0002841,0.1384
0.00028758,0.13934
0.00028974,0.14032
0.00029272,0.14141
0.00029753,0.14251
0.00030052,0.14353
0.000305,0.14462
0.00030981,0.14568
0.00031246,0.14671
0.00031528,0.14779
0.0003176,0.14884
0.00032258,0.14995
0.00032589,0.15097
0.00032971,0.15197
0.00033419,0.15295
0.00033866,0.15405
0.00034132,0.15515
0.00034563,0.15622
0.00035193,0.15738
0.00035608,0.15851
0.00035973,0.1595
0.00036321,0.16058
0.00036636,0.16163
0.00037051,0.16275
0.00037382,0.16385
0.00038112,0.16509
0.00038626,0.16618
0.0003914,0.16729
0.00039671,0.16839
0.00040451,0.16962
0.00040782,0.17074
0.00041048,0.1719
0.00041661,0.17305
0.00042341,0.1742
0.00042905,0.17533
0.00044,0.1765
0.00044912,0.17778
0.00045625,0.17908
0.00046222,0.18023
0.00046869,0.18146
0.00047499,0.18265
0.0004808,0.18383
0.00049655,0.18516
0.00050501,0.1865
0.00051065,0.18774
0.00051844,0.18907
0.00052425,0.19033
0.00053735,0.19176
0.00054382,0.193
0.00055062,0.19422
0.00055957,0.19552
0.00056405,0.19679
0.00057035,0.19807
0.00058147,0.19932
0.00058744,0.20061
0.00059556,0.20192
0.00060236,0.20326
0.00061281,0.20462
0.00062077,0.20606
0.00063752,0.20762
0.00064465,0.20891
0.00065842,0.21039
0.00066638,0.21175
0.00067484,0.2131
0.00068413,0.21439
0.00069325,0.21575
0.0007022,0.21708
0.0007105,0.21848
0.00071879,0.21984
0.00072891,0.22131
0.00073819,0.22269
0.00075942,0.22451
0.00076954,0.22596
0.00078181,0.22743
0.00079044,0.22887
0.0008042,0.23034
0.00082394,0.23176
0.00083256,0.23332
0.00084351,0.23477
0.00085246,0.23635
0.00086374,0.23783
0.00087535,0.23941
0.00088646,0.24095
0.00090753,0.24259
0.0009266,0.24426
0.00094136,0.24579
0.00095313,0.24737
0.0009669,0.24901
0.00099294,0.2507
0.001006,0.25237
0.001022,0.25392
0.0010354,0.25549
0.0010482,0.25712
0.0010621,0.25872
0.001122,0.26066
0.0011364,0.26227
0.0011581,0.26404
0.0011764,0.26576
0.0011943,0.26744
0.0012097,0.26913
0.001226,0.27075
0.0012455,0.27246
0.0012609,0.2741
0.0012762,0.27579
0.0013064,0.27766
0.0013268,0.2794
0.001362,0.28102
0.0013807,0.28269
0.0014036,0.28445
0.001425,0.28619
0.0014455,0.28797
0.0014958,0.28986
0.0015364,0.29159
0.0015565,0.29324
0.0015762,0.29505
0.0016018,0.29684
0.0016218,0.29869
0.0016429,0.30051
0.0016955,0.30264
0.0017202,0.30447
0.0017464,0.30636
0.0017719,0.30823
0.0018005,0.31019
0.0018354,0.31211
0.0018796,0.31405
0.0019107,0.31587
0.0019569,0.31795
0.0020121,0.3199
0.0020804,0.32201
0.0021106,0.32383
0.0021506,0.32574
0.0021824,0.32767
0.0022131,0.3296
0.0022595,0.33164
0.0022932,0.33362
0.0023368,0.33582
0.0023708,0.33784
0.0024224,0.33999
0.0024577,0.34186
0.0024998,0.34379
0.0025536,0.34596
0.0026355,0.34812
0.0027058,0.35019
0.0027481,0.35219
0.0027904,0.35428
0.0029574,0.35684
0.0030032,0.35896
0.0030916,0.36136
0.0031478,0.36354
0.0031931,0.36553
0.0032445,0.36768
0.0033218,0.37001
0.0033717,0.37196
0.0034205,0.37409
0.0035896,0.37684
0.0036462,0.37893
0.0037001,0.38105
0.003756,0.38321
0.0038543,0.38543
0.0039114,0.38775
0.0039734,0.38996
0.0040613,0.3923
0.0041222,0.39455
0.0043093,0.3971
0.0044244,0.39952
0.0044955,0.40181
0.004588,0.40419
0.0046587,0.40641
0.0047791,0.40871
0.0048519,0.41105
0.0049191,0.41325
0.0050154,0.41566
0.0050965,0.41801
0.005283,0.42084
0.0053669,0.42323
0.0055022,0.42567
0.0056049,0.42803
0.0057372,0.4305
0.0058598,0.4329
0.0059498,0.43531
0.006151,0.4379
0.0062522,0.44039
0.0064368,0.44314
0.0065403,0.44564
0.0066466,0.44809
0.0067867,0.4506
0.0069179,0.45326
0.0070718,0.45589
0.0071841,0.45831
0.007359,0.46075
0.0077413,0.46391
0.0079289,0.46655
0.008052,0.46908
0.0083483,0.4718
0.0084716,0.47433
0.0086011,0.47684
0.0089026,0.47954
0.0094577,0.48275
0.0096017,0.48523
0.0098181,0.488
0.0099705,0.49064
0.010126,0.49328
0.010336,0.49599
0.010493,0.49853
0.011005,0.50161
0.011173,0.50431
0.011357,0.50677
0.011551,0.5094
0.011724,0.51199
0.011926,0.51474
0.012261,0.51785
0.012568,0.52073
0.012856,0.52376
0.013083,0.52656
0.01361,0.52933
0.013864,0.53213
0.014115,0.53484
0.014462,0.53779
0.014786,0.54054
0.015256,0.54355
0.015511,0.54609
0.015747,0.54881
0.016011,0.55168
0.016503,0.55474
0.016758,0.55747
0.017466,0.56084
0.017781,0.56366
0.018112,0.5664
0.018431,0.56928
0.018773,0.57207
0.019081,0.5748
0.019524,0.57761
0.020208,0.58079
0.020946,0.58415
0.02128,0.58707
0.021837,0.59003
0.022182,0.59276
0.023509,0.59665
0.023882,0.59939
0.024276,0.60218
0.024701,0.60515
0.025119,0.60803
0.025567,0.6109
0.026113,0.61369
0.02693,0.61686
0.027361,0.61972
0.028325,0.62293
0.029181,0.62609
0.029949,0.62915
0.031623,0.63288
0.032573,0.63629
0.033333,0.63922
0.033856,0.642
0.034377,0.64481
0.03493,0.64763
0.035571,0.65058
0.036272,0.65368
0.037154,0.65686
0.037911,0.65983
0.038973,0.66328
0.039714,0.66633
0.041269,0.66971
0.041939,0.67275
0.042805,0.67587
0.043684,0.67879
0.04494,0.68206
0.047252,0.68563
0.048014,0.68859
0.048934,0.69147
0.04981,0.69433
0.050597,0.69725
0.052466,0.70063
0.053376,0.70352
0.05457,0.70647
0.055648,0.70949
0.057524,0.7128
0.058776,0.71582
0.059904,0.71881
0.061134,0.7217
0.063509,0.72508
0.064587,0.72799
0.065974,0.73096
0.067454,0.73404
0.068861,0.73699
0.071576,0.74062
0.072837,0.74344
0.074187,0.74646
0.075496,0.74931
0.076817,0.75209
0.079262,0.75565
0.081098,0.75871
0.082494,0.76161
0.08389,0.76438
0.08681,0.76792
0.088309,0.7707
0.090141,0.77363
0.092628,0.77719
0.096196,0.78069
0.098054,0.78365
0.10094,0.78657
0.10278,0.78941
0.10831,0.79346
0.11042,0.79645
0.11225,0.7993
0.11578,0.80238
0.11762,0.80523
0.11999,0.80827
0.12218,0.81103
0.12461,0.8138
0.12702,0.81656
0.13022,0.81948
0.13296,0.82222
0.13653,0.8251
0.13899,0.82776
0.14157,0.83051
0.14453,0.83322
0.14727,0.83598
0.14979,0.83876
0.1545,0.84166
0.15739,0.84437
0.16029,0.84692
0.16651,0.85031
0.17018,0.85315
0.17328,0.85552
0.17801,0.85846
0.18103,0.86109
0.18428,0.8636
0.18989,0.86686
0.19305,0.86934
0.19636,0.8718
0.20016,0.87426
0.20437,0.87698
0.20918,0.87984
0.21549,0.88265
0.21894,0.88497
0.22434,0.88761
0.22803,0.88972
0.23461,0.89218
0.23828,0.89434
0.24241,0.89665
0.24678,0.89878
0.25201,0.90103
0.25647,0.90311
0.26033,0.90521
0.26555,0.9075
0.26987,0.90955
0.27403,0.91152
0.27874,0.91355
0.28613,0.91591
0.29125,0.91795
0.29576,0.91989
0.30231,0.9219
0.30905,0.92398
0.31439,0.92594
0.31929,0.9278
0.32507,0.92989
0.33004,0.93169
0.33491,0.93344
0.34099,0.93528
0.34578,0.93696
0.35075,0.93867
0.35711,0.94037
0.36386,0.9421
0.36896,0.9437
0.37596,0.94549
0.38156,0.94721
0.38877,0.94907
0.39371,0.95051
0.40239,0.9523
0.40737,0.95366
0.41407,0.95515
0.42157,0.95658
0.42635,0.95794
0.4324,0.95938
0.43761,0.96067
0.44264,0.96196
0.4499,0.96335
0.45557,0.96464
0.461,0.96582
0.46583,0.96699
0.47195,0.96827
0.47723,0.96943
0.48252,0.97057
0.48833,0.97177
0.49467,0.97299
0.50006,0.974
0.50563,0.97519
0.51113,0.97628
0.51616,0.97724
0.52195,0.97825
0.52766,0.9794
0.53285,0.98039
0.53862,0.98151
0.54446,0.98258
0.55041,0.98362
0.55611,0.98457
0.56192,0.98545
0.56979,0.98664
0.57596,0.9876
0.5806,0.98823
0.59049,0.9895
0.59835,0.99068
0.59893,0.99079
0.59894,0.99079
1,1


==> images/datFiles/drivePO.dat <==
0,0
0,3.5111e-06
0,1.9311e-05
0,2.9845e-05
0,4.0378e-05
0,4.2134e-05
0,4.3889e-05
0,4.9156e-05
0,5.0912e-05
0,5.4423e-05
0,5.9689e-05
0,6.3201e-05
0,6.8467e-05
0,7.1978e-05
0,7.9001e-05
0,8.2512e-05
0,8.9534e-05
0,9.129e-05
0,9.4801e-05
0,9.8312e-05
0,0.00010533
0,0.0001106
0,0.00011236
0,0.00011411
0,0.00011938
0,0.00012113
0,0.00013693
0,0.0001422
0,0.00014747
0,0.00015449
0,0.00017029
0,0.00017731
0,0.00018785
0,0.00020891
0,0.00021769
0,0.00024929
0,0.00026509
0,0.00030723
0,0.00036691
1.6585e-07,0.00039325
1.6585e-07,0.00042309
1.6585e-07,0.00047049
1.6585e-07,0.00051438
1.6585e-07,0.00057407
1.6585e-07,0.00063025
1.6585e-07,0.00067765
1.6585e-07,0.00078474
1.6585e-07,0.00086374
1.6585e-07,0.00097434
3.317e-07,0.0010832
3.317e-07,0.001178
3.317e-07,0.0012798
3.317e-07,0.0013922
3.317e-07,0.001487
4.9755e-07,0.0015905
6.634e-07,0.0017573
6.634e-07,0.0019224
6.634e-07,0.0021646
6.634e-07,0.0024666
6.634e-07,0.0027545
8.2924e-07,0.0032039
1.1609e-06,0.0036797
1.3268e-06,0.0041168
1.3268e-06,0.0046909
1.4926e-06,0.0052316
1.4926e-06,0.005997
1.8243e-06,0.0066729
2.3219e-06,0.0074471
3.9804e-06,0.0086041
5.1413e-06,0.0094625
9.7851e-06,0.010702
1.078e-05,0.012157
1.2107e-05,0.013562
1.36e-05,0.015623
1.4761e-05,0.017552
1.7414e-05,0.019785
1.957e-05,0.022341
2.0565e-05,0.025477
2.7365e-05,0.028663
2.9687e-05,0.032241
3.3667e-05,0.035775
4.196e-05,0.040828
4.8262e-05,0.046138
5.3569e-05,0.052109
6.0701e-05,0.059481
6.8496e-05,0.066863
7.8612e-05,0.075368
9.7353e-05,0.084497
0.00011178,0.0941
0.00013119,0.10477
0.00015689,0.11634
0.00018907,0.12951
0.00022887,0.14509
0.0002841,0.16136
0.000339,0.17904
0.00042855,0.19998
0.00052939,0.22151
0.00066207,0.24421
0.00086175,0.26917
0.0011085,0.29674
0.0014431,0.32742
0.0019535,0.36033
0.0026882,0.3939
0.0036741,0.43043
0.0052372,0.47018
0.0076667,0.51034
0.011687,0.55555
0.016028,0.59958
0.022231,0.64543
0.033855,0.69493
0.053469,0.74432
0.096444,0.79649
0.17828,0.84631
0.29359,0.88727
1,1


==> images/datFiles/drivePV.dat <==
0,0
9.9509e-07,0.00013342
9.9509e-07,0.00014396
9.9509e-07,0.00014571
9.9509e-07,0.00014747
9.9509e-07,0.00015098
9.9509e-07,0.00015273
9.9509e-07,0.000158
9.9509e-07,0.00016327
1.1609e-06,0.00016502
1.3268e-06,0.00016678
1.3268e-06,0.00016853
1.3268e-06,0.00017029
1.3268e-06,0.00017731
1.3268e-06,0.00017907
1.3268e-06,0.00018609
1.3268e-06,0.0001896
1.3268e-06,0.00019487
1.3268e-06,0.00020189
1.3268e-06,0.0002054
1.3268e-06,0.00020891
1.3268e-06,0.00021242
1.3268e-06,0.00021418
1.3268e-06,0.00021769
1.3268e-06,0.00021945
1.3268e-06,0.0002212
1.3268e-06,0.00022296
1.3268e-06,0.00022471
1.3268e-06,0.00022647
1.3268e-06,0.00022998
1.3268e-06,0.00023349
1.3268e-06,0.00023525
1.3268e-06,0.00023876
1.3268e-06,0.00024402
1.3268e-06,0.00024929
1.3268e-06,0.0002528
1.3268e-06,0.00025631
1.3268e-06,0.00025807
1.3268e-06,0.00026158
1.3268e-06,0.00026334
1.3268e-06,0.00026509
1.3268e-06,0.00026685
1.3268e-06,0.0002686
1.3268e-06,0.00027387
1.3268e-06,0.00027914
1.3268e-06,0.00028089
1.4926e-06,0.00028616
1.4926e-06,0.00029142
1.4926e-06,0.0003002
1.6585e-06,0.00030371
1.6585e-06,0.00030547
1.6585e-06,0.000316
1.6585e-06,0.00031776
1.6585e-06,0.00032303
1.6585e-06,0.0003318
1.6585e-06,0.00033356
1.6585e-06,0.00033707
1.6585e-06,0.00033883
1.6585e-06,0.00034234
1.6585e-06,0.0003476
1.6585e-06,0.00035111
1.6585e-06,0.00035814
1.6585e-06,0.00035989
1.6585e-06,0.00036165
1.6585e-06,0.00036867
1.6585e-06,0.00037218
1.6585e-06,0.00037394
1.6585e-06,0.00037745
1.6585e-06,0.00038271
1.6585e-06,0.00038447
1.6585e-06,0.00038974
1.6585e-06,0.00039676
1.6585e-06,0.00040027
1.6585e-06,0.00040554
1.6585e-06,0.00040905
1.6585e-06,0.00041607
1.6585e-06,0.00041958
1.6585e-06,0.0004266
1.6585e-06,0.00043363
1.6585e-06,0.00044065
1.6585e-06,0.00044592
1.6585e-06,0.00045469
1.6585e-06,0.00045645
1.6585e-06,0.00046172
1.6585e-06,0.00046523
1.6585e-06,0.00047225
1.6585e-06,0.000474
1.6585e-06,0.00047927
1.6585e-06,0.00048629
1.6585e-06,0.00049332
1.6585e-06,0.00049683
1.8243e-06,0.00050209
1.8243e-06,0.00050736
1.8243e-06,0.00050912
1.8243e-06,0.00051614
1.8243e-06,0.00051965
1.8243e-06,0.0005214
1.8243e-06,0.00052667
1.8243e-06,0.00052843
1.8243e-06,0.00053369
1.8243e-06,0.00053896
1.8243e-06,0.00054247
1.8243e-06,0.00054774
1.8243e-06,0.00054949
1.8243e-06,0.00055476
1.9902e-06,0.00056354
2.156e-06,0.00057407
2.156e-06,0.00057583
2.156e-06,0.00057758
2.156e-06,0.00058109
2.156e-06,0.00058285
2.156e-06,0.00059163
2.156e-06,0.00060743
2.3219e-06,0.00061621
2.3219e-06,0.00063201
2.3219e-06,0.00063727
2.3219e-06,0.00064956
2.3219e-06,0.00065483
2.3219e-06,0.00065834
2.3219e-06,0.00066361
2.3219e-06,0.00066887
2.3219e-06,0.00067063
2.3219e-06,0.00067238
2.3219e-06,0.0006759
2.3219e-06,0.00068292
2.4877e-06,0.00069345
2.4877e-06,0.00069696
2.4877e-06,0.00070398
2.4877e-06,0.00070925
2.4877e-06,0.00071101
2.4877e-06,0.00071627
2.6536e-06,0.00071978
2.6536e-06,0.0007233
2.6536e-06,0.00072681
2.8194e-06,0.00073734
2.8194e-06,0.00074787
2.8194e-06,0.00075314
2.8194e-06,0.00076192
2.8194e-06,0.00076718
2.8194e-06,0.00077421
2.8194e-06,0.00078474
2.9853e-06,0.00079527
2.9853e-06,0.0008023
2.9853e-06,0.00080581
3.1511e-06,0.00080932
3.1511e-06,0.00081634
3.1511e-06,0.00082863
3.1511e-06,0.0008339
3.1511e-06,0.00084092
3.1511e-06,0.00084794
3.317e-06,0.00085321
3.4828e-06,0.00086725
3.4828e-06,0.00086901
3.6487e-06,0.00087252
3.6487e-06,0.00087954
3.6487e-06,0.00089534
3.6487e-06,0.00090061
3.6487e-06,0.00091114
3.6487e-06,0.00091816
3.6487e-06,0.00092168
3.8145e-06,0.00093221
3.8145e-06,0.00093572
3.8145e-06,0.00094625
3.8145e-06,0.00095503
3.8145e-06,0.00096205
3.8145e-06,0.00097083
3.8145e-06,0.00098136
3.8145e-06,0.00098839
3.9804e-06,0.0010024
3.9804e-06,0.001013
3.9804e-06,0.0010235
3.9804e-06,0.0010305
3.9804e-06,0.001034
4.1462e-06,0.0010463
4.1462e-06,0.0010481
4.1462e-06,0.0010586
4.1462e-06,0.0010674
4.1462e-06,0.0010762
4.1462e-06,0.0010814
4.1462e-06,0.0010937
4.3121e-06,0.0011078
4.4779e-06,0.001113
4.4779e-06,0.0011271
4.4779e-06,0.0011359
4.8096e-06,0.0011429
4.8096e-06,0.0011534
4.9755e-06,0.0011639
5.1413e-06,0.0011692
5.1413e-06,0.0011762
5.1413e-06,0.0011885
5.1413e-06,0.0011991
5.1413e-06,0.0012061
5.473e-06,0.0012149
5.473e-06,0.0012201
5.6389e-06,0.0012377
5.6389e-06,0.0012552
5.6389e-06,0.001264
5.6389e-06,0.0012798
5.6389e-06,0.0012851
5.6389e-06,0.0012921
5.8047e-06,0.0013061
5.8047e-06,0.0013237
5.8047e-06,0.0013307
5.8047e-06,0.001343
5.9706e-06,0.0013571
5.9706e-06,0.0013729
5.9706e-06,0.0013799
5.9706e-06,0.0013922
6.3023e-06,0.0014027
6.3023e-06,0.0014167
6.4681e-06,0.0014308
6.4681e-06,0.0014413
6.4681e-06,0.0014536
6.4681e-06,0.0014624
6.7998e-06,0.0014747
6.7998e-06,0.0014887
6.7998e-06,0.0015045
6.7998e-06,0.0015133
6.7998e-06,0.0015238
6.7998e-06,0.0015414
6.7998e-06,0.0015589
6.7998e-06,0.0015677
6.7998e-06,0.0015765
6.7998e-06,0.0015905
6.7998e-06,0.0016134
6.9657e-06,0.0016239
6.9657e-06,0.0016397
6.9657e-06,0.0016555
6.9657e-06,0.001666
6.9657e-06,0.0016801
6.9657e-06,0.0016889
7.1315e-06,0.0017029
7.1315e-06,0.0017205
7.1315e-06,0.0017345
7.1315e-06,0.0017468
7.1315e-06,0.0017643
7.2974e-06,0.0017714
7.2974e-06,0.0017854
7.2974e-06,0.0018012
7.4632e-06,0.0018223
7.629e-06,0.0018521
7.629e-06,0.0018644
7.629e-06,0.001875
7.629e-06,0.0018925
7.629e-06,0.0019048
7.629e-06,0.0019259
7.629e-06,0.0019469
7.629e-06,0.0019592
7.629e-06,0.001975
7.7949e-06,0.0019873
7.7949e-06,0.0020136
7.7949e-06,0.0020294
7.9607e-06,0.002047
7.9607e-06,0.0020646
8.1266e-06,0.0020839
8.1266e-06,0.0021049
8.2924e-06,0.0021278
8.4583e-06,0.0021295
8.79e-06,0.0021418
8.79e-06,0.0021611
8.79e-06,0.002191
8.9558e-06,0.0022032
8.9558e-06,0.0022155
8.9558e-06,0.0022296
8.9558e-06,0.0022506
8.9558e-06,0.0022647
8.9558e-06,0.002284
8.9558e-06,0.002298
8.9558e-06,0.0023068
8.9558e-06,0.0023191
8.9558e-06,0.0023402
8.9558e-06,0.0023595
8.9558e-06,0.002377
8.9558e-06,0.0023999
8.9558e-06,0.0024192
9.1217e-06,0.0024332
9.1217e-06,0.0024543
9.1217e-06,0.0024683
9.2875e-06,0.0024894
9.4534e-06,0.002514
9.6192e-06,0.0025228
9.6192e-06,0.0025456
9.6192e-06,0.0025614
9.6192e-06,0.0025807
9.6192e-06,0.0025965
9.6192e-06,0.0026123
9.6192e-06,0.0026351
9.7851e-06,0.0026404
9.9509e-06,0.0026685
9.9509e-06,0.0026843
9.9509e-06,0.0027036
9.9509e-06,0.0027159
9.9509e-06,0.002744
1.0117e-05,0.0027562
1.0117e-05,0.0027826
1.0283e-05,0.0027949
1.0448e-05,0.0028124
1.0448e-05,0.0028317
1.0448e-05,0.0028598
1.0448e-05,0.0028879
1.0448e-05,0.0029107
1.0448e-05,0.00293
1.0448e-05,0.0029564
1.0614e-05,0.0029862
1.0614e-05,0.0030178
1.0614e-05,0.0030371
1.0614e-05,0.0030494
1.0614e-05,0.0030652
1.0614e-05,0.0030916
1.0614e-05,0.0031232
1.078e-05,0.0031425
1.078e-05,0.0031653
1.0946e-05,0.0031969
1.0946e-05,0.0032285
1.1112e-05,0.0032478
1.1112e-05,0.0032777
1.1112e-05,0.0033022
1.1112e-05,0.0033356
1.1278e-05,0.0033777
1.1278e-05,0.0034023
1.1278e-05,0.0034339
1.1278e-05,0.003455
1.1444e-05,0.0034831
1.1609e-05,0.0035111
1.1609e-05,0.003541
1.1609e-05,0.0035585
1.1609e-05,0.0036077
1.1609e-05,0.003634
1.1609e-05,0.0036533
1.1609e-05,0.0036727
1.1941e-05,0.0037078
1.2273e-05,0.0037446
1.2273e-05,0.003771
1.2439e-05,0.0037938
1.2439e-05,0.0038201
1.2605e-05,0.0038658
1.277e-05,0.0038886
1.277e-05,0.0039202
1.277e-05,0.0039553
1.277e-05,0.0039816
1.277e-05,0.0040045
1.277e-05,0.0040466
1.2936e-05,0.0040852
1.2936e-05,0.004108
1.3102e-05,0.0041537
1.3268e-05,0.004187
1.36e-05,0.0042099
1.36e-05,0.0042415
1.36e-05,0.0042801
1.36e-05,0.0043187
1.36e-05,0.0043573
1.3765e-05,0.0044012
1.4263e-05,0.004424
1.4263e-05,0.0044662
1.4429e-05,0.0044978
1.4595e-05,0.0045399
1.4595e-05,0.0045715
1.4595e-05,0.0045996
1.4761e-05,0.0046382
1.5092e-05,0.0046733
1.5092e-05,0.0046997
1.5092e-05,0.004726
1.5258e-05,0.0047611
1.5258e-05,0.004798
1.5258e-05,0.0048296
1.5258e-05,0.0048629
1.559e-05,0.0048998
1.559e-05,0.0049384
1.559e-05,0.0049841
1.559e-05,0.0050174
1.559e-05,0.0050473
1.5756e-05,0.0050894
1.5921e-05,0.005128
1.6253e-05,0.0051614
1.6419e-05,0.0052088
1.6419e-05,0.0052492
1.6419e-05,0.005272
1.6419e-05,0.0052983
1.6419e-05,0.0053404
1.6751e-05,0.0053633
1.6751e-05,0.0053949
1.6751e-05,0.0054282
1.6917e-05,0.0054581
1.6917e-05,0.0055002
1.7082e-05,0.0055353
1.7082e-05,0.0055687
1.7082e-05,0.0056178
1.7082e-05,0.00566
1.7082e-05,0.0056898
1.7082e-05,0.0057355
1.7082e-05,0.0057758
1.7414e-05,0.005818
1.758e-05,0.0058636
1.758e-05,0.0059022
1.758e-05,0.0059567
1.758e-05,0.0059953
1.7746e-05,0.0060444
1.7912e-05,0.0060795
1.8078e-05,0.0061199
1.8078e-05,0.0061691
1.8243e-05,0.006213
1.8243e-05,0.0062481
1.8243e-05,0.006299
1.8575e-05,0.0063499
1.8575e-05,0.0063973
1.8575e-05,0.0064482
1.8575e-05,0.0064886
1.8575e-05,0.0065325
1.8741e-05,0.0065781
1.8741e-05,0.0066361
1.8741e-05,0.0066764
1.8907e-05,0.0067291
1.8907e-05,0.0067642
1.8907e-05,0.0068116
1.9073e-05,0.0068573
1.9238e-05,0.0068889
1.9404e-05,0.0069486
1.9404e-05,0.0069889
1.957e-05,0.0070434
1.957e-05,0.007096
1.9736e-05,0.0071627
1.9736e-05,0.0072119
1.9736e-05,0.0072628
1.9736e-05,0.007326
1.9902e-05,0.0073769
1.9902e-05,0.0074243
1.9902e-05,0.007477
2.0068e-05,0.0075332
2.0234e-05,0.0075928
2.0234e-05,0.007642
2.0234e-05,0.0077017
2.0399e-05,0.0077456
2.0399e-05,0.0078105
2.0399e-05,0.0078597
2.0399e-05,0.0079106
2.0399e-05,0.0079615
2.0399e-05,0.0080317
2.0399e-05,0.0080897
2.0565e-05,0.0081459
2.0897e-05,0.0082003
2.0897e-05,0.0082529
2.1063e-05,0.0083126
2.1063e-05,0.0083881
2.1229e-05,0.0084566
2.156e-05,0.0085163
2.156e-05,0.0085672
2.156e-05,0.0086234
2.156e-05,0.0086708
2.1726e-05,0.0087375
2.1892e-05,0.0087937
2.2058e-05,0.0088762
2.2058e-05,0.0089394
2.2058e-05,0.0090254
2.2224e-05,0.0090798
2.2224e-05,0.0091307
2.2224e-05,0.0091781
2.2224e-05,0.0092255
2.2555e-05,0.0093133
2.2555e-05,0.009387
2.2555e-05,0.0094555
2.2887e-05,0.0095257
2.2887e-05,0.0095995
2.2887e-05,0.0096679
2.3053e-05,0.0097294
2.3053e-05,0.0097961
2.3219e-05,0.0098821
2.3219e-05,0.0099506
2.3219e-05,0.010024
2.3385e-05,0.010086
2.3551e-05,0.010149
2.3716e-05,0.010189
2.3716e-05,0.010263
2.3716e-05,0.010344
2.3716e-05,0.010435
2.3716e-05,0.010486
2.3882e-05,0.010544
2.4048e-05,0.010623
2.4048e-05,0.010697
2.438e-05,0.010779
2.438e-05,0.010856
2.438e-05,0.010942
2.4546e-05,0.01103
2.4711e-05,0.011099
2.4711e-05,0.011183
2.4711e-05,0.011266
2.5043e-05,0.011345
2.5209e-05,0.011436
2.5209e-05,0.011508
2.5209e-05,0.01159
2.5375e-05,0.011687
2.5707e-05,0.011778
2.5872e-05,0.011852
2.5872e-05,0.011929
2.6204e-05,0.011999
2.637e-05,0.012082
2.6536e-05,0.012159
2.6702e-05,0.01225
2.6868e-05,0.012328
2.6868e-05,0.012419
2.7199e-05,0.012498
2.7199e-05,0.012584
2.7199e-05,0.012645
2.7199e-05,0.012745
2.7199e-05,0.012817
2.7365e-05,0.012907
2.7365e-05,0.012995
2.7365e-05,0.013091
2.7365e-05,0.013186
2.7365e-05,0.013267
2.7531e-05,0.013346
2.7531e-05,0.013441
2.7531e-05,0.013518
2.7697e-05,0.013625
2.8028e-05,0.013715
2.8028e-05,0.013836
2.8194e-05,0.013945
2.836e-05,0.014046
2.836e-05,0.014143
2.836e-05,0.014255
2.836e-05,0.014338
2.836e-05,0.014447
2.8526e-05,0.014564
2.8692e-05,0.014663
2.9024e-05,0.01474
2.9024e-05,0.014826
2.9355e-05,0.014933
2.9687e-05,0.015029
2.9687e-05,0.015144
2.9687e-05,0.015252
3.0019e-05,0.015363
3.0019e-05,0.015475
3.0019e-05,0.0156
3.0184e-05,0.015737
3.035e-05,0.015855
3.035e-05,0.01596
3.035e-05,0.016048
3.0682e-05,0.016144
3.0682e-05,0.016255
3.0682e-05,0.016379
3.0848e-05,0.01652
3.0848e-05,0.016629
3.1014e-05,0.01675
3.118e-05,0.016824
3.118e-05,0.016957
3.118e-05,0.017099
3.1677e-05,0.017219
3.1677e-05,0.017352
3.1843e-05,0.017505
3.1843e-05,0.017651
3.1843e-05,0.017782
3.2341e-05,0.017902
3.2672e-05,0.018026
3.2672e-05,0.018146
3.2838e-05,0.018276
3.2838e-05,0.018379
3.3336e-05,0.0185
3.3336e-05,0.018634
3.3336e-05,0.018792
3.3501e-05,0.018892
3.3501e-05,0.019034
3.3501e-05,0.019152
3.3501e-05,0.019271
3.3833e-05,0.019413
3.4165e-05,0.019554
3.4165e-05,0.019694
3.4331e-05,0.019833
3.4497e-05,0.019959
3.4497e-05,0.020122
3.4994e-05,0.020263
3.516e-05,0.020409
3.5326e-05,0.020574
3.5326e-05,0.020719
3.5326e-05,0.020854
3.5492e-05,0.021007
3.6155e-05,0.021156
3.6321e-05,0.021335
3.6487e-05,0.021464
3.6653e-05,0.021608
3.6984e-05,0.021776
3.715e-05,0.021966
3.7482e-05,0.022117
3.7814e-05,0.02228
3.7814e-05,0.022427
3.8145e-05,0.022585
3.8311e-05,0.022763
3.8311e-05,0.022919
3.8643e-05,0.023077
3.8643e-05,0.023246
3.914e-05,0.02343
3.9472e-05,0.023621
4.0135e-05,0.023799
4.0135e-05,0.023962
4.0301e-05,0.024129
4.0301e-05,0.024297
4.0467e-05,0.024459
4.0467e-05,0.02465
4.0467e-05,0.024801
4.0799e-05,0.024984
4.0799e-05,0.025142
4.1131e-05,0.025322
4.1296e-05,0.0255
4.1296e-05,0.025686
4.1462e-05,0.02593
4.1628e-05,0.026111
4.196e-05,0.026304
4.196e-05,0.0265
4.2291e-05,0.026688
4.2457e-05,0.026869
4.2457e-05,0.027067
4.2789e-05,0.027276
4.2789e-05,0.027452
4.3121e-05,0.027603
4.3452e-05,0.027814
4.3618e-05,0.028014
4.395e-05,0.028233
4.4116e-05,0.028454
4.4282e-05,0.02866
4.5111e-05,0.028865
4.594e-05,0.029076
4.6604e-05,0.029292
4.6935e-05,0.029499
4.7433e-05,0.029699
4.7764e-05,0.029883
4.7764e-05,0.030131
4.8428e-05,0.030347
4.876e-05,0.030587
4.9589e-05,0.030821
5.0086e-05,0.031075
5.0252e-05,0.031309
5.075e-05,0.031532
5.1081e-05,0.031709
5.1579e-05,0.031934
5.1745e-05,0.032148
5.2077e-05,0.032396
5.2077e-05,0.032636
5.2574e-05,0.03291
5.2906e-05,0.033114
5.3569e-05,0.033361
5.4233e-05,0.03367
5.4564e-05,0.03389
5.4564e-05,0.03413
5.473e-05,0.034362
5.473e-05,0.034632
5.5394e-05,0.034895
5.5559e-05,0.035175
5.6223e-05,0.035443
5.7052e-05,0.035726
5.755e-05,0.035991
5.8379e-05,0.03627
5.8545e-05,0.036535
5.8711e-05,0.036825
5.9374e-05,0.037123
5.9706e-05,0.037388
6.0867e-05,0.037664
6.1198e-05,0.037975
6.1364e-05,0.03825
6.1862e-05,0.038519
6.2193e-05,0.038807
6.2691e-05,0.039074
6.3188e-05,0.039369
6.4018e-05,0.039651
6.4515e-05,0.039943
6.5344e-05,0.040197
6.5842e-05,0.040492
6.6008e-05,0.040822
6.634e-05,0.041107
6.634e-05,0.041451
6.6671e-05,0.041784
6.75e-05,0.042121
6.8164e-05,0.042416
6.8827e-05,0.042734
6.9325e-05,0.04304
6.9491e-05,0.043356
6.9822e-05,0.043719
7.0154e-05,0.04406
7.0154e-05,0.044393
7.0817e-05,0.044711
7.1149e-05,0.045025
7.1647e-05,0.045362
7.2476e-05,0.045724
7.2642e-05,0.046087
7.2974e-05,0.046384
7.3969e-05,0.046782
7.4466e-05,0.047104
7.5295e-05,0.047479
7.6788e-05,0.047825
7.712e-05,0.048226
7.7451e-05,0.048585
7.8612e-05,0.048949
7.9442e-05,0.049342
8.0437e-05,0.049714
8.2427e-05,0.050097
8.2593e-05,0.050504
8.309e-05,0.050887
8.392e-05,0.051257
8.5578e-05,0.051672
8.5744e-05,0.052084
8.6407e-05,0.052516
8.7237e-05,0.052946
8.7734e-05,0.053297
8.8232e-05,0.053712
8.9061e-05,0.054193
9.0388e-05,0.054642
9.1051e-05,0.055053
9.1217e-05,0.055451
9.1714e-05,0.055899
9.2378e-05,0.056315
9.3705e-05,0.056751
9.4036e-05,0.057172
9.4534e-05,0.057649
9.5031e-05,0.058102
9.5529e-05,0.058527
9.6027e-05,0.059003
9.7851e-05,0.059516
9.8017e-05,0.059997
9.868e-05,0.060479
0.00010017,0.06102
0.00010084,0.061533
0.00010117,0.061984
0.000102,0.062491
0.00010316,0.06299
0.00010448,0.063485
0.00010565,0.063984
0.00010664,0.064459
0.00010681,0.064953
0.00010847,0.065464
0.00010913,0.065985
0.00011112,0.066578
0.00011195,0.067161
0.00011278,0.067683
0.00011361,0.068192
0.00011543,0.068736
0.00011775,0.069282
0.00011858,0.069795
0.00011875,0.070337
0.00011941,0.070879
0.00012024,0.071478
0.00012124,0.072042
0.00012273,0.072617
0.00012405,0.073249
0.00012505,0.073838
0.00012555,0.074468
0.00012721,0.07511
0.00012986,0.075792
0.00013085,0.076436
0.00013119,0.07704
0.00013251,0.077742
0.00013367,0.078348
0.00013467,0.078992
0.00013566,0.079598
0.00013749,0.080326
0.00013882,0.080979
0.00014014,0.081701
0.00014429,0.082515
0.00014595,0.083198
0.0001481,0.083885
0.00015125,0.084617
0.00015324,0.085423
0.00015424,0.086132
0.00015557,0.086839
0.00015772,0.087631
0.00015988,0.088425
0.00016154,0.089211
0.00016187,0.089971
0.0001632,0.090719
0.00016933,0.091627
0.00017165,0.092445
0.00017364,0.093216
0.00017696,0.094023
0.00017829,0.094813
0.00017978,0.095668
0.0001826,0.096544
0.00018525,0.097406
0.00018708,0.098224
0.0001889,0.099063
0.00019454,0.10003
0.0001967,0.10089
0.00020217,0.10182
0.00020615,0.1027
0.00020864,0.10363
0.00021079,0.10458
0.00021444,0.10556
0.00021925,0.1065
0.00022191,0.10748
0.00022522,0.10845
0.00022771,0.10942
0.00023003,0.11041
0.00023285,0.11142
0.00023716,0.11248
0.00024131,0.1135
0.00024313,0.11446
0.00024629,0.11537
0.00025889,0.1165
0.00026038,0.11754
0.00026884,0.11865
0.00027232,0.11971
0.00027548,0.12076
0.00028576,0.12198
0.00028924,0.12313
0.00029289,0.1242
0.00029786,0.12537
0.00030267,0.12652
0.00030632,0.1276
0.00031113,0.12876
0.00031777,0.12999
0.00032158,0.13117
0.00032473,0.13237
0.00033054,0.13353
0.000338,0.13482
0.00034314,0.13605
0.00034928,0.13732
0.00035591,0.13858
0.00036437,0.13988
0.00036719,0.14109
0.00038328,0.14242
0.00039107,0.14379
0.00040069,0.145
0.00040865,0.14642
0.00041529,0.14774
0.00042573,0.14914
0.00043204,0.15053
0.00043983,0.15201
0.00044729,0.15356
0.00045526,0.15507
0.00048163,0.1566
0.00048776,0.15802
0.0004944,0.15947
0.00050285,0.1609
0.00051314,0.16245
0.00051977,0.16403
0.00053652,0.16565
0.00055924,0.16724
0.00056737,0.16887
0.00058561,0.17058
0.00059407,0.17223
0.00060419,0.17396
0.00061298,0.17567
0.00062011,0.1774
0.00063868,0.17913
0.00066091,0.1809
0.00067053,0.18269
0.00068943,0.1846
0.00069905,0.18638
0.00071448,0.18805
0.00073255,0.19001
0.00074649,0.19199
0.0007911,0.19379
0.00080818,0.19572
0.00082477,0.19768
0.00084649,0.19958
0.00086872,0.20155
0.00091018,0.20354
0.00093605,0.2055
0.00095114,0.20747
0.00097121,0.20959
0.00098697,0.21161
0.0010095,0.21363
0.0010414,0.21597
0.0010636,0.21806
0.0010793,0.22008
0.0011055,0.22236
0.00112,0.22456
0.0011422,0.22682
0.0011941,0.22897
0.0012605,0.23152
0.0012915,0.23395
0.001316,0.23636
0.0013556,0.23873
0.0013843,0.24118
0.0014192,0.2436
0.0014489,0.24601
0.0015038,0.24856
0.0015338,0.25117
0.0015769,0.25369
0.0016873,0.25648
0.0017197,0.2591
0.0018111,0.26195
0.0018665,0.2646
0.0019021,0.26719
0.0019404,0.26988
0.0020051,0.27275
0.0020559,0.27559
0.0021517,0.27859
0.0022418,0.28152
0.002307,0.28457
0.00236,0.28759
0.0024776,0.29083
0.0025383,0.29369
0.002598,0.29687
0.0026481,0.3
0.0027415,0.30325
0.0028866,0.30677
0.0030189,0.31009
0.0031059,0.3135
0.0031841,0.31703
0.0032815,0.32055
0.0034344,0.32391
0.0035327,0.32754
0.0036775,0.33142
0.0037696,0.335
0.0038968,0.33857
0.0040072,0.34221
0.0041404,0.3461
0.0044157,0.35022
0.0045288,0.35396
0.0046958,0.35787
0.0047988,0.36177
0.0050894,0.3661
0.0052188,0.37009
0.0055412,0.37454
0.0056714,0.37867
0.0059661,0.38323
0.0061739,0.38778
0.006728,0.39316
0.0068928,0.3976
0.0071134,0.4022
0.0073927,0.40688
0.0077468,0.41176
0.0080392,0.41655
0.0082845,0.42154
0.0086459,0.42655
0.0089724,0.43191
0.0093297,0.43717
0.0097647,0.44258
0.010184,0.44793
0.010972,0.45392
0.011406,0.45976
0.011795,0.46523
0.012388,0.47122
0.013148,0.47722
0.013812,0.48338
0.01456,0.48976
0.015448,0.49615
0.016312,0.50254
0.016965,0.50878
0.0184,0.51626
0.019038,0.52279
0.019834,0.52987
0.020883,0.5368
0.022128,0.54422
0.022969,0.55121
0.024094,0.5585
0.025499,0.56605
0.028118,0.57463
0.029598,0.58236
0.030714,0.59015
0.032824,0.59841
0.034705,0.60688
0.036901,0.61575
0.039176,0.6248
0.042817,0.63434
0.045451,0.64364
0.048221,0.65361
0.0526,0.66347
0.055712,0.67332
0.060414,0.68397
0.064514,0.69462
0.068853,0.70521
0.074333,0.71598
0.080447,0.72771
0.087201,0.73958
0.095148,0.75174
0.10407,0.76468
0.11295,0.7776
0.12481,0.79122
0.13855,0.80533
0.15175,0.8194
0.16638,0.83402
0.18591,0.84967
0.20938,0.86595
0.23548,0.88255
0.26819,0.89992
0.3104,0.91842
0.36571,0.93847
0.45841,0.96389
1,1


==> images/datFiles/drivePZ.dat <==
0,0
0,4.0378e-05
0,4.3889e-05
0,5.2667e-05
0,5.4423e-05
0,5.7934e-05
0,6.1445e-05
0,6.4956e-05
0,6.6712e-05
0,6.8467e-05
0,7.549e-05
0,7.7245e-05
0,7.9001e-05
0,8.6023e-05
0,8.7779e-05
0,9.129e-05
0,9.4801e-05
0,9.8312e-05
0,0.00010007
0,0.00010182
0,0.00010358
0,0.0001106
0,0.00011762
0,0.00011938
0,0.00012113
0,0.00012289
0,0.00013342
0,0.00013518
0,0.00014396
0,0.00015273
0,0.000158
0,0.00016151
0,0.00017205
0,0.00017556
0,0.00017907
0,0.00018258
0,0.00018609
0,0.00019662
0,0.00020014
0,0.00020716
0,0.00021067
0,0.00021769
0,0.00021945
0,0.00022296
0,0.00022998
0,0.00023349
0,0.00023876
0,0.00024227
0,0.00024402
0,0.00024754
0,0.00024929
0,0.0002528
0,0.00025982
0,0.00026509
0,0.00027562
0,0.00028089
0,0.00028616
0,0.00029318
0,0.00030196
0,0.00030547
0,0.00031425
0,0.00032127
0,0.0003318
0,0.00033707
0,0.00034058
0,0.00035111
0,0.00035814
0,0.00035989
0,0.0003792
0,0.00039149
0,0.00039325
0,0.000395
0,0.00040027
0,0.00040554
0,0.00040905
0,0.00041607
0,0.00042485
0,0.0004266
0,0.00043538
0,0.00044416
0,0.00044943
0,0.00045294
0,0.00046523
0,0.00047576
0,0.00047752
0,0.0004898
0,0.00049683
0,0.00050736
0,0.00051614
0,0.00053018
0,0.00053369
0,0.00054072
0,0.00055301
0,0.00056705
0,0.00057934
0,0.00058987
0,0.00059514
0,0.00061269
0,0.00061796
0,0.00063376
0,0.00063727
0,0.00064429
0,0.00064956
0,0.00066009
0,0.00067414
0,0.0006917
0,0.00069345
0,0.00071452
0,0.0007233
0,0.00074085
0,0.00074963
0,0.00076718
0,0.00077772
0,0.00078825
0,0.00081107
0,0.00081634
0,0.00084267
0,0.00085321
0,0.00087252
0,0.0008813
0,0.00088481
0,0.00090236
0,0.00090939
0,0.00091816
0,0.00093221
0,0.00094099
0,0.0009603
0,0.0009761
0,0.00098488
0,0.00099716
0,0.0010112
0,0.001027
0,0.001034
0,0.0010411
0,0.0010551
0,0.0010709
0,0.0010779
0,0.0010902
0,0.001106
0,0.0011148
0,0.0011359
0,0.0011499
0,0.001171
0,0.0011815
0,0.0011903
0,0.0012131
0,0.0012289
0,0.0012342
0,0.001257
0,0.0012658
0,0.0012868
0,0.0013009
0,0.0013167
0,0.001329
0,0.0013377
0,0.0013623
0,0.0013869
0,0.0013939
0,0.0014185
0,0.0014378
0,0.0014589
0,0.0014782
0,0.0014887
0,0.0015291
0,0.0015414
0,0.0015449
0,0.0015818
0,0.0015923
0,0.0016081
0,0.0016344
0,0.0016485
0,0.001666
0,0.0016906
0,0.0017082
0,0.0017222
0,0.0017415
0,0.0017679
0,0.0018205
0,0.0018293
0,0.0018539
0,0.0018837
0,0.001896
0,0.0019311
0,0.0019399
0,0.0019768
0,0.0020014
0,0.0020259
0,0.0020435
0,0.0020488
0,0.0020944
0,0.002119
0,0.0021365
0,0.0021558
0,0.0021962
0,0.0022155
0,0.0022489
0,0.0022612
0,0.0023086
0,0.0023367
0,0.002356
0,0.0023876
0,0.0023946
0,0.0024385
1.6585e-07,0.0024578
1.6585e-07,0.0024929
1.6585e-07,0.0025192
1.6585e-07,0.0025561
1.6585e-07,0.0025614
1.6585e-07,0.002607
1.6585e-07,0.0026316
1.6585e-07,0.0026737
1.6585e-07,0.0027036
1.6585e-07,0.0027141
1.6585e-07,0.0027387
1.6585e-07,0.002751
1.6585e-07,0.0028036
1.6585e-07,0.0028423
1.6585e-07,0.0028721
3.317e-07,0.0029002
3.317e-07,0.00293
3.317e-07,0.0029564
3.317e-07,0.002988
3.317e-07,0.0030354
3.317e-07,0.003067
3.317e-07,0.0031056
3.317e-07,0.0031161
3.317e-07,0.0031635
3.317e-07,0.0031881
3.317e-07,0.0032232
3.317e-07,0.0032408
3.317e-07,0.0032478
3.317e-07,0.003304
3.317e-07,0.0033373
3.317e-07,0.0033707
3.317e-07,0.00339
3.317e-07,0.0034128
3.317e-07,0.0034936
3.317e-07,0.0035199
3.317e-07,0.003555
3.317e-07,0.0035673
3.317e-07,0.003634
3.317e-07,0.0036498
3.317e-07,0.003692
4.9755e-07,0.0037183
4.9755e-07,0.0037833
4.9755e-07,0.0037903
4.9755e-07,0.0038342
4.9755e-07,0.0038552
4.9755e-07,0.0039114
4.9755e-07,0.0039623
4.9755e-07,0.0039693
4.9755e-07,0.0040062
4.9755e-07,0.0040483
4.9755e-07,0.0041115
4.9755e-07,0.0041291
4.9755e-07,0.0042011
4.9755e-07,0.0042292
6.634e-07,0.0042994
6.634e-07,0.0043328
6.634e-07,0.0043415
6.634e-07,0.0044258
6.634e-07,0.0044592
6.634e-07,0.0045048
6.634e-07,0.0045346
6.634e-07,0.004582
6.634e-07,0.0046242
8.2924e-07,0.0047067
8.2924e-07,0.0047242
8.2924e-07,0.0047716
8.2924e-07,0.0047752
8.2924e-07,0.0048542
8.2924e-07,0.004891
8.2924e-07,0.0049261
8.2924e-07,0.0049911
8.2924e-07,0.0050297
8.2924e-07,0.0050929
8.2924e-07,0.0051105
9.9509e-07,0.0051473
9.9509e-07,0.0052298
9.9509e-07,0.0052509
9.9509e-07,0.0052983
9.9509e-07,0.0053562
9.9509e-07,0.0054107
9.9509e-07,0.0054651
1.1609e-06,0.005509
1.1609e-06,0.0055336
1.1609e-06,0.0056161
1.1609e-06,0.0056687
1.1609e-06,0.0057425
1.1609e-06,0.005753
1.1609e-06,0.0058039
1.1609e-06,0.0059321
1.1609e-06,0.0059672
1.1609e-06,0.0059953
1.1609e-06,0.006055
1.1609e-06,0.0061357
1.1609e-06,0.0061937
1.1609e-06,0.0062375
1.3268e-06,0.0062762
1.3268e-06,0.0063411
1.3268e-06,0.0064078
1.3268e-06,0.0064447
1.3268e-06,0.0065307
1.3268e-06,0.0065465
1.3268e-06,0.0066975
1.3268e-06,0.0067151
1.3268e-06,0.0067835
1.3268e-06,0.006866
1.3268e-06,0.0069731
1.3268e-06,0.0070398
1.3268e-06,0.0070732
1.3268e-06,0.0071206
1.3268e-06,0.0072417
1.3268e-06,0.0073084
1.6585e-06,0.0073471
1.6585e-06,0.0074436
1.6585e-06,0.007477
1.6585e-06,0.0075981
1.9902e-06,0.0076315
1.9902e-06,0.0077034
1.9902e-06,0.0077789
1.9902e-06,0.0078404
1.9902e-06,0.0079914
1.9902e-06,0.0079931
1.9902e-06,0.0080809
2.3219e-06,0.0082038
2.3219e-06,0.008281
2.3219e-06,0.0083161
2.4877e-06,0.008425
2.4877e-06,0.0085286
2.4877e-06,0.0086076
2.6536e-06,0.0086778
2.6536e-06,0.0087217
2.6536e-06,0.008827
2.6536e-06,0.0089604
2.6536e-06,0.0090605
2.6536e-06,0.0091149
2.6536e-06,0.0091904
2.8194e-06,0.0093133
2.8194e-06,0.0093888
2.8194e-06,0.009466
2.8194e-06,0.0095345
2.8194e-06,0.0096662
2.9853e-06,0.0097469
2.9853e-06,0.009854
2.9853e-06,0.0099032
2.9853e-06,0.010128
2.9853e-06,0.010165
2.9853e-06,0.010303
2.9853e-06,0.010335
2.9853e-06,0.010414
2.9853e-06,0.010562
2.9853e-06,0.010623
2.9853e-06,0.010756
2.9853e-06,0.010844
2.9853e-06,0.010955
2.9853e-06,0.011106
2.9853e-06,0.011162
2.9853e-06,0.011302
2.9853e-06,0.011427
2.9853e-06,0.011511
2.9853e-06,0.011661
3.1511e-06,0.011757
3.1511e-06,0.011878
3.1511e-06,0.012003
3.1511e-06,0.012059
3.1511e-06,0.012175
3.1511e-06,0.0123
3.1511e-06,0.012482
3.1511e-06,0.012601
3.1511e-06,0.012705
3.1511e-06,0.012838
3.317e-06,0.012982
3.317e-06,0.013116
3.317e-06,0.013251
3.317e-06,0.013421
3.317e-06,0.013514
3.317e-06,0.013699
3.317e-06,0.013787
3.4828e-06,0.013908
3.4828e-06,0.014125
3.4828e-06,0.014259
3.4828e-06,0.014399
3.4828e-06,0.014482
3.4828e-06,0.014633
3.4828e-06,0.014801
3.8145e-06,0.014942
3.8145e-06,0.015075
3.8145e-06,0.015193
3.8145e-06,0.01537
3.8145e-06,0.015589
3.8145e-06,0.01567
3.8145e-06,0.015809
3.8145e-06,0.016037
3.8145e-06,0.016085
3.8145e-06,0.016372
3.9804e-06,0.01642
3.9804e-06,0.016643
3.9804e-06,0.016808
3.9804e-06,0.01695
3.9804e-06,0.017133
3.9804e-06,0.017273
3.9804e-06,0.017466
3.9804e-06,0.017582
4.1462e-06,0.017703
4.1462e-06,0.01791
4.1462e-06,0.018114
4.1462e-06,0.018253
4.1462e-06,0.018444
4.3121e-06,0.018535
4.6438e-06,0.018792
4.6438e-06,0.018987
4.6438e-06,0.019106
4.9755e-06,0.019339
5.1413e-06,0.019499
5.1413e-06,0.019771
5.1413e-06,0.019936
5.1413e-06,0.020101
5.1413e-06,0.020301
5.1413e-06,0.020593
5.3072e-06,0.020695
5.473e-06,0.021004
5.473e-06,0.021104
5.6389e-06,0.021427
5.8047e-06,0.021692
5.8047e-06,0.021843
5.9706e-06,0.022073
5.9706e-06,0.022359
5.9706e-06,0.022542
6.1364e-06,0.022831
6.1364e-06,0.022944
6.1364e-06,0.023189
6.1364e-06,0.023521
6.4681e-06,0.023697
6.634e-06,0.023932
6.634e-06,0.024078
6.634e-06,0.024374
6.7998e-06,0.024632
6.7998e-06,0.024755
6.7998e-06,0.02502
6.7998e-06,0.02528
6.7998e-06,0.025547
6.7998e-06,0.025695
7.1315e-06,0.025846
7.1315e-06,0.026256
7.1315e-06,0.026404
7.1315e-06,0.026767
7.2974e-06,0.027011
7.2974e-06,0.027157
7.629e-06,0.027505
7.7949e-06,0.027724
7.7949e-06,0.027979
7.7949e-06,0.028186
7.9607e-06,0.028563
7.9607e-06,0.028798
8.1266e-06,0.029123
8.1266e-06,0.029232
8.2924e-06,0.029727
8.2924e-06,0.029971
8.4583e-06,0.030233
8.4583e-06,0.030424
8.6241e-06,0.030838
8.6241e-06,0.031002
8.9558e-06,0.031256
9.2875e-06,0.031683
9.2875e-06,0.031779
9.4534e-06,0.032173
9.6192e-06,0.032506
9.6192e-06,0.032845
9.6192e-06,0.032954
9.9509e-06,0.033373
1.0117e-05,0.033758
1.0117e-05,0.033955
1.0117e-05,0.034328
1.0117e-05,0.034548
1.0117e-05,0.034871
1.0117e-05,0.035157
1.0448e-05,0.035517
1.0448e-05,0.035861
1.0448e-05,0.036174
1.0448e-05,0.036549
1.0614e-05,0.036879
1.0614e-05,0.037067
1.078e-05,0.037504
1.1278e-05,0.037871
1.1278e-05,0.038238
1.1278e-05,0.038419
1.1444e-05,0.038872
1.1609e-05,0.039244
1.1609e-05,0.039602
1.1609e-05,0.039985
1.2107e-05,0.040427
1.2107e-05,0.040617
1.2107e-05,0.041007
1.2439e-05,0.041396
1.2605e-05,0.041904
1.2605e-05,0.042078
1.3102e-05,0.042499
1.3102e-05,0.042878
1.3102e-05,0.043177
1.3102e-05,0.043572
1.36e-05,0.043986
1.3765e-05,0.044349
1.3765e-05,0.044743
1.4595e-05,0.045109
1.4761e-05,0.045596
1.4761e-05,0.045891
1.4761e-05,0.046424
1.5258e-05,0.046979
1.5258e-05,0.047153
1.5258e-05,0.047581
1.5424e-05,0.04805
1.5921e-05,0.048592
1.6253e-05,0.048754
1.6419e-05,0.049472
1.6419e-05,0.049823
1.6419e-05,0.050116
1.6917e-05,0.050736
1.7248e-05,0.051096
1.758e-05,0.051545
1.7746e-05,0.051893
1.8409e-05,0.052765
1.8575e-05,0.052948
1.8741e-05,0.053533
1.8907e-05,0.053921
1.9404e-05,0.054496
1.9404e-05,0.054893
1.957e-05,0.055415
2.0068e-05,0.055834
2.0897e-05,0.056366
2.1063e-05,0.056721
2.2224e-05,0.057239
2.2224e-05,0.05783
2.239e-05,0.058101
2.239e-05,0.058936
2.2555e-05,0.059293
2.2721e-05,0.059572
2.2721e-05,0.060318
2.2887e-05,0.060892
2.3053e-05,0.061408
2.3053e-05,0.06174
2.3219e-05,0.062177
2.3551e-05,0.062986
2.3551e-05,0.063323
2.4214e-05,0.063917
2.4546e-05,0.064421
2.4877e-05,0.065076
2.5209e-05,0.065693
2.6038e-05,0.065995
2.6204e-05,0.06664
2.6536e-05,0.067202
2.6702e-05,0.067853
2.8194e-05,0.068439
2.8194e-05,0.068854
2.836e-05,0.069417
2.9853e-05,0.070232
2.9853e-05,0.070604
3.035e-05,0.071431
3.118e-05,0.071931
3.1843e-05,0.072619
3.2175e-05,0.073299
3.2506e-05,0.073876
3.3667e-05,0.074336
3.3999e-05,0.074942
3.3999e-05,0.075591
3.516e-05,0.076376
3.5326e-05,0.076912
3.5492e-05,0.077526
3.5492e-05,0.078446
3.6155e-05,0.078943
3.6818e-05,0.079743
3.6984e-05,0.080235
3.8477e-05,0.080985
3.8974e-05,0.081843
3.9804e-05,0.082326
4.0799e-05,0.082923
4.1131e-05,0.083911
4.1462e-05,0.084547
4.1628e-05,0.085273
4.2457e-05,0.086128
4.3287e-05,0.086736
4.3618e-05,0.087701
4.4448e-05,0.088103
4.5111e-05,0.089192
4.594e-05,0.089583
4.6604e-05,0.090635
4.7101e-05,0.091474
4.7599e-05,0.091913
4.8262e-05,0.092912
4.9755e-05,0.093786
5.0418e-05,0.094538
5.0418e-05,0.095187
5.1911e-05,0.096086
5.2077e-05,0.096823
5.3237e-05,0.09785
5.3403e-05,0.098447
5.3901e-05,0.099292
5.4896e-05,0.10007
5.5725e-05,0.10092
5.6886e-05,0.10178
5.755e-05,0.10253
5.7881e-05,0.10335
5.8213e-05,0.10394
5.9374e-05,0.10485
6.0535e-05,0.10579
6.1198e-05,0.1066
6.3188e-05,0.10745
6.5013e-05,0.10864
6.5179e-05,0.10925
6.6505e-05,0.11036
6.7666e-05,0.11135
6.9325e-05,0.11228
6.9988e-05,0.11315
7.0983e-05,0.11378
7.3139e-05,0.11491
7.3139e-05,0.11576
7.4632e-05,0.11663
7.5959e-05,0.11779
7.6788e-05,0.11854
7.7949e-05,0.11948
8.0271e-05,0.12074
8.11e-05,0.12125
8.1764e-05,0.12233
8.5412e-05,0.12338
8.79e-05,0.1243
8.8397e-05,0.12527
8.9724e-05,0.12612
9.1714e-05,0.12763
9.2212e-05,0.12842
9.2875e-05,0.12897
9.5363e-05,0.13056
9.5529e-05,0.13114
9.7022e-05,0.13268
9.9012e-05,0.13354
0.00010117,0.13457
0.000102,0.13556
0.00010581,0.13692
0.00010664,0.13783
0.00010747,0.1389
0.0001078,0.13966
0.00011062,0.14128
0.00011112,0.14222
0.00011228,0.14271
0.0001151,0.14432
0.00011659,0.14549
0.00011842,0.14682
0.00011858,0.14722
0.00012356,0.14897
0.00012455,0.14994
0.00012621,0.15095
0.00012953,0.15301
0.00012969,0.15348
0.00013069,0.15476
0.00013517,0.15634
0.00013815,0.15783
0.00013815,0.15789
0.00014147,0.16004
0.00014628,0.16108
0.00014777,0.16194
0.00014943,0.16339
0.00015374,0.16431
0.00015706,0.16623
0.00015938,0.16682
0.00016386,0.16849
0.00016834,0.1695
0.00017049,0.17059
0.00017381,0.17202
0.00017879,0.17349
0.00017995,0.17444
0.00018061,0.17529
0.00018807,0.17741
0.00018973,0.17858
0.00019106,0.17977
0.00019421,0.18058
0.00020051,0.18273
0.00020117,0.18349
0.00020516,0.18508
0.00021146,0.18664
0.00021627,0.18769
0.00022091,0.18929
0.00022439,0.19027
0.00022804,0.19175
0.00023285,0.19285
0.00024131,0.19485
0.00024562,0.19629
0.00024877,0.19761
0.00025043,0.19865
0.00026038,0.20054
0.0002637,0.20203
0.0002642,0.20264
0.00027183,0.20471
0.00028062,0.20618
0.0002836,0.20785
0.00028659,0.20915
0.00029637,0.21116
0.00030019,0.21248
0.00030184,0.21348
0.0003118,0.21593
0.00031412,0.21697
0.00031627,0.21816
0.00032904,0.22027
0.00033601,0.22176
0.00033783,0.22278
0.00034812,0.22488
0.00035823,0.22641
0.00036238,0.22798
0.00036802,0.22954
0.00037366,0.23091
0.00038676,0.23326
0.00038958,0.23425
0.0003987,0.23649
0.000405,0.238
0.00041396,0.23946
0.00042109,0.24141
0.00042971,0.24313
0.00043369,0.24458
0.0004395,0.24612
0.00044895,0.24737
0.00046388,0.25018
0.00046537,0.25084
0.00047599,0.2527
0.00049556,0.25541
0.00049904,0.25656
0.00051131,0.25889
0.00051712,0.26018
0.00053055,0.26252
0.00053718,0.26385
0.00054813,0.26563
0.00055742,0.26735
0.00056803,0.26943
0.00057848,0.27145
0.00058478,0.27311
0.00059573,0.27516
0.00060286,0.27672
0.00061746,0.2787
0.00062906,0.28048
0.00063586,0.2822
0.00064731,0.28433
0.00067036,0.2867
0.00067633,0.28788
0.00069126,0.29012
0.00070038,0.29186
0.00072294,0.29479
0.00073471,0.29619
0.0007513,0.29812
0.00076357,0.30003
0.00078198,0.30211
0.00079889,0.30442
0.00081133,0.30599
0.00082029,0.30777
0.00084417,0.31033
0.00085678,0.31191
0.00087419,0.31417
0.00089276,0.31588
0.00090504,0.31802
0.00093091,0.32065
0.00095313,0.32322
0.00096093,0.32488
0.00097751,0.32688
0.00099808,0.32952
0.001018,0.33162
0.0010261,0.33301
0.0010518,0.33513
0.001087,0.33814
0.0010974,0.33984
0.0011221,0.342
0.0011444,0.3442
0.0011561,0.34614
0.0011939,0.3491
0.0012112,0.35082
0.0012394,0.35362
0.0012606,0.35498
0.0012969,0.35813
0.0013223,0.36021
0.0013525,0.3624
0.0013739,0.36471
0.001427,0.36762
0.0014485,0.36966
0.0014696,0.37105
0.0014921,0.37379
0.0015449,0.37652
0.0015714,0.37942
0.0015946,0.38119
0.0016383,0.38361
0.0016572,0.38553
0.0017034,0.38854
0.0017588,0.39185
0.0017744,0.39356
0.0018087,0.39595
0.0018655,0.39891
0.0018986,0.40173
0.0019245,0.40261
0.0019701,0.4059
0.0020224,0.4084
0.0020766,0.41132
0.0020862,0.41281
0.002154,0.41569
0.0021958,0.41821
0.0022468,0.4204
0.002295,0.42338
0.0023466,0.42552
0.0023879,0.4282
0.0024378,0.43065
0.0025282,0.43392
0.0025594,0.4359
0.0025793,0.43718
0.0027322,0.44205
0.0027634,0.44386
0.0028063,0.44652
0.0028776,0.44865
0.0029748,0.45209
0.0030007,0.45439
0.0030767,0.45651
0.0031692,0.4605
0.0031987,0.46146
0.0033273,0.46582
0.0034168,0.46832
0.0034472,0.4704
0.0035417,0.47365
0.0036223,0.47608
0.0037522,0.47997
0.003792,0.4811
0.0038522,0.48412
0.0040071,0.48722
0.0040968,0.49057
0.0041611,0.49254
0.0042847,0.49631
0.0044199,0.49853
0.0045156,0.50198
0.0045506,0.50329
0.0047466,0.50666
0.0048017,0.50968
0.0049345,0.51181
0.0051415,0.51634
0.0052057,0.51804
0.0052916,0.5212
0.0055717,0.52432
0.0056486,0.52768
0.0057402,0.52956
0.0058949,0.53299
0.0061321,0.53603
0.0061936,0.5378
0.006354,0.54137
0.0065285,0.54395
0.0068109,0.5484
0.0068902,0.55004
0.0070832,0.55388
0.0072974,0.55674
0.0073927,0.55905
0.0076727,0.56229
0.007914,0.56569
0.0080309,0.56824
0.0081737,0.57128
0.008591,0.57439
0.0087757,0.57751
0.0088553,0.57967
0.0091973,0.58291
0.0096114,0.58702
0.0097441,0.58926
0.010058,0.59269
0.010313,0.5959
0.010667,0.59874
0.010964,0.60233
0.011177,0.60484
0.011455,0.60741
0.01179,0.61104
0.012213,0.61341
0.012638,0.61707
0.012874,0.62001
0.013282,0.62341
0.013897,0.62696
0.014251,0.63012
0.014438,0.63203
0.014779,0.63556
0.01571,0.63954
0.016002,0.64278
0.016278,0.64482
0.017071,0.64947
0.017672,0.65245
0.018076,0.65466
0.018666,0.65887
0.019115,0.66127
0.019445,0.66404
0.020659,0.6683
0.02123,0.67175
0.021658,0.67422
0.02246,0.67832
0.023731,0.68199
0.023995,0.68424
0.025069,0.68921
0.025446,0.691
0.027029,0.69606
0.027424,0.69763
0.028481,0.70183
0.029298,0.70455
0.031009,0.70906
0.031902,0.7122
0.032796,0.71523
0.033676,0.71803
0.034824,0.72178
0.036378,0.7254
0.038079,0.72968
0.038567,0.73208
0.040624,0.7362
0.042616,0.74001
0.043333,0.74232
0.045618,0.74677
0.046357,0.7494
0.049185,0.75295
0.051361,0.75743
0.051767,0.75872
0.054986,0.7645
0.056818,0.76654
0.059277,0.77049
0.061555,0.77408
0.06295,0.77684
0.065952,0.78015
0.068106,0.78359
0.071788,0.78789
0.074268,0.7905
0.0762,0.7936
0.081162,0.79768
0.083639,0.80141
0.086141,0.80385
0.089016,0.8072
0.094111,0.81115
0.096482,0.81357
0.10163,0.81836
0.10412,0.82061
0.11043,0.82482
0.11398,0.82797
0.11768,0.8309
0.12184,0.83364
0.1269,0.83735
0.13203,0.8397
0.13752,0.8443
0.14213,0.84653
0.14767,0.85038
0.15327,0.85307
0.15897,0.85614
0.16579,0.85948
0.17003,0.86212
0.18047,0.86646
0.18416,0.86874
0.18911,0.87105
0.19675,0.87418
0.20505,0.87792
0.21125,0.88031
0.21926,0.88406
0.22498,0.88605
0.23239,0.88925
0.2409,0.89219
0.24675,0.89442
0.25653,0.89802
0.25928,0.89909
0.2722,0.90333
0.27886,0.90537
0.28625,0.90776
0.2947,0.91011
0.30237,0.91269
0.31169,0.91517
0.31745,0.91737
0.3267,0.91992
0.33549,0.92285
0.34118,0.9244
0.35143,0.92743
0.35811,0.92933
0.36435,0.9313
0.37418,0.93394
0.3832,0.93665
0.3861,0.93734
0.39718,0.94035
0.4049,0.9426
0.41491,0.94526
0.41982,0.94669
0.42727,0.94874
0.43916,0.95176
0.44309,0.9528
0.45283,0.95532
0.461,0.95752
0.47383,0.96071
0.4782,0.96202
0.49144,0.96526
0.49626,0.96638
0.50871,0.96931
0.52049,0.97207
0.53057,0.97401
0.55125,0.97819
1,1


==> images/datFiles/driveV.dat <==
0,0
0,7.0223e-06
0,1.0533e-05
0,1.2289e-05
0,1.4045e-05
0,1.7556e-05
0,1.9311e-05
0,2.1067e-05
0,2.2822e-05
0,2.4578e-05
0,2.6334e-05
0,3.3356e-05
0,3.5111e-05
0,3.6867e-05
0,3.8623e-05
1.6585e-07,4.0378e-05
3.317e-07,4.0378e-05
3.317e-07,4.2134e-05
4.9755e-07,4.2134e-05
6.634e-07,4.3889e-05
6.634e-07,4.5645e-05
6.634e-07,4.74e-05
8.2924e-07,4.9156e-05
8.2924e-07,5.0912e-05
9.9509e-07,5.0912e-05
1.1609e-06,5.0912e-05
1.4926e-06,5.0912e-05
1.4926e-06,5.2667e-05
1.9902e-06,5.4423e-05
1.9902e-06,5.6178e-05
2.156e-06,5.7934e-05
2.3219e-06,5.7934e-05
2.6536e-06,5.9689e-05
2.8194e-06,5.9689e-05
2.8194e-06,6.3201e-05
3.317e-06,6.4956e-05
3.4828e-06,6.8467e-05
3.6487e-06,6.8467e-05
3.9804e-06,7.0223e-05
4.1462e-06,7.0223e-05
4.3121e-06,7.0223e-05
4.6438e-06,7.0223e-05
4.8096e-06,7.0223e-05
4.9755e-06,7.0223e-05
5.1413e-06,7.1978e-05
5.8047e-06,7.1978e-05
6.1364e-06,7.549e-05
6.4681e-06,7.9001e-05
6.4681e-06,8.0756e-05
6.634e-06,8.0756e-05
7.1315e-06,8.0756e-05
7.4632e-06,8.0756e-05
7.7949e-06,8.2512e-05
7.9607e-06,8.4267e-05
8.1266e-06,8.4267e-05
8.2924e-06,8.4267e-05
8.2924e-06,8.6023e-05
8.4583e-06,8.6023e-05
8.9558e-06,8.6023e-05
9.2875e-06,8.9534e-05
9.4534e-06,8.9534e-05
9.7851e-06,9.129e-05
1.0448e-05,9.4801e-05
1.0614e-05,0.00010007
1.1112e-05,0.00010007
1.1775e-05,0.00010007
1.1941e-05,0.00010182
1.2107e-05,0.00010182
1.2439e-05,0.00010182
1.3268e-05,0.00010182
1.36e-05,0.00010182
1.3931e-05,0.00010533
1.4097e-05,0.00010533
1.4595e-05,0.00010709
1.4926e-05,0.00010709
1.5258e-05,0.00010709
1.5424e-05,0.00010709
1.5921e-05,0.00010885
1.6253e-05,0.0001106
1.6419e-05,0.00011236
1.6585e-05,0.00011236
1.7082e-05,0.00011236
1.7414e-05,0.00011236
1.8078e-05,0.00011236
1.8575e-05,0.00011411
1.8907e-05,0.00011411
1.9736e-05,0.00011411
2.1395e-05,0.00011762
2.1892e-05,0.00011938
2.2555e-05,0.00012113
2.3385e-05,0.0001264
2.3551e-05,0.00012816
2.3882e-05,0.00012816
2.4877e-05,0.00012816
2.5541e-05,0.00012816
2.6204e-05,0.00012991
2.6868e-05,0.00012991
2.7863e-05,0.00013167
2.8692e-05,0.00013342
2.9521e-05,0.00013342
3.0019e-05,0.00013518
3.0516e-05,0.00013518
3.118e-05,0.00013693
3.1677e-05,0.0001422
3.2175e-05,0.00014396
3.2838e-05,0.00014396
3.3336e-05,0.00014571
3.3667e-05,0.00014571
3.3999e-05,0.00014747
3.4497e-05,0.00015098
3.516e-05,0.00015098
3.5989e-05,0.00015098
3.7316e-05,0.00015449
3.8145e-05,0.000158
3.8974e-05,0.000158
3.9638e-05,0.000158
4.0135e-05,0.00016327
4.0799e-05,0.00016327
4.1462e-05,0.00016327
4.1628e-05,0.00016502
4.2789e-05,0.00016678
4.2955e-05,0.00017029
4.3618e-05,0.00017029
4.4448e-05,0.00017205
4.5277e-05,0.0001738
4.594e-05,0.00017556
4.6438e-05,0.00017731
4.7599e-05,0.00017731
4.8262e-05,0.00018082
4.9257e-05,0.00018082
4.9755e-05,0.00018082
5.0418e-05,0.00018434
5.1911e-05,0.00018609
5.3237e-05,0.00018609
5.4233e-05,0.00018785
5.4896e-05,0.00018785
5.5725e-05,0.00018785
5.6886e-05,0.00019136
5.7384e-05,0.00019311
5.7881e-05,0.00019311
5.8379e-05,0.00019838
5.9374e-05,0.00020014
6.0203e-05,0.00020189
6.1198e-05,0.00020365
6.2027e-05,0.00020716
6.2525e-05,0.00020891
6.3188e-05,0.00021067
6.3852e-05,0.00021242
6.4184e-05,0.00021594
6.5842e-05,0.00021594
6.6505e-05,0.00022296
6.75e-05,0.00022822
6.8661e-05,0.00022998
6.9822e-05,0.00022998
7.0486e-05,0.00022998
7.1647e-05,0.00022998
7.2642e-05,0.00022998
7.4134e-05,0.00023174
7.4466e-05,0.00023525
7.5295e-05,0.00023525
7.6125e-05,0.00023876
7.7617e-05,0.00024227
7.9276e-05,0.00024578
7.9939e-05,0.00024754
8.0603e-05,0.00025105
8.1929e-05,0.00025456
8.3754e-05,0.00025631
8.4915e-05,0.00025982
8.5578e-05,0.00025982
8.7402e-05,0.00026158
8.8729e-05,0.0002686
8.9227e-05,0.00027036
9.0388e-05,0.00027211
9.1217e-05,0.00027562
9.2378e-05,0.0002844
9.2875e-05,0.0002844
9.5031e-05,0.00028967
9.6358e-05,0.00028967
9.868e-05,0.00029494
0.00010017,0.00029494
0.000101,0.00029669
0.00010299,0.00029845
0.00010366,0.00029845
0.00010465,0.0003002
0.00010614,0.00030196
0.00010797,0.00030723
0.00011012,0.00030898
0.00011178,0.00031074
0.00011327,0.00031074
0.0001141,0.00031249
0.0001151,0.00031951
0.00011709,0.00032127
0.00011891,0.00032303
0.00012057,0.00032654
0.00012223,0.00032829
0.00012422,0.00033005
0.00012555,0.00033356
0.00012704,0.00033707
0.00012886,0.00033707
0.00013152,0.00033707
0.00013334,0.00034234
0.00013484,0.00034585
0.000136,0.00034585
0.00013666,0.0003476
0.00013848,0.00035287
0.00013898,0.00035638
0.00014014,0.00035814
0.00014114,0.00035989
0.0001428,0.00036691
0.00014379,0.00037218
0.00014578,0.00037569
0.00014744,0.00038447
0.0001491,0.00038974
0.00015076,0.00038974
0.00015258,0.00039149
0.00015441,0.00039325
0.0001559,0.00040027
0.00015656,0.00040729
0.00015872,0.00040905
0.00016021,0.00041256
0.00016237,0.00041607
0.00016386,0.00041958
0.00016635,0.0004266
0.00016751,0.00043012
0.00016883,0.00043363
0.00017099,0.00043538
0.00017248,0.00043889
0.00017464,0.00044416
0.0001758,0.00044943
0.00017696,0.00045118
0.00017928,0.00045469
0.00018127,0.00046172
0.0001826,0.00046698
0.00018326,0.00046874
0.00018575,0.00047225
0.00018691,0.00047576
0.00018874,0.00048454
0.00019023,0.00048805
0.00019189,0.00049332
0.00019371,0.00049332
0.00019471,0.00049683
0.0001957,0.00050385
0.00019703,0.00050736
0.00019952,0.00051087
0.00020134,0.00051438
0.00020283,0.00051789
0.00020416,0.0005214
0.00020582,0.00052492
0.00020681,0.00053194
0.00020797,0.0005372
0.00020897,0.0005372
0.00021096,0.00054423
0.00021312,0.00054949
0.00021461,0.00055125
0.00021676,0.00055827
0.00021793,0.00056529
0.00022008,0.00057056
0.00022157,0.00057232
0.00022406,0.00057934
0.00022672,0.00058461
0.00022821,0.00058461
0.00023036,0.00058987
0.00023186,0.00059689
0.00023385,0.00060216
0.00023617,0.00060392
0.00023849,0.00061621
0.00024065,0.00061972
0.0002428,0.00062498
0.00024446,0.00063201
0.00024579,0.00063376
0.00024662,0.00063552
0.00024977,0.00064429
0.00025226,0.00065132
0.00025458,0.00065483
0.00025723,0.00065658
0.00025872,0.00066361
0.00026022,0.00066536
0.00026121,0.00067238
0.0002632,0.00068116
0.00026519,0.00068818
0.00026735,0.00069345
0.00026884,0.00070223
0.000271,0.0007075
0.00027332,0.00071276
0.00027564,0.00071276
0.0002778,0.00071978
0.00028045,0.00072681
0.00028145,0.00073558
0.00028344,0.00074085
0.00028543,0.00074612
0.00028692,0.0007549
0.00028841,0.00075841
0.00028974,0.00076016
0.00029073,0.00076192
0.00029239,0.0007707
0.00029455,0.00077947
0.00029587,0.00078298
0.00029637,0.00079001
0.00029803,0.00079703
0.00029985,0.00080756
0.00030118,0.0008181
0.00030334,0.00082161
0.00030649,0.00082863
0.00030914,0.0008339
0.00031163,0.00084267
0.00031345,0.00085321
0.00031611,0.00085672
0.00031793,0.00086199
0.00032092,0.0008655
0.00032224,0.00087076
0.0003244,0.00087427
0.00032672,0.0008813
0.00032987,0.00089534
0.00033153,0.00089885
0.00033385,0.00090412
0.00033618,0.00091114
0.00033783,0.00092519
0.00033982,0.00093748
0.00034281,0.00094801
0.0003443,0.00096205
0.00034629,0.00096908
0.00034911,0.00097961
0.00035127,0.00099014
0.00035293,0.0010042
0.00035442,0.001013
0.00035724,0.0010147
0.00035973,0.0010235
0.00036255,0.001034
0.00036387,0.0010411
0.00036619,0.0010516
0.00036935,0.0010586
0.00037134,0.0010604
0.00037283,0.0010709
0.00037515,0.0010814
0.00037731,0.0010849
0.00038029,0.001092
0.00038344,0.0010955
0.00038576,0.0011025
0.00038842,0.0011078
0.00039024,0.0011183
0.00039174,0.0011236
0.00039406,0.0011306
0.00039572,0.0011429
0.00039671,0.0011517
0.00039853,0.0011587
0.00040119,0.001171
0.00040368,0.0011797
0.00040567,0.0011903
0.00040815,0.0012008
0.00041014,0.0012061
0.00041346,0.0012061
0.00041628,0.0012113
0.00041893,0.0012254
0.00042275,0.0012429
0.00042557,0.0012465
0.00042789,0.0012517
0.00043137,0.0012623
0.00043287,0.0012693
0.00043469,0.0012728
0.00043867,0.0012868
0.00044099,0.0012956
0.00044381,0.0013044
0.00044547,0.0013132
0.00044746,0.001329
0.00044995,0.001343
0.00045227,0.0013535
0.00045492,0.0013606
0.00045708,0.0013676
0.00046123,0.0013834
0.00046255,0.0013957
0.00046487,0.0014062
0.00046786,0.0014185
0.00047134,0.0014343
0.00047433,0.0014466
0.00047665,0.0014536
0.00047881,0.0014589
0.0004808,0.0014624
0.00048262,0.0014747
0.00048643,0.0014764
0.00048793,0.0014835
0.00048992,0.001501
0.00049307,0.001508
0.00049639,0.0015203
0.00049788,0.0015291
0.00049954,0.0015467
0.00050219,0.0015572
0.00050551,0.0015677
0.00050783,0.0015747
0.00051065,0.0015835
0.00051446,0.0015941
0.00051861,0.0016046
0.00052159,0.0016239
0.00052276,0.0016397
0.00052558,0.001652
0.00052806,0.0016713
0.00053072,0.0016766
0.00053337,0.0016906
0.00053735,0.0017029
0.00054,0.0017117
0.00054299,0.0017169
0.00054813,0.001724
0.00055145,0.001738
0.00055476,0.0017556
0.00055808,0.0017643
0.00056156,0.0017801
0.00056389,0.0017977
0.00056654,0.0018118
0.00056953,0.0018205
0.00057234,0.0018416
0.000574,0.0018592
0.00057699,0.0018785
0.00057981,0.0018925
0.00058379,0.0019066
0.00058744,0.0019206
0.00058926,0.0019346
0.00059225,0.0019417
0.00059573,0.0019575
0.00059855,0.0019698
0.00060253,0.0019891
0.00060485,0.0020136
0.0006075,0.002033
0.00061066,0.0020505
0.00061397,0.0020716
0.00061696,0.0020839
0.00062077,0.0021014
0.00062426,0.0021295
0.00062807,0.0021453
0.00063122,0.0021699
0.0006347,0.0021874
0.00063669,0.0022085
0.00064034,0.0022261
0.000643,0.0022524
0.00064582,0.0022664
0.00064797,0.002291
0.00065129,0.0023068
0.00065427,0.0023174
0.00065809,0.0023349
0.00066422,0.0023437
0.00066804,0.0023612
0.00067169,0.0023806
0.0006755,0.0024016
0.00067932,0.0024174
0.00068313,0.0024315
0.00068628,0.0024596
0.00069192,0.0024771
0.0006954,0.0024876
0.00069739,0.0025122
0.00070055,0.0025368
0.00070386,0.0025579
0.00070817,0.0025807
0.00071033,0.0025965
0.00071481,0.0026263
0.00071846,0.0026544
0.00072161,0.0026808
0.00072476,0.0026966
0.0007294,0.0027088
0.00073173,0.0027334
0.00073521,0.0027615
0.00073969,0.0027826
0.000743,0.0028072
0.00074615,0.0028265
0.00075113,0.0028563
0.00075461,0.0028739
0.00075859,0.0029037
0.00076191,0.0029318
0.00076655,0.0029564
0.00076904,0.0029792
0.00077219,0.0030196
0.00077617,0.0030494
0.00077999,0.0030723
0.0007838,0.0030933
0.00078745,0.0031267
0.00079127,0.0031477
0.00079442,0.0031688
0.00079956,0.0031881
0.0008037,0.0032145
0.00080735,0.0032408
0.00081233,0.0032724
0.00081598,0.003304
0.00082012,0.0033303
0.00082278,0.0033567
0.00082759,0.003397
0.00083157,0.0034251
0.00083439,0.0034602
0.0008382,0.0034936
0.00084318,0.0035252
0.00084633,0.0035515
0.00085031,0.0035866
0.00085445,0.0036165
0.00085827,0.0036481
0.00086208,0.0036832
0.00086656,0.003713
0.00086955,0.0037446
0.00087469,0.0037885
0.00087966,0.0038096
0.00088232,0.0038429
0.00088646,0.0038587
0.00088912,0.0039026
0.0008926,0.0039219
0.00089658,0.0039535
0.00090172,0.0039992
0.00090603,0.0040361
0.00091001,0.0040694
0.00091333,0.0040993
0.00091698,0.0041256
0.00092146,0.0041537
0.00092428,0.00418
0.00092842,0.0042116
0.00093124,0.0042538
0.00093572,0.0042783
0.00094069,0.0043117
0.00094401,0.004345
0.00094716,0.0043819
0.00095131,0.0044153
0.00095761,0.0044556
0.00096143,0.004496
0.0009664,0.0045382
0.00096972,0.0045733
0.00097204,0.0046031
0.00097652,0.0046452
0.00098066,0.0046804
0.00098514,0.0047155
0.00098879,0.0047541
0.00099327,0.0047892
0.00099576,0.0048296
0.0010009,0.0048577
0.0010049,0.0048963
0.0010097,0.0049384
0.0010153,0.0049806
0.0010191,0.0050262
0.0010256,0.0050754
0.0010299,0.0051017
0.0010357,0.0051421
0.0010395,0.0051842
0.0010435,0.0052263
0.0010482,0.0052702
0.0010523,0.0052983
0.0010566,0.005351
0.0010614,0.0053861
0.0010661,0.0054493
0.0010715,0.0054897
0.0010757,0.0055265
0.0010793,0.0055494
0.0010835,0.0055827
0.0010873,0.0056442
0.0010911,0.005681
0.0010951,0.005739
0.0011001,0.0058022
0.0011051,0.0058355
0.0011089,0.0058759
0.0011148,0.0059215
0.0011187,0.0059777
0.001124,0.0060339
0.0011289,0.0060708
0.0011349,0.0061269
0.0011407,0.0061691
0.001144,0.0062112
0.0011482,0.0062639
0.0011533,0.006313
0.0011591,0.0063657
0.0011634,0.0064061
0.0011667,0.0064447
0.0011712,0.0064763
0.0011762,0.0065272
0.0011802,0.0065658
0.0011862,0.006629
0.0011936,0.0066642
0.0011988,0.0067045
0.0012044,0.0067642
0.0012084,0.0068099
0.0012127,0.0068608
0.0012172,0.0069047
0.001223,0.0069696
0.0012273,0.0070135
0.0012321,0.0070556
0.0012371,0.007096
0.001245,0.0071522
0.0012505,0.0072066
0.0012575,0.0072821
0.0012634,0.0073506
0.0012706,0.007398
0.001276,0.0074594
0.0012825,0.0075261
0.0012883,0.0075876
0.0012928,0.0076438
0.0012964,0.0076876
0.0013011,0.007735
0.0013052,0.007807
0.0013105,0.0078562
0.001315,0.0079141
0.0013205,0.0079685
0.0013258,0.00803
0.0013291,0.0080932
0.0013349,0.0081441
0.0013399,0.0082161
0.0013479,0.0082758
0.0013547,0.0083319
0.0013591,0.0083829
0.0013649,0.0084443
0.0013691,0.0085233
0.0013737,0.0085707
0.0013782,0.0086497
0.0013828,0.0087252
0.0013906,0.0087989
0.0013971,0.0088709
0.0014032,0.0089499
0.0014091,0.0090043
0.0014157,0.0090675
0.0014223,0.0091325
0.0014291,0.009201
0.0014336,0.0092887
0.0014387,0.0093554
0.0014434,0.0094327
0.0014499,0.0095029
0.0014545,0.0095714
0.0014591,0.0096521
0.0014651,0.0097276
0.0014717,0.0098382
0.0014766,0.0099365
0.0014814,0.010026
0.0014877,0.010117
0.001493,0.010231
0.0014988,0.010333
0.0015046,0.010447
0.0015109,0.010539
0.0015174,0.010655
0.0015238,0.010755
0.001529,0.010858
0.0015361,0.010951
0.0015411,0.01106
0.0015469,0.011153
0.001552,0.011262
0.0015555,0.011369
0.0015605,0.011473
0.0015679,0.011599
0.0015749,0.011694
0.001581,0.011806
0.0015867,0.011929
0.0015931,0.012043
0.0015998,0.012159
0.0016067,0.012284
0.001615,0.012387
0.0016227,0.012503
0.0016291,0.012631
0.0016356,0.012752
0.0016422,0.01284
0.0016504,0.012956
0.001658,0.013084
0.0016673,0.013228
0.0016741,0.013334
0.0016815,0.013485
0.001688,0.01359
0.0016948,0.013718
0.0017018,0.013834
0.0017087,0.013953
0.001715,0.01408
0.0017227,0.014213
0.0017291,0.014373
0.0017364,0.014531
0.0017456,0.014675
0.0017532,0.014821
0.0017616,0.014972
0.0017686,0.015115
0.0017741,0.015237
0.0017814,0.015391
0.0017887,0.015549
0.0017966,0.015679
0.0018043,0.015853
0.0018119,0.015986
0.0018194,0.01612
0.0018275,0.016318
0.0018335,0.016462
0.0018442,0.016627
0.0018527,0.016783
0.0018603,0.016957
0.0018671,0.017106
0.0018758,0.017305
0.001885,0.017487
0.0018932,0.017643
0.0019001,0.017835
0.0019093,0.018005
0.0019146,0.018188
0.0019242,0.018377
0.0019335,0.018574
0.0019428,0.018774
0.0019502,0.018967
0.0019572,0.019145
0.001964,0.019334
0.0019721,0.019534
0.0019809,0.019759
0.0019907,0.019971
0.0020001,0.020189
0.0020088,0.020416
0.0020169,0.020586
0.0020258,0.020782
0.0020348,0.020995
0.0020433,0.02122
0.0020506,0.02145
0.00206,0.021685
0.0020696,0.021925
0.0020791,0.022171
0.0020869,0.022405
0.002097,0.022659
0.0021068,0.022931
0.0021144,0.023144
0.0021217,0.023393
0.0021315,0.023637
0.0021404,0.023881
0.0021482,0.024125
0.0021567,0.024404
0.0021662,0.024701
0.0021746,0.024975
0.0021837,0.025208
0.0021917,0.025463
0.002202,0.025775
0.0022096,0.026018
0.0022186,0.026314
0.002228,0.026537
0.0022366,0.026809
0.0022461,0.027117
0.0022531,0.027408
0.0022623,0.027677
0.0022733,0.028017
0.0022837,0.028358
0.0022935,0.028681
0.0023041,0.028992
0.0023154,0.029278
0.002328,0.029627
0.0023391,0.02995
0.0023512,0.030271
0.0023607,0.030587
0.0023713,0.030958
0.0023806,0.031344
0.0023904,0.031711
0.0024032,0.032081
0.0024164,0.032441
0.0024269,0.032838
0.0024381,0.033245
0.0024509,0.033639
0.002463,0.034011
0.002474,0.034423
0.0024852,0.034827
0.0024972,0.035273
0.0025088,0.035691
0.0025214,0.036081
0.0025333,0.036461
0.0025436,0.036935
0.0025552,0.037369
0.0025677,0.03779
0.0025803,0.038235
0.0025909,0.038717
0.0026042,0.039226
0.0026178,0.039678
0.002627,0.04019
0.0026406,0.040664
0.0026531,0.041117
0.0026702,0.041553
0.0026861,0.042027
0.0026995,0.042476
0.0027116,0.042947
0.0027222,0.04348
0.0027365,0.043954
0.0027491,0.044474
0.0027619,0.045069
0.0027778,0.045587
0.0027914,0.046133
0.0028062,0.046672
0.0028208,0.047209
0.0028344,0.04772
0.0028481,0.048259
0.0028621,0.04878
0.002878,0.049386
0.0028931,0.049957
0.0029111,0.050503
0.0029256,0.051113
0.0029392,0.051656
0.0029566,0.052267
0.002972,0.052906
0.0029888,0.053552
0.003003,0.054147
0.0030173,0.054841
0.003036,0.055522
0.0030554,0.056178
0.0030732,0.056856
0.0030904,0.057532
0.00311,0.05818
0.0031311,0.058884
0.0031486,0.059535
0.0031671,0.060292
0.0031865,0.061006
0.0032055,0.061772
0.0032231,0.062597
0.0032432,0.06342
0.0032629,0.064214
0.0032812,0.065039
0.0032982,0.065837
0.0033152,0.066747
0.0033385,0.0676
0.0033614,0.068459
0.0033822,0.069342
0.0034044,0.070235
0.0034284,0.071101
0.003448,0.072056
0.0034717,0.072988
0.0034949,0.073839
0.0035135,0.074768
0.0035404,0.075781
0.0035682,0.076733
0.0035964,0.07773
0.0036223,0.078678
0.0036465,0.079687
0.0036706,0.080793
0.0036989,0.081783
0.0037275,0.082896
0.003758,0.083971
0.0037888,0.0852
0.003822,0.086267
0.0038538,0.087436
0.0038877,0.088591
0.0039263,0.089787
0.0039671,0.090968
0.0040097,0.092227
0.0040479,0.093435
0.0040902,0.094739
0.0041363,0.095991
0.0041802,0.097201
0.0042237,0.09857
0.0042701,0.099862
0.0043179,0.10128
0.0043615,0.10267
0.0044046,0.10412
0.0044532,0.10552
0.0045033,0.10693
0.004559,0.1084
0.0046066,0.10986
0.0046599,0.1114
0.0047141,0.11285
0.0047685,0.11442
0.0048284,0.11607
0.0048924,0.11774
0.0049604,0.11941
0.0050193,0.12103
0.0050826,0.12266
0.0051455,0.12444
0.0052188,0.12626
0.0052831,0.12806
0.0053611,0.12988
0.0054372,0.13168
0.005511,0.13361
0.0055938,0.13547
0.0056709,0.13754
0.0057636,0.13949
0.0058526,0.14146
0.0059399,0.14356
0.0060356,0.14561
0.0061334,0.14785
0.0062309,0.14995
0.0063394,0.15227
0.0064411,0.15456
0.006555,0.15678
0.0066686,0.15912
0.0067845,0.16146
0.0069013,0.16396
0.0070204,0.16648
0.0071423,0.16899
0.0072703,0.17153
0.007407,0.17419
0.0075466,0.17676
0.007682,0.17948
0.0078294,0.18228
0.0079874,0.18497
0.0081435,0.1879
0.0083022,0.19085
0.0084749,0.19388
0.008644,0.19695
0.0088303,0.2
0.0090157,0.20312
0.0092091,0.20636
0.0094096,0.20977
0.0096123,0.2132
0.0098265,0.21656
0.010039,0.22024
0.010275,0.22396
0.010518,0.22782
0.010765,0.2318
0.01102,0.23582
0.011282,0.23983
0.011561,0.24405
0.011852,0.24851
0.012143,0.25296
0.012448,0.25773
0.01278,0.26239
0.013138,0.26723
0.013515,0.27233
0.013905,0.27734
0.014319,0.28269
0.014735,0.28818
0.015191,0.29374
0.015684,0.29935
0.016197,0.30517
0.016735,0.31128
0.017306,0.31738
0.017917,0.32366
0.018554,0.33032
0.019234,0.33702
0.019978,0.34407
0.020778,0.35118
0.021632,0.35859
0.022567,0.36627
0.023601,0.37443
0.024744,0.38283
0.025966,0.3912
0.02732,0.39968
0.028823,0.40891
0.03053,0.41834
0.032336,0.42804
0.034287,0.43835
0.036409,0.44881
0.038745,0.45942
0.041281,0.4708
0.044109,0.4824
0.047214,0.49423
0.050665,0.50667
0.054524,0.51977
0.058739,0.53301
0.063426,0.54679
0.068529,0.56096
0.074205,0.57543
0.080481,0.59001
0.087473,0.60552
0.095276,0.62118
0.10385,0.6373
0.11336,0.65358
0.12372,0.67035
0.13508,0.68816
0.14734,0.7057
0.16044,0.72373
0.17448,0.74232
0.18989,0.76103
0.20656,0.78011
0.22456,0.79924
0.24421,0.81825
0.26585,0.83723
0.28967,0.85574
0.31623,0.87415
0.34552,0.89115
0.37782,0.90709
0.41323,0.92123
0.45074,0.9338
0.48936,0.9441
0.52699,0.95216
0.56114,0.95771
0.58812,0.96082
0.60416,0.96255
1,1


==> images/datFiles/profiles.dat <==
-10,0.00076345,0,0,0,0,0.16497,0.14143,0
-9,0.0078478,0,0,0,0,0.19699,0.20325,0
-8,0.039468,0,0,0,0,0.25282,0.28879,0
-7,0.11142,0,0,0,0,0.33382,0.39516,0
-6,0.23565,0,0,0.0045742,0.26789,0.4367,0.51273,0
-5,0.40812,0,0,0.09061,0.43777,0.56171,0.51308,0
-4,0.60028,1,1,0.25268,0.60904,0.68674,0.47791,0.90676
-3,0.77182,1,1,0.45952,0.76266,0.80618,0.42354,1
-2,0.89432,1,1,0.66913,0.88389,0.80134,0.32348,1
-1,0.96395,1,1,0.84101,0.96143,0.79327,0.15949,1
0,0.98797,1,1,0.90491,0.9881,0.77949,0.13347,1
1,0.96395,1,1,0.84101,0.96143,0.79324,0.15978,1
2,0.89432,1,1,0.66913,0.88389,0.80134,0.32376,1
3,0.77182,1,1,0.45952,0.76266,0.80617,0.42376,1
4,0.60028,1,1,0.25268,0.60904,0.68672,0.47823,0.90677
5,0.40812,0,0,0.09061,0.43777,0.5617,0.51332,0
6,0.23565,0,0,0.0045742,0.26789,0.43669,0.51277,0
7,0.11142,0,0,0,0,0.33381,0.39519,0
8,0.039468,0,0,0,0,0.25281,0.28881,0
9,0.0078478,0,0,0,0,0.19699,0.20326,0
10,0.00076345,0,0,0,0,0.16497,0.14144,0


==> images/datFiles/profiles2.dat <==
-35,0.94474,1,1,0.89681,0.88109,0.83336,0.84916,1
-34,0.94474,1,1,0.89681,0.88109,0.83165,0.85087,1
-33,0.94474,1,1,0.89681,0.88109,0.83188,0.85319,1
-32,0.94474,1,1,0.89681,0.88109,0.83376,0.85591,1
-31,0.94474,1,1,0.89681,0.88109,0.83438,0.85884,1
-30,0.94474,1,1,0.89681,0.88109,0.83822,0.86191,1
-29,0.94474,1,1,0.89681,0.88109,0.84051,0.86501,1
-28,0.94474,1,1,0.89681,0.88109,0.84093,0.86812,1
-27,0.94474,1,1,0.89681,0.88109,0.83643,0.87119,1
-26,0.94474,1,1,0.89681,0.88109,0.82856,0.87421,1
-25,0.94474,1,1,0.89681,0.88109,0.81798,0.87718,1
-24,0.94474,1,1,0.89681,0.88109,0.80865,0.88009,1
-23,0.94474,1,1,0.89681,0.88111,0.79857,0.88295,1
-22,0.94474,1,1,0.89681,0.88118,0.78953,0.88577,1
-21,0.94474,1,1,0.89681,0.88135,0.77993,0.88853,1
-20,0.94474,1,1,0.89681,0.88173,0.77118,0.89125,1
-19,0.94474,1,1,0.89681,0.88242,0.76202,0.89348,1
-18,0.94474,1,1,0.89681,0.88357,0.75364,0.89624,1
-17,0.94474,1,1,0.89681,0.88534,0.74498,0.89802,1
-16,0.94474,1,1,0.89683,0.8879,0.73718,0.90035,1
-15,0.94474,1,1,0.89686,0.89144,0.72931,0.90129,1
-14,0.94474,1,1,0.89691,0.89614,0.72258,0.90216,1
-13,0.94474,1,1,0.897,0.90214,0.71628,0.90039,1
-12,0.94474,1,1,0.89708,0.90953,0.71185,0.8971,1
-11,0.94474,1,1,0.89709,0.91832,0.70908,0.88823,1
-10,0.94474,1,1,0.89687,0.92841,0.71,0.87578,1
-9,0.94474,1,1,0.89624,0.93957,0.71568,0.85882,1
-8,0.94474,1,1,0.89504,0.95144,0.72187,0.8339,1
-7,0.94474,1,1,0.89321,0.96348,0.72765,0.79317,1
-6,0.94474,1,1,0.89093,0.97504,0.73016,0.7323,1
-5,0.94627,1,1,0.88842,0.98532,0.73913,0.6475,1
-4,0.94993,1,1,0.88575,0.99349,0.75446,0.54317,1
-3,0.95677,1,1,0.8823,0.99866,0.77144,0.42457,1
-2,0.96673,1,1,0.88779,1,0.78391,0.30587,1
-1,0.97801,1,1,0.89939,0.99671,0.78627,0.19562,1
0,0.98797,1,1,0.90491,0.9881,0.77949,0.13347,1
1,0.99481,1,1,0.89977,0.9736,0.76745,0.092715,1
2,0.99847,1,1,0.87949,0.95273,0.75569,0.072005,1
3,1,1,1,0.84059,0.92522,0.74545,0.0665,1
4,1,1,1,0.79405,0.89088,0.73831,0.09021,1
5,1,1,1,0.72885,0.84971,0.73662,0.11054,1
6,1,1,1,0.64632,0.8018,0.72869,0.13006,1
7,0.99436,1,1,0.55061,0.74735,0.69877,0.16166,1
8,0.98083,1,1,0.4474,0.68668,0.66467,0.2494,0.96837
9,0.95554,1,1,0.34319,0.62021,0.6144,0.2224,0.91756
10,0.9088,1,1,0.24445,0.54845,0.54418,0.1739,0.92305
11,0.84324,1,1,0.157,0.47199,0.45925,0.12227,0.8936
12,0.75499,0.81799,0.81799,0.085664,0.39149,0.35854,0.072342,0.80893
13,0.64836,0,0,0.053212,0.3077,0.24567,0.025121,0
14,0.53059,0,0,0.047384,0.22141,0.13031,0.021416,0
15,0.41174,0,0,0.040217,0.21551,0.044193,0.058561,0
16,0.30777,0,0,0.032308,0.2088,0.032727,0.003024,0
17,0.22132,0,0,0.0086138,0.19999,0.023584,0.15524,0
18,0.15314,0,0,8.8984e-07,0.19041,0.016755,0.23057,0
19,0.10282,0,0,3.1487e-40,0,0.012287,0.28543,0
20,0.062137,0,0,0,0,0.0082317,0.32549,0
21,0.034439,0,0,0,0,0.0049383,0.35409,0
22,0.015696,0,0,0,0,0.0026448,0.36931,0
23,0.0051897,0,0,0,0,0.00073829,0.36439,0
24,0.0015269,0,0,0,0,0.00024098,0.33817,0
25,0,0,0,0,0,0,0.29008,0
26,0,0,0,0,0,9.027e-05,0.22975,0
27,0,0,0,0,0,0.00019351,0.17203,0
28,0,0,0,0,0,0.00034627,0.12643,0
29,0,0,0,0,0,0.00059125,0.094181,0
30,0,0,0,0,0,0.0013301,0.072424,0
31,0,0,0,0,0,0.0028783,0.061556,0
32,0,0,0,0,0,0.0042231,0.062489,0
33,0,0,0,0,0,0.0066468,0.06326,0
34,0,0,0,0,0,0.0078622,0.063981,0
35,0,0,0,0,0,0.010941,0.06119,0


==> images/datFiles/profiles2old.dat <==
-35,0.94474,1,1,0.80407,0.88109,0.4923,0.51617,1
-34,0.94474,1,1,0.80407,0.88109,0.4947,0.51794,1
-33,0.94474,1,1,0.80407,0.88109,0.50167,0.52065,1
-32,0.94474,1,1,0.80407,0.88109,0.50649,0.52403,1
-31,0.94474,1,1,0.80407,0.88109,0.51229,0.52784,1
-30,0.94474,1,1,0.80407,0.88109,0.51865,0.5243,1
-29,0.94474,1,1,0.80407,0.88109,0.52331,0.51791,1
-28,0.94474,1,1,0.80407,0.88109,0.52894,0.51919,1
-27,0.94474,1,1,0.80407,0.88109,0.52962,0.51813,1
-26,0.94474,1,1,0.80407,0.88109,0.52594,0.52188,1
-25,0.94474,1,1,0.80407,0.88109,0.51681,0.52367,1
-24,0.94474,1,1,0.80407,0.88109,0.50858,0.52845,1
-23,0.94474,1,1,0.80407,0.88111,0.49909,0.53179,1
-22,0.94474,1,1,0.80407,0.88118,0.49083,0.53724,1
-21,0.94474,1,1,0.80407,0.88135,0.48172,0.54152,1
-20,0.94474,1,1,0.80407,0.88173,0.47367,0.54739,1
-19,0.94474,1,1,0.80407,0.88242,0.46499,0.55217,1
-18,0.94474,1,1,0.80408,0.88357,0.45735,0.55812,1
-17,0.94474,1,1,0.8041,0.88534,0.44929,0.5629,1
-16,0.94474,1,1,0.80416,0.8879,0.44235,0.56842,1
-15,0.94474,1,1,0.80431,0.89144,0.43525,0.57235,1
-14,0.94474,1,1,0.80462,0.89614,0.42947,0.57645,1
-13,0.94474,1,1,0.80517,0.90214,0.42389,0.57806,1
-12,0.94474,1,1,0.80611,0.90953,0.42004,0.57872,1
-11,0.94474,1,1,0.80756,0.91832,0.41713,0.57521,1
-10,0.94474,1,1,0.80967,0.92841,0.41703,0.56848,1
-9,0.94474,1,1,0.81249,0.93957,0.41991,0.55983,1
-8,0.94474,1,1,0.81595,0.95144,0.42961,0.54662,1
-7,0.94474,1,1,0.8197,0.96348,0.43975,0.52358,1
-6,0.94474,1,1,0.82297,0.97504,0.44059,0.48673,1
-5,0.94627,1,1,0.82449,0.98532,0.44567,0.43154,1
-4,0.94993,1,1,0.82235,0.99349,0.45377,0.35688,1
-3,0.95677,1,1,0.81398,0.99866,0.46279,0.26426,1
-2,0.96673,1,1,0.82781,1,0.46571,0.159,1
-1,0.97801,1,1,0.83486,0.99671,0.45948,0.05246,1
0,0.98797,1,1,0.83057,0.9881,0.44476,0.005016,1
1,0.99481,1,1,0.81113,0.9736,0.42569,0.014621,1
2,0.99847,1,1,0.77346,0.95273,0.4074,0.012901,1
3,1,1,1,0.71578,0.92522,0.387,0.0043365,1
4,1,1,1,0.65484,0.89088,0.37212,0.031647,1
5,1,1,1,0.57853,0.84971,0.35917,0.054385,1
6,1,1,1,0.48676,0.8018,0.34926,0.078462,0.99739
7,0.99436,1,1,0.38585,0.74735,0.33743,0.10976,0.93347
8,0.98083,1,1,0.28433,0.68668,0.32071,0.20976,0.76714
9,0.95554,1,1,0.19135,0.62021,0.27681,0.20167,0.68808
10,0.9088,1,1,0.11468,0.54845,0.22404,0.16712,0.6955
11,0.84324,1,1,0.058784,0.47199,0.1663,0.1329,0.65754
12,0.75499,0.9643,0.9643,0.023931,0.39149,0.10492,0.10316,0.56472
13,0.64836,0,0,0.006553,0.3077,0.047867,0.079376,0
14,0.53059,0,0,0.0034933,0.22141,0.011583,0.058233,0
15,0.41174,0,0,0.0023713,0.21551,0.0054513,0.044918,0
16,0.30777,0,0,0.0010431,0.2088,0.001881,0.023705,0
17,0.22132,0,0,0.00024962,0.19999,0.00026776,0.048941,0
18,0.15314,0,0,4.6081e-08,0.19041,0,0.11821,0
19,0.10282,0,0,3.0849e-41,0,0,0.17581,0
20,0.062137,0,0,0,0,0,0.22374,0
21,0.034439,0,0,0,0,0,0.25569,0
22,0.015696,0,0,0,0,0,0.24289,0
23,0.0051897,0,0,0,0,0,0.2082,0
24,0.0015269,0,0,0,0,0,0.16546,0
25,0,0,0,0,0,0,0.12585,0
26,0,0,0,0,0,0,0.094612,0
27,0,0,0,0,0,0,0.072069,0
28,0,0,0,0,0,0,0.056503,0
29,0,0,0,0,0,0,0.045899,0
30,0,0,0,0,0,0,0.038606,0
31,0,0,0,0,0,0,0.034681,0
32,0,0,0,0,0,0,0.03455,0
33,0,0,0,0,0,0,0.034392,0
34,0,0,0,0,0,0,0.034189,0
35,0,0,0,0,0,0,0.033913,0


==> images/datFiles/profilesold.dat <==
-10,0.00076345,0,0,0,0,0.010463,0.10104,0
-9,0.0078478,0,0,0,0,0.018208,0.15215,0
-8,0.039468,0,0,0,0,0.039958,0.19954,0
-7,0.11142,0,0,0,0,0.083637,0.27452,0
-6,0.23565,0,0,0.00020187,0.26789,0.15352,0.3646,0
-5,0.40812,0,0,0.01136,0.43777,0.24694,0.37925,0
-4,0.60028,1,1,0.070871,0.60904,0.35299,0.34711,0.67398
-3,0.77182,1,1,0.22153,0.76266,0.45697,0.31051,1
-2,0.89432,1,1,0.4585,0.88389,0.45622,0.23947,1
-1,0.96395,1,1,0.71884,0.96143,0.45505,0.11095,1
0,0.98797,1,1,0.83057,0.9881,0.44476,0.005016,1
1,0.96395,1,1,0.71884,0.96143,0.45503,0.11119,1
2,0.89432,1,1,0.4585,0.88389,0.45619,0.23969,1
3,0.77182,1,1,0.22153,0.76266,0.45695,0.31085,1
4,0.60028,1,1,0.070871,0.60904,0.35299,0.34737,0.67398
5,0.40812,0,0,0.01136,0.43777,0.24694,0.37941,0
6,0.23565,0,0,0.00020187,0.26789,0.15352,0.36461,0
7,0.11142,0,0,0,0,0.083635,0.27453,0
8,0.039468,0,0,0,0,0.039958,0.19955,0
9,0.0078478,0,0,0,0,0.018209,0.15216,0
10,0.00076345,0,0,0,0,0.010463,0.10104,0


==> images/datFiles/vascuE.dat <==
0,0
1.8257e-05,0.36318
1.8425e-05,0.36507
1.8592e-05,0.36706
1.8807e-05,0.36898
1.8998e-05,0.37077
1.9118e-05,0.373
1.9261e-05,0.37487
1.95e-05,0.37674
1.9739e-05,0.37872
1.9978e-05,0.38028
2.0121e-05,0.3818
2.0289e-05,0.38358
2.048e-05,0.38544
2.0552e-05,0.38734
2.0743e-05,0.38916
2.0982e-05,0.39089
2.1125e-05,0.39262
2.1436e-05,0.39442
2.1555e-05,0.39611
2.1746e-05,0.39789
2.2105e-05,0.39962
2.2416e-05,0.40128
2.2607e-05,0.40308
2.2798e-05,0.40482
2.2917e-05,0.40623
2.3037e-05,0.40779
2.3204e-05,0.40901
2.3419e-05,0.41027
2.3586e-05,0.41154
2.3706e-05,0.41289
2.3921e-05,0.41418
2.4184e-05,0.41559
2.4399e-05,0.41689
2.4757e-05,0.41805
2.4973e-05,0.41923
2.5259e-05,0.42038
2.5498e-05,0.4216
2.5761e-05,0.42295
2.6024e-05,0.42402
2.6239e-05,0.42548
2.643e-05,0.42672
2.655e-05,0.42801
2.6813e-05,0.42925
2.7123e-05,0.4305
2.7314e-05,0.43181
2.7553e-05,0.43299
2.784e-05,0.43432
2.8055e-05,0.43563
2.827e-05,0.43689
2.8748e-05,0.43817
2.9035e-05,0.43975
2.9274e-05,0.44101
2.9943e-05,0.44593
3.0254e-05,0.44729
3.0445e-05,0.44846
3.0732e-05,0.44985
3.1042e-05,0.45102
3.1305e-05,0.45223
3.1735e-05,0.45361
3.2118e-05,0.4549
3.2333e-05,0.45605
3.2691e-05,0.45746
3.2978e-05,0.45885
3.3098e-05,0.46001
3.3289e-05,0.46141
3.3671e-05,0.46274
3.3982e-05,0.46413
3.434e-05,0.46551
3.4627e-05,0.46668
3.5033e-05,0.46825
3.5344e-05,0.46929
3.5678e-05,0.47068
3.5893e-05,0.47182
3.6132e-05,0.47285
3.6443e-05,0.47408
3.6658e-05,0.47521
3.6921e-05,0.47639
3.7232e-05,0.47751
3.771e-05,0.47879
3.7901e-05,0.48032
3.8235e-05,0.48157
3.8594e-05,0.48281
3.8833e-05,0.48419
3.9215e-05,0.48541
3.9454e-05,0.48658
3.9789e-05,0.48787
4.0267e-05,0.48909
4.0553e-05,0.49044
4.0745e-05,0.49175
4.0888e-05,0.49332
4.1175e-05,0.49446
4.1438e-05,0.49587
4.1724e-05,0.49705
4.2155e-05,0.4983
4.2561e-05,0.49965
4.3039e-05,0.50114
4.3326e-05,0.50259
4.3612e-05,0.50419
4.4019e-05,0.50545
4.4281e-05,0.50677
4.464e-05,0.5081
4.5094e-05,0.50916
4.5428e-05,0.51051
4.5906e-05,0.5119
4.6193e-05,0.51559
4.6408e-05,0.51671
4.6647e-05,0.51781
4.6958e-05,0.51918
4.7364e-05,0.52084
4.7794e-05,0.52201
4.8368e-05,0.52299
4.8798e-05,0.52406
4.9252e-05,0.52533
4.961e-05,0.52656
5.0088e-05,0.528
5.0351e-05,0.52921
5.0758e-05,0.53065
5.1212e-05,0.532
5.1642e-05,0.53356
5.1976e-05,0.53497
5.2383e-05,0.53598
5.286e-05,0.53741
5.3362e-05,0.53869
5.3769e-05,0.5399
5.427e-05,0.54115
5.4701e-05,0.542
5.5226e-05,0.54316
5.5704e-05,0.54446
5.6206e-05,0.54572
5.6803e-05,0.54691
5.721e-05,0.54822
5.7688e-05,0.54922
5.8309e-05,0.55058
5.8835e-05,0.55175
5.9289e-05,0.55279
5.9671e-05,0.55394
6.0412e-05,0.55533
6.0938e-05,0.55696
6.1368e-05,0.55831
6.1774e-05,0.55937
6.2013e-05,0.5606
6.2706e-05,0.56181
6.3065e-05,0.56294
6.3614e-05,0.56422
6.4044e-05,0.56519
6.4498e-05,0.5663
6.4929e-05,0.56722
6.543e-05,0.56857
6.5765e-05,0.56966
6.6291e-05,0.57085
6.6721e-05,0.5719
6.7008e-05,0.573
6.7629e-05,0.57422
6.8107e-05,0.57552
6.8633e-05,0.57678
6.9206e-05,0.57779
6.9732e-05,0.5799
7.0305e-05,0.58104
7.0616e-05,0.58232
7.1094e-05,0.58329
7.1644e-05,0.58431
7.2408e-05,0.5852
7.2767e-05,0.58632
7.334e-05,0.58739
7.3938e-05,0.58849
7.4631e-05,0.58964
7.5085e-05,0.59061
7.5634e-05,0.59168
7.6232e-05,0.59287
7.6686e-05,0.5941
7.7331e-05,0.59522
7.7809e-05,0.5964
7.8383e-05,0.59771
7.8956e-05,0.59895
7.9673e-05,0.60007
8.0366e-05,0.60115
8.0916e-05,0.60235
8.1585e-05,0.60346
8.2158e-05,0.60474
8.2708e-05,0.6058
8.3449e-05,0.60711
8.3927e-05,0.60849
8.4524e-05,0.60964
8.5169e-05,0.61093
8.5719e-05,0.61204
8.634e-05,0.61331
8.6771e-05,0.61441
8.7535e-05,0.61528
8.8133e-05,0.61674
8.8945e-05,0.61803
8.9566e-05,0.61916
9.0236e-05,0.62021
9.0929e-05,0.62121
9.155e-05,0.62223
9.2291e-05,0.6234
9.2888e-05,0.62439
9.3772e-05,0.62545
9.4609e-05,0.62665
9.5087e-05,0.62786
9.5684e-05,0.62902
9.6736e-05,0.63022
9.7381e-05,0.63157
9.8217e-05,0.63276
9.903e-05,0.63376
9.9842e-05,0.63502
0.00010039,0.63588
0.00010113,0.63692
0.0001018,0.63824
0.00010266,0.63927
0.00010374,0.64042
0.00010457,0.64152
0.00010541,0.6426
0.00010646,0.64384
0.00010732,0.64475
0.0001079,0.64583
0.00010852,0.64689
0.00010914,0.64818
0.00011009,0.64928
0.00011083,0.65022
0.00011165,0.6515
0.00011229,0.65264
0.00011315,0.65376
0.00011418,0.65477
0.00011497,0.65604
0.0001159,0.65695
0.00011664,0.65805
0.00011745,0.65904
0.0001182,0.6602
0.00011874,0.66131
0.00011949,0.66247
0.00012039,0.66371
0.00012118,0.66496
0.00012238,0.66609
0.0001234,0.66724
0.00012436,0.66855
0.00012534,0.66963
0.00012615,0.67099
0.00012701,0.67206
0.0001279,0.67313
0.00012876,0.67424
0.00012979,0.6755
0.00013072,0.67661
0.0001317,0.67782
0.00013253,0.67913
0.00013344,0.68008
0.0001344,0.68145
0.00013528,0.6827
0.00013617,0.68399
0.00013707,0.68499
0.0001382,0.68604
0.00013894,0.68729
0.00014004,0.68825
0.00014106,0.6896
0.00014204,0.69058
0.00014322,0.69196
0.00014403,0.693
0.00014529,0.69407
0.00014625,0.69518
0.00014733,0.69628
0.00014831,0.6977
0.00014919,0.699
0.00015017,0.70015
0.00015113,0.70122
0.00015222,0.70238
0.00015318,0.70358
0.00015418,0.70457
0.00015533,0.70586
0.00015624,0.70677
0.00015708,0.70779
0.00015827,0.70871
0.0001593,0.70963
0.00016052,0.7105
0.00016133,0.71165
0.00016233,0.71254
0.00016336,0.71344
0.00016453,0.71442
0.00016573,0.71538
0.00016685,0.71651
0.00016776,0.71741
0.00016893,0.71827
0.00017015,0.71947
0.00017127,0.7206
0.00017215,0.7216
0.00017316,0.72268
0.00017443,0.7235
0.00017576,0.72424
0.00017696,0.72507
0.00017815,0.72606
0.00017935,0.7269
0.0001805,0.72803
0.00018174,0.72895
0.00018288,0.72998
0.00018437,0.73084
0.00018525,0.73176
0.00018666,0.73285
0.00018759,0.73389
0.00018895,0.73479
0.00019008,0.73601
0.00019113,0.73708
0.00019216,0.73809
0.00019352,0.73895
0.00019491,0.74007
0.00019612,0.74104
0.00019777,0.74204
0.00019894,0.74297
0.00020035,0.74382
0.00020179,0.74479
0.00020305,0.7455
0.00020432,0.74648
0.00020573,0.74745
0.00020707,0.74835
0.00020853,0.74937
0.00021003,0.75018
0.00021139,0.75117
0.00021288,0.75212
0.00021417,0.75309
0.00021558,0.75405
0.0002167,0.75491
0.00021816,0.75571
0.00021978,0.75653
0.00022091,0.75739
0.00022234,0.75812
0.00022399,0.75907
0.00022533,0.75997
0.00022669,0.7608
0.00022812,0.76186
0.0002297,0.76256
0.00023109,0.76342
0.00023264,0.7644
0.00023422,0.76517
0.00023558,0.76587
0.00023692,0.76662
0.0002383,0.76742
0.0002399,0.76829
0.00024131,0.76904
0.00024256,0.76968
0.00024416,0.77074
0.00024564,0.77182
0.0002475,0.77259
0.00024901,0.77335
0.00025068,0.77421
0.00025223,0.77491
0.00025372,0.77577
0.00025503,0.77664
0.00025654,0.77751
0.00025823,0.77845
0.00025974,0.77914
0.00026189,0.78011
0.00026359,0.78101
0.00026566,0.7817
0.0002677,0.7826
0.00026944,0.78335
0.00027135,0.78406
0.00027329,0.78479
0.00027494,0.7855
0.00027709,0.78634
0.00027881,0.78708
0.00028046,0.7879
0.00028206,0.78859
0.00028418,0.78937
0.00028645,0.79037
0.00028858,0.79096
0.00029078,0.79169
0.00029291,0.79247
0.00029503,0.7932
0.0002973,0.79393
0.00029898,0.79472
0.00030091,0.79559
0.00030299,0.79636
0.0003049,0.79717
0.00030689,0.79792
0.00030873,0.79855
0.00031081,0.79942
0.00031298,0.80018
0.0003152,0.80119
0.0003175,0.80187
0.00031953,0.80257
0.00032168,0.80312
0.00032409,0.80378
0.00032648,0.80444
0.00032887,0.80517
0.0003309,0.80586
0.00033341,0.80666
0.00033564,0.80731
0.00033764,0.80788
0.00033958,0.80878
0.00034149,0.80944
0.00034381,0.8102
0.00034622,0.811
0.00034859,0.81176
0.00035059,0.81248
0.00035294,0.81316
0.00035547,0.81369
0.00035776,0.81441
0.00035989,0.81502
0.00036209,0.8159
0.00036448,0.8168
0.00036658,0.8174
0.00036897,0.8182
0.00037153,0.81888
0.00037406,0.81944
0.00037681,0.82028
0.00037882,0.82105
0.00038118,0.82166
0.00038367,0.82236
0.0003858,0.82305
0.00038852,0.82363
0.00039089,0.82439
0.00039323,0.82513
0.00039555,0.8261
0.00039813,0.82706
0.00040059,0.82772
0.00040291,0.82832
0.00040541,0.82894
0.00040802,0.82964
0.00041048,0.83041
0.00041282,0.831
0.0004154,0.83179
0.00041777,0.83242
0.00042023,0.8331
0.00042334,0.8338
0.00042599,0.83462
0.00042879,0.83519
0.00043113,0.83616
0.00043409,0.83688
0.0004367,0.8375
0.00043947,0.83803
0.00044174,0.83875
0.00044406,0.83951
0.00044688,0.84014
0.00044919,0.84089
0.00045201,0.84126
0.0004551,0.84193
0.00045737,0.84263
0.00046009,0.84336
0.00046248,0.84392
0.00046487,0.8446
0.00046783,0.84527
0.00047073,0.8459
0.00047345,0.84656
0.0004761,0.84725
0.00047876,0.84798
0.00048162,0.84846
0.00048418,0.84897
0.00048676,0.84949
0.00048941,0.85027
0.00049259,0.85079
0.00049501,0.85152
0.00049778,0.85224
0.000501,0.8528
0.00050346,0.85344
0.00050648,0.85404
0.00050965,0.85469
0.00051243,0.85526
0.0005157,0.85594
0.00051881,0.85647
0.0005217,0.85699
0.00052488,0.85772
0.00052837,0.85824
0.00053133,0.85889
0.00053456,0.85949
0.00053778,0.86018
0.00054048,0.86089
0.00054352,0.86163
0.00054674,0.86223
0.00055006,0.86275
0.00055291,0.86356
0.0005558,0.86431
0.00055898,0.86496
0.0005622,0.86555
0.000565,0.86616
0.00056811,0.86687
0.00057195,0.86755
0.00057554,0.86817
0.0005791,0.86883
0.00058194,0.86944
0.00058493,0.87026
0.00058787,0.87102
0.00059107,0.87174
0.00059427,0.87228
0.00059786,0.87296
0.0006012,0.87363
0.00060474,0.87424
0.00060833,0.87472
0.00061167,0.87535
0.00061483,0.87592
0.00061765,0.87644
0.00062099,0.87702
0.00062398,0.87762
0.00062706,0.87827
0.00062988,0.87882
0.00063363,0.8793
0.00063693,0.87983
0.00064102,0.88037
0.00064477,0.88087
0.00064869,0.88142
0.00065163,0.88191
0.00065492,0.8825
0.00065832,0.88294
0.000662,0.88363
0.00066546,0.88424
0.00066948,0.88472
0.00067251,0.88541
0.00067564,0.88595
0.00067975,0.88644
0.00068355,0.88689
0.00068731,0.88724
0.00069065,0.88796
0.00069474,0.88835
0.00069847,0.88883
0.00070248,0.88918
0.00070633,0.88954
0.00071056,0.88991
0.00071491,0.89047
0.00071873,0.89098
0.0007222,0.89137
0.00072619,0.89169
0.00073065,0.89217
0.00073493,0.89262
0.00073923,0.89311
0.00074361,0.89352
0.00074772,0.89397
0.00075161,0.89434
0.00075642,0.89473
0.00076022,0.89511
0.00076459,0.89546
0.00076877,0.89578
0.00077288,0.89632
0.00077721,0.89668
0.00078093,0.89703
0.000786,0.89746
0.00079037,0.89789
0.00079494,0.89838
0.000799,0.89879
0.00080347,0.8993
0.00080758,0.89976
0.00081255,0.90024
0.000817,0.90056
0.00082146,0.90107
0.00082555,0.90145
0.0008304,0.90188
0.00083504,0.9024
0.00083948,0.90283
0.00084436,0.90319
0.00084995,0.90361
0.0008548,0.90403
0.00085987,0.90448
0.00086453,0.90489
0.00086976,0.90533
0.00087454,0.90579
0.00087944,0.9062
0.00088446,0.90663
0.00088962,0.90713
0.00089454,0.90769
0.00090011,0.90805
0.00090494,0.90836
0.00091024,0.90876
0.00091502,0.90914
0.00092009,0.90964
0.00092508,0.90998
0.00092993,0.9103
0.00093483,0.91072
0.00094009,0.91115
0.00094539,0.9115
0.00095048,0.91199
0.00095636,0.91241
0.00096164,0.91283
0.0009676,0.91323
0.00097323,0.91348
0.00097852,0.91373
0.00098389,0.9141
0.00098977,0.9145
0.00099625,0.91479
0.0010025,0.91514
0.0010079,0.91543
0.0010133,0.91576
0.0010186,0.91605
0.001024,0.91647
0.0010298,0.91677
0.001035,0.91715
0.0010408,0.91734
0.0010471,0.91768
0.0010529,0.91789
0.0010584,0.91823
0.0010646,0.91875
0.0010712,0.91913
0.0010774,0.91954
0.0010835,0.91978
0.0010894,0.92008
0.0010955,0.92039
0.0011011,0.92067
0.0011067,0.92091
0.0011128,0.92115
0.0011182,0.92142
0.0011246,0.92164
0.0011308,0.92188
0.0011368,0.92207
0.0011432,0.92235
0.0011497,0.92253
0.0011558,0.9228
0.0011622,0.92306
0.0011684,0.92327
0.0011751,0.92361
0.001181,0.92395
0.0011872,0.92424
0.0011938,0.9244
0.0012002,0.92471
0.0012071,0.92495
0.0012142,0.92519
0.001221,0.92544
0.0012277,0.92579
0.0012345,0.92596
0.0012418,0.92614
0.0012492,0.92645
0.0012554,0.92679
0.0012627,0.92699
0.0012696,0.92721
0.0012768,0.92743
0.0012837,0.92777
0.0012912,0.928
0.0012982,0.92836
0.0013067,0.92863
0.0013136,0.92891
0.0013214,0.92908
0.001329,0.92928
0.001337,0.92954
0.0013445,0.92978
0.0013521,0.93004
0.0013599,0.93026
0.0013682,0.93053
0.0013759,0.93078
0.0013838,0.931
0.0013921,0.93123
0.0014,0.93152
0.0014082,0.93176
0.0014166,0.93199
0.0014248,0.93221
0.0014325,0.93245
0.0014405,0.93272
0.0014476,0.93292
0.0014561,0.93311
0.0014641,0.93339
0.0014709,0.93363
0.0014791,0.93389
0.001487,0.93403
0.0014949,0.93428
0.0015033,0.93445
0.001511,0.93462
0.0015196,0.9347
0.0015281,0.93498
0.0015355,0.93517
0.001544,0.93543
0.0015522,0.93564
0.0015599,0.93581
0.0015678,0.93597
0.0015763,0.93612
0.0015841,0.93635
0.0015919,0.9365
0.0015998,0.93678
0.0016078,0.93701
0.0016163,0.93722
0.0016247,0.93741
0.0016325,0.93765
0.0016401,0.93781
0.0016483,0.93799
0.0016562,0.93816
0.0016651,0.93836
0.0016729,0.93858
0.0016812,0.93882
0.0016896,0.939
0.0016982,0.93914
0.0017064,0.93935
0.0017145,0.93954
0.0017228,0.93976
0.0017315,0.93997
0.0017403,0.94018
0.001748,0.94042
0.0017563,0.9406
0.0017653,0.94074
0.0017737,0.94096
0.001782,0.94118
0.0017902,0.94145
0.0017985,0.94167
0.0018061,0.94188
0.0018143,0.94209
0.0018226,0.94225
0.0018313,0.9424
0.0018401,0.94268
0.0018484,0.94294
0.0018568,0.94311
0.0018651,0.9433
0.0018732,0.94354
0.0018817,0.94364
0.0018896,0.94379
0.0018987,0.94391
0.0019063,0.94405
0.0019139,0.94426
0.0019223,0.94433
0.0019298,0.94454
0.0019373,0.94474
0.0019449,0.94482
0.0019517,0.94495
0.0019584,0.94502
0.0019658,0.94524
0.001973,0.9454
0.0019797,0.94551
0.001987,0.94568
0.0019937,0.94586
0.002001,0.94609
0.0020074,0.94624
0.0020147,0.94638
0.0020223,0.94651
0.0020292,0.94666
0.0020357,0.94676
0.0020428,0.94684
0.0020494,0.947
0.0020565,0.94714
0.0020644,0.94734
0.0020711,0.94759
0.0020785,0.94772
0.0020853,0.94784
0.0020924,0.94801
0.0020997,0.94825
0.0021079,0.94835
0.0021145,0.94859
0.0021222,0.94871
0.0021292,0.94884
0.0021359,0.94895
0.002143,0.94902
0.00215,0.94923
0.0021569,0.94939
0.0021642,0.94953
0.0021713,0.94968
0.0021793,0.94991
0.002186,0.95006
0.0021944,0.95019
0.0022011,0.95033
0.0022086,0.95047
0.0022162,0.95061
0.0022241,0.95084
0.0022313,0.95098
0.0022389,0.95116
0.0022462,0.95127
0.002254,0.95138
0.0022612,0.95154
0.0022685,0.95164
0.0022768,0.95176
0.0022849,0.95189
0.0022929,0.95202
0.0023023,0.95214
0.0023097,0.95224
0.0023177,0.9524
0.0023257,0.95252
0.0023334,0.95268
0.0023407,0.95282
0.0023486,0.953
0.0023562,0.95316
0.0023642,0.95328
0.0023724,0.95344
0.0023808,0.95352
0.0023881,0.95366
0.0023959,0.95379
0.0024044,0.95389
0.0024122,0.95405
0.0024194,0.95415
0.002428,0.95424
0.0024365,0.95435
0.0024453,0.9545
0.0024542,0.95462
0.0024636,0.95474
0.0024717,0.95493
0.0024799,0.95501
0.0024881,0.95509
0.002497,0.95519
0.0025057,0.95532
0.0025144,0.9554
0.0025224,0.95554
0.0025311,0.95566
0.0025394,0.95587
0.0025484,0.95601
0.0025578,0.95605
0.002567,0.95613
0.002577,0.95625
0.0025857,0.95637
0.0025949,0.95653
0.0026042,0.95661
0.0026132,0.95678
0.002622,0.95689
0.0026309,0.95706
0.0026406,0.95717
0.0026504,0.95727
0.0026586,0.95739
0.0026679,0.95747
0.0026781,0.95757
0.0026875,0.95765
0.0026966,0.95771
0.0027057,0.95782
0.0027156,0.95803
0.0027249,0.95813
0.0027348,0.9583
0.0027452,0.95843
0.002755,0.95857
0.002765,0.95861
0.0027753,0.95868
0.0027852,0.95889
0.0027953,0.95899
0.0028057,0.95923
0.0028144,0.95938
0.0028245,0.95949
0.0028344,0.95963
0.0028446,0.9598
0.0028547,0.95983
0.0028647,0.9599
0.0028759,0.96008
0.0028868,0.96027
0.0028968,0.96034
0.0029078,0.96044
0.0029181,0.96055
0.0029283,0.96067
0.002938,0.96073
0.0029491,0.96083
0.0029598,0.96098
0.00297,0.96112
0.0029801,0.96129
0.0029898,0.96139
0.0030001,0.96145
0.0030121,0.96149
0.0030233,0.96155
0.0030343,0.96176
0.003045,0.96187
0.0030563,0.96201
0.0030684,0.96209
0.003078,0.96218
0.0030891,0.96233
0.0031007,0.96246
0.0031116,0.96256
0.0031238,0.9627
0.0031354,0.9628
0.0031473,0.96294
0.0031596,0.96305
0.0031717,0.96315
0.0031839,0.96333
0.0031961,0.96344
0.0032077,0.96357
0.0032201,0.9636
0.003232,0.9637
0.0032445,0.96384
0.0032579,0.96392
0.0032711,0.96398
0.0032846,0.96402
0.0032977,0.9641
0.0033123,0.96422
0.0033255,0.96429
0.0033393,0.96434
0.0033536,0.96444
0.0033679,0.96454
0.0033807,0.96464
0.0033956,0.96467
0.0034094,0.96475
0.0034232,0.96486
0.0034368,0.96498
0.0034518,0.96506
0.0034664,0.96512
0.0034811,0.96521
0.0034961,0.9654
0.0035102,0.96545
0.0035256,0.96552
0.0035409,0.96566
0.0035573,0.96575
0.0035729,0.9658
0.0035882,0.96586
0.0036045,0.96595
0.0036203,0.966
0.0036361,0.9661
0.0036529,0.96617
0.0036698,0.96624
0.0036867,0.9663
0.0037049,0.96635
0.0037221,0.96642
0.0037401,0.96648
0.0037599,0.96661
0.0037778,0.96666
0.003796,0.96683
0.0038152,0.9669
0.0038335,0.96696
0.003853,0.96704
0.0038725,0.96714
0.0038905,0.9672
0.00391,0.96727
0.0039297,0.96738
0.0039499,0.96746
0.0039702,0.96756
0.0039899,0.96759
0.0040111,0.96765
0.0040322,0.96767
0.0040536,0.9678
0.0040767,0.96784
0.0040984,0.96788
0.0041212,0.96793
0.004145,0.96797
0.0041688,0.968
0.0041918,0.96808
0.0042145,0.96812
0.0042393,0.96817
0.0042659,0.96825
0.004292,0.96829
0.0043179,0.96835
0.004345,0.96838
0.0043728,0.96838
0.0044031,0.96838
0.0044316,0.96838
0.0044611,0.96839
0.0044918,0.96839
0.0045251,0.96842
0.0045583,0.96842
0.0045914,0.96842
0.0046271,0.96849
0.004663,0.9685
0.0047025,0.96855
0.0047421,0.96855
0.0047867,0.96855
0.0048319,0.96859
0.00488,0.96862
0.0049327,0.96863
0.0049886,0.96863
0.0050476,0.96863
0.0051103,0.96864
0.005179,0.96867
0.0052547,0.9687
0.0053371,0.9687
0.0054286,0.96874
0.0055346,0.96877
0.0056576,0.9688
0.0058031,0.96883
0.0059751,0.96884
0.00619,0.96885
0.0064448,0.96888
0.0067434,0.96894
0.007081,0.96897
0.0075016,0.96901
0.0080042,0.96905
0.0085507,0.96905
0.0091244,0.96905
0.0097129,0.96905
0.010335,0.96907
0.010862,0.96908
0.011278,0.96908
0.011667,0.96908
0.012018,0.96908
0.012043,0.96908
0.012045,0.96909
0.012045,0.96909
0.012047,0.96909
0.012048,0.96909
0.012049,0.96909
0.01205,0.96909
0.012051,0.96909
0.012053,0.96909
0.012054,0.96909
0.012055,0.96909
0.012056,0.96909
0.012058,0.96909
0.012059,0.96909
0.012061,0.96909
0.012062,0.96909
0.012063,0.96909
0.012065,0.96909
0.012067,0.96909
0.012068,0.96909
0.01207,0.96909
0.012071,0.96909
0.012073,0.96909
0.012075,0.96909
0.012077,0.96909
0.012079,0.96909
0.012081,0.96909
0.012084,0.96909
0.012086,0.96911
0.012088,0.96911
0.012092,0.96911
0.012095,0.96911
0.012097,0.96911
0.012101,0.96911
0.012106,0.96911
0.012111,0.96911
0.012119,0.96911
0.012129,0.96911
0.012139,0.96911
0.012148,0.96911
0.012157,0.96911
0.012164,0.96911
0.012174,0.96911
0.012186,0.96911
0.012201,0.96911
0.012214,0.96911
0.012224,0.96911
0.012232,0.96911
0.01225,0.96911
0.012344,0.96911
0.01274,0.96911
1,1


==> images/datFiles/vascuN.dat <==
0,0
0,8.5682e-05
0,0.00017136
0,0.00025705
0,0.00034273
0,0.00042841
0,0.00051409
0,0.00059978
0,0.00068546
0,0.00077114
0,0.00085682
0,0.00094251
0,0.0010282
0,0.0011139
0,0.0011996
0,0.0012852
0,0.0014566
0,0.0015423
0,0.001628
0,0.0017136
0,0.001885
0,0.0019707
0,0.0020564
0,0.0021421
0,0.0022277
0,0.0023991
0,0.0024848
0,0.0026562
0,0.0028275
0,0.0029132
0,0.0029989
0,0.0030846
0,0.0031703
0,0.0033416
0,0.0034273
0,0.003513
0,0.0036843
0,0.0038557
0,0.0041984
0,0.0042841
0,0.0044555
0,0.0045412
0,0.0047125
0,0.0047982
0,0.0048839
0,0.0050553
0,0.0051409
0,0.0052266
0,0.005398
0,0.0054837
0,0.0055694
0,0.0057407
0,0.0059121
0,0.0059978
0,0.0063405
0,0.0064262
0,0.0067689
0,0.0068546
0,0.0069403
0,0.007026
0,0.0071973
0,0.0073687
0,0.0074544
0,0.0077114
0,0.0077971
0,0.0078828
0,0.0081398
0,0.0083112
0,0.0084826
0,0.0086539
0,0.0087396
0,0.0088253
0,0.0089967
0,0.009168
0,0.0093394
0,0.0095964
0,0.0096821
0,0.0098535
0,0.0099392
0,0.010196
0,0.010539
0,0.01071
0,0.010796
0,0.011053
0,0.011139
0,0.011224
0,0.01131
0,0.011481
0,0.011653
0,0.011738
0,0.011824
0,0.01191
0,0.011996
0,0.012167
0,0.012253
0,0.012424
0,0.01251
0,0.012681
0,0.012767
0,0.012852
0,0.012938
0,0.013024
0,0.013452
0,0.013624
0,0.013881
0,0.014052
0,0.014309
0,0.014566
0,0.014737
0,0.014909
0,0.01508
0,0.015251
0,0.015423
0,0.015509
0,0.01568
0,0.015851
0,0.015937
0,0.016365
0,0.016537
0,0.016708
0,0.016879
0,0.017051
0,0.017222
0,0.017308
0,0.017822
0,0.01825
0,0.018593
0,0.019022
0,0.019279
0,0.01945
0,0.019621
0,0.019793
0,0.019964
0,0.02005
0,0.020135
0,0.020221
0,0.020307
0,0.020392
0,0.020478
0,0.020735
0,0.020907
0,0.020992
0,0.021078
0,0.021164
0,0.021249
0,0.021506
0,0.021678
0,0.021935
0,0.022449
0,0.022706
0,0.022792
0,0.022877
0,0.022963
0,0.023306
0,0.023648
0,0.023734
0,0.023905
0,0.024162
0,0.024334
0,0.024505
0,0.024934
0,0.025105
0,0.025362
0,0.025619
0,0.025876
0,0.026047
0,0.026219
0,0.02639
0,0.026647
0,0.027076
0,0.027247
0,0.027418
0,0.02759
0,0.027847
0,0.028104
0,0.02819
0,0.028618
0,0.028789
0,0.028961
0,0.029218
0,0.029389
0,0.029646
0,0.029903
0,0.030075
0,0.030417
0,0.030674
0,0.03076
0,0.031017
0,0.031274
0,0.031788
0,0.031874
0,0.032302
0,0.032645
0,0.033073
0,0.033245
0,0.033502
0,0.033588
0,0.033845
0,0.03393
0,0.034102
0,0.03453
0,0.034616
0,0.034701
0,0.035044
2.1525e-07,0.035387
2.1525e-07,0.035644
2.1525e-07,0.035987
2.1525e-07,0.036244
4.305e-07,0.036415
4.305e-07,0.036758
4.305e-07,0.037015
4.305e-07,0.037529
4.305e-07,0.038043
4.305e-07,0.038129
4.305e-07,0.038386
4.305e-07,0.038643
4.305e-07,0.038814
4.305e-07,0.039157
4.305e-07,0.039328
4.305e-07,0.039585
4.305e-07,0.039671
4.305e-07,0.039842
6.4575e-07,0.040528
6.4575e-07,0.040699
6.4575e-07,0.040785
6.4575e-07,0.040871
6.4575e-07,0.041385
8.6099e-07,0.041556
8.6099e-07,0.041899
8.6099e-07,0.042156
8.6099e-07,0.042584
1.0762e-06,0.043098
1.0762e-06,0.043527
1.0762e-06,0.043869
1.0762e-06,0.044041
1.0762e-06,0.044641
1.5067e-06,0.045155
1.5067e-06,0.045497
1.5067e-06,0.046011
1.5067e-06,0.04644
1.5067e-06,0.046611
1.5067e-06,0.047211
1.5067e-06,0.047639
1.5067e-06,0.048068
1.5067e-06,0.048496
1.722e-06,0.048668
1.722e-06,0.048925
1.722e-06,0.049524
1.722e-06,0.050124
1.722e-06,0.050638
1.722e-06,0.051067
1.722e-06,0.051152
1.722e-06,0.051752
1.722e-06,0.051924
1.722e-06,0.052266
1.9372e-06,0.05278
1.9372e-06,0.053037
2.1525e-06,0.053466
2.1525e-06,0.05398
2.1525e-06,0.054066
2.1525e-06,0.054665
2.3677e-06,0.055008
2.3677e-06,0.055265
2.583e-06,0.056036
2.583e-06,0.056208
2.7982e-06,0.056807
3.0135e-06,0.057236
3.2287e-06,0.058178
3.444e-06,0.05835
3.444e-06,0.058521
3.444e-06,0.058778
3.8745e-06,0.059207
3.8745e-06,0.059806
4.0897e-06,0.060577
4.0897e-06,0.061092
4.0897e-06,0.061777
4.305e-06,0.061948
4.5202e-06,0.062463
4.9507e-06,0.063148
4.9507e-06,0.063405
5.3812e-06,0.063576
5.5965e-06,0.064433
5.8117e-06,0.064605
5.8117e-06,0.065033
6.027e-06,0.065461
6.027e-06,0.066061
6.4575e-06,0.066404
6.4575e-06,0.066747
6.4575e-06,0.067175
6.4575e-06,0.068375
6.6727e-06,0.068632
6.6727e-06,0.06906
6.888e-06,0.069746
7.3185e-06,0.070431
7.3185e-06,0.071116
7.3185e-06,0.071716
7.3185e-06,0.07223
7.5337e-06,0.072659
7.5337e-06,0.07343
7.5337e-06,0.073944
7.5337e-06,0.074287
7.7489e-06,0.074715
8.1794e-06,0.075315
8.1794e-06,0.076
8.1794e-06,0.076857
8.3947e-06,0.077371
8.3947e-06,0.077543
8.3947e-06,0.078057
8.3947e-06,0.078228
8.6099e-06,0.078742
8.8252e-06,0.079085
9.0404e-06,0.079428
9.0404e-06,0.079856
9.0404e-06,0.080627
9.2557e-06,0.08157
9.2557e-06,0.082084
9.9014e-06,0.082512
1.0332e-05,0.083712
1.0332e-05,0.084226
1.0762e-05,0.08474
1.1193e-05,0.085511
1.1193e-05,0.086282
1.1408e-05,0.086968
1.1408e-05,0.087739
1.1408e-05,0.088167
1.1623e-05,0.088424
1.1839e-05,0.089195
1.1839e-05,0.089795
1.2269e-05,0.090566
1.2484e-05,0.091252
1.3345e-05,0.09168
1.3561e-05,0.092708
1.3561e-05,0.093308
1.3776e-05,0.093651
1.3991e-05,0.094336
1.3991e-05,0.095022
1.3991e-05,0.09605
1.4422e-05,0.096735
1.4637e-05,0.09725
1.4852e-05,0.097764
1.5067e-05,0.099049
1.5283e-05,0.099906
1.5283e-05,0.10068
1.5498e-05,0.10136
1.5498e-05,0.10248
1.5713e-05,0.10308
1.5713e-05,0.10393
1.5713e-05,0.10428
1.5928e-05,0.1053
1.5928e-05,0.1059
1.6144e-05,0.1065
1.6359e-05,0.10762
1.7435e-05,0.10847
1.7866e-05,0.10942
1.7866e-05,0.11019
1.8081e-05,0.11139
1.8296e-05,0.11224
1.8511e-05,0.11302
1.8511e-05,0.11344
1.8942e-05,0.11464
1.8942e-05,0.11541
1.9588e-05,0.1161
1.9588e-05,0.11661
2.0449e-05,0.11713
2.0879e-05,0.11764
2.1094e-05,0.11807
2.174e-05,0.1185
2.1955e-05,0.11953
2.1955e-05,0.12081
2.2171e-05,0.12193
2.2601e-05,0.12278
2.2816e-05,0.12364
2.3247e-05,0.12433
2.3677e-05,0.12527
2.4108e-05,0.12595
2.4323e-05,0.12672
2.4323e-05,0.1275
2.4754e-05,0.12827
2.5399e-05,0.12929
2.5399e-05,0.13024
2.6045e-05,0.13101
2.6045e-05,0.13204
2.626e-05,0.13315
2.6476e-05,0.13392
2.6476e-05,0.13478
2.6906e-05,0.13615
2.7121e-05,0.13709
2.7337e-05,0.13795
2.7552e-05,0.13881
2.7767e-05,0.13983
2.7982e-05,0.14035
2.8413e-05,0.14146
2.8843e-05,0.14258
2.9059e-05,0.14335
2.9489e-05,0.14463
3.035e-05,0.14532
3.1426e-05,0.14575
3.2072e-05,0.14703
3.2072e-05,0.14806
3.2503e-05,0.14909
3.2718e-05,0.1496
3.2718e-05,0.15054
3.3364e-05,0.15183
3.3794e-05,0.15286
3.4225e-05,0.15414
3.5086e-05,0.15526
3.5731e-05,0.15646
3.5731e-05,0.15731
3.5947e-05,0.15791
3.5947e-05,0.1592
3.6808e-05,0.16057
3.7238e-05,0.16125
3.8099e-05,0.16203
3.9175e-05,0.16305
4.0036e-05,0.16391
4.0682e-05,0.16485
4.1112e-05,0.16588
4.1543e-05,0.16751
4.1973e-05,0.16871
4.1973e-05,0.16931
4.2189e-05,0.16999
4.3911e-05,0.17119
4.4341e-05,0.17222
4.4772e-05,0.17334
4.5417e-05,0.17428
4.6709e-05,0.17573
4.6924e-05,0.17702
4.7139e-05,0.17839
4.757e-05,0.17933
4.8861e-05,0.1807
4.9292e-05,0.18199
4.9938e-05,0.18285
5.0153e-05,0.18396
5.0583e-05,0.1849
5.166e-05,0.18593
5.1875e-05,0.18696
5.2736e-05,0.1879
5.2951e-05,0.18927
5.3382e-05,0.19081
5.3812e-05,0.19159
5.4673e-05,0.19279
5.4888e-05,0.1939
5.5965e-05,0.19467
5.661e-05,0.19596
5.7256e-05,0.19707
5.7902e-05,0.19878
5.8548e-05,0.19921
5.8763e-05,0.20024
5.9839e-05,0.20153
6.07e-05,0.20315
6.1776e-05,0.20487
6.1992e-05,0.20649
6.3283e-05,0.20787
6.4359e-05,0.20984
6.479e-05,0.21069
6.5005e-05,0.21215
6.5651e-05,0.21266
6.5651e-05,0.21369
6.6942e-05,0.21532
6.7158e-05,0.21712
6.8234e-05,0.21858
6.9525e-05,0.2196
7.1247e-05,0.22072
7.2324e-05,0.22243
7.2754e-05,0.22346
7.3185e-05,0.22492
7.3615e-05,0.22543
7.4261e-05,0.2268
7.5983e-05,0.22783
7.6413e-05,0.2286
7.7705e-05,0.22997
7.8996e-05,0.23126
8.0503e-05,0.23246
8.1579e-05,0.23391
8.2871e-05,0.23503
8.3732e-05,0.23623
8.4593e-05,0.23725
8.5669e-05,0.23828
8.8467e-05,0.2394
9.062e-05,0.24034
9.1911e-05,0.24162
9.3633e-05,0.243
9.557e-05,0.24488
9.7077e-05,0.24574
9.8153e-05,0.24788
9.9445e-05,0.24925
0.00010117,0.25096
0.00010353,0.25191
0.00010526,0.25336
0.00010655,0.25422
0.00010935,0.25491
0.00011128,0.2561
0.00011279,0.25765
0.00011365,0.25902
0.0001171,0.26005
0.00011925,0.2609
0.00012054,0.26236
0.00012312,0.26339
0.00012484,0.26527
0.000127,0.26673
0.00012915,0.26819
0.00013173,0.26921
0.00013367,0.27076
0.00013582,0.27187
0.0001369,0.27367
0.00013862,0.27504
0.00014099,0.27624
0.000144,0.27718
0.00014551,0.27821
0.00014658,0.27915
0.00014852,0.28044
0.00014938,0.28164
0.00015132,0.28275
0.00015261,0.28387
0.00015519,0.28472
0.00015713,0.28575
0.00015928,0.28721
0.00016165,0.28875
0.00016574,0.28986
0.00016789,0.29063
0.00017026,0.29261
0.00017328,0.29432
0.0001778,0.2956
0.00018102,0.29672
0.00018533,0.29758
0.0001892,0.29912
0.00019308,0.30032
0.00019588,0.30117
0.00020061,0.30169
0.00020319,0.30306
0.00020599,0.30434
0.00020987,0.30546
0.00021396,0.30657
0.00021783,0.3082
0.000223,0.30966
0.00022709,0.3106
0.00023096,0.31163
0.0002357,0.31334
0.00024,0.31497
0.00024323,0.3166
0.00024904,0.31822
0.00025507,0.31942
0.00026045,0.32122
0.00026669,0.32234
0.00027207,0.32328
0.00027939,0.32482
0.00028563,0.32611
0.00029166,0.32782
0.0002964,0.32971
0.00030307,0.33108
0.00030996,0.33219
0.00031771,0.33348
0.00032503,0.33536
0.00033342,0.33622
0.0003416,0.33742
0.00035129,0.33922
0.00036011,0.34059
0.00036958,0.34213
0.00038056,0.34333
0.00039154,0.34504
0.00040295,0.34633
0.00041306,0.34779
0.00042533,0.34933
0.00043739,0.3507
0.00044858,0.3519
0.00045891,0.35361
0.00046989,0.35464
0.00048474,0.35601
0.00049895,0.35712
0.00051401,0.35824
0.00052844,0.35961
0.00054286,0.36107
0.00055922,0.36227
0.00057127,0.36449
0.00058978,0.36561
0.00060571,0.36638
0.00062293,0.36801
0.00064532,0.36886
0.00066555,0.36963
0.00068492,0.37118
0.00070817,0.37263
0.00073055,0.37418
0.00075789,0.37546
0.00077791,0.37649
0.00080159,0.37837
0.00082634,0.37974
0.00085647,0.38086
0.00088812,0.38274
0.0009232,0.38411
0.00095527,0.38514
0.00098993,0.38609
0.0010282,0.38694
0.0010631,0.38806
0.0011006,0.3896
0.0011434,0.39088
0.0011858,0.39191
0.0012299,0.3938
0.0012844,0.39508
0.001336,0.3968
0.001397,0.3974
0.0014654,0.39825
0.001522,0.39937
0.0015875,0.40082
0.0016522,0.40245
0.001731,0.40365
0.0018031,0.40476
0.0018821,0.40656
0.0019786,0.40776
0.0020681,0.40879
0.0021632,0.41033
0.0022653,0.41162
0.0023697,0.41342
0.0024786,0.41445
0.0026041,0.4159
0.0027352,0.41727
0.0028598,0.41839
0.0029997,0.42036
0.0031441,0.42156
0.0033058,0.42276
0.0034631,0.42439
0.0036302,0.42533
0.0038069,0.42678
0.0039957,0.42798
0.0042027,0.43013
0.0044318,0.43115
0.0046829,0.43278
0.004929,0.43484
0.0051838,0.43561
0.0054703,0.43732
0.0057618,0.43818
0.00607,0.43972
0.0063894,0.44126
0.0067328,0.44281
0.0070967,0.44426
0.0074876,0.44555
0.0078947,0.44735
0.0083271,0.44829
0.0087968,0.44975
0.0092649,0.45138
0.0097691,0.45317
0.01029,0.4548
0.010853,0.45652
0.011453,0.4578
0.012069,0.45943
0.012753,0.46123
0.013451,0.4626
0.014171,0.46448
0.014939,0.46654
0.015741,0.46783
0.016625,0.46945
0.01753,0.47117
0.01846,0.47262
0.019445,0.47434
0.020505,0.47605
0.021595,0.47777
0.022755,0.47888
0.023958,0.48059
0.025251,0.48162
0.026572,0.48368
0.027949,0.48582
0.029438,0.48796
0.030984,0.49062
0.032599,0.49233
0.034287,0.49387
0.036037,0.49516
0.037864,0.49756
0.039773,0.49987
0.041775,0.50193
0.043877,0.50347
0.046015,0.50527
0.048289,0.50707
0.05066,0.50878
0.053113,0.51041
0.05564,0.51255
0.058303,0.51487
0.061026,0.51735
0.063892,0.51855
0.06688,0.52061
0.069962,0.52249
0.07316,0.52361
0.076474,0.52515
0.079919,0.5278
0.083515,0.52943
0.087177,0.53097
0.090961,0.53312
0.094898,0.53586
0.098943,0.53843
0.10316,0.5404
0.10744,0.54366
0.11195,0.5464
0.11656,0.54811
0.12132,0.55085
0.12621,0.55325
0.13127,0.55642
0.13645,0.55856
0.14174,0.56079
0.14726,0.56328
0.15282,0.56525
0.15856,0.56773
0.16448,0.57005
0.17049,0.57296
0.17665,0.57536
0.18293,0.57724
0.18947,0.57981
0.19609,0.58307
0.20286,0.58633
0.20978,0.58915
0.21683,0.59232
0.22405,0.59429
0.23138,0.59721
0.23884,0.60003
0.24649,0.60252
0.25423,0.60552
0.26211,0.6086
0.27019,0.61109
0.27832,0.61417
0.28658,0.61717
0.29497,0.62008
0.30345,0.62368
0.31209,0.62557
0.32068,0.62831
0.32953,0.63054
0.3384,0.63422
0.34744,0.63679
0.35643,0.63979
0.36555,0.64279
0.37478,0.64647
0.38414,0.64982
0.39345,0.65299
0.40283,0.65564
0.41225,0.65907
0.42174,0.66258
0.43128,0.66567
0.44087,0.66935
0.45052,0.67226
0.4601,0.67646
0.46979,0.67963
1,1


==> images/datFiles/vascuO.dat <==
0,0
0,0.00025705
0,0.00034273
0,0.00042841
0,0.00068546
0,0.00085682
0,0.0011996
0,0.0017993
0,0.0020564
0,0.0027418
0,0.00377
0,0.0042841
0,0.0048839
0,0.005398
0,0.0061691
0,0.0071116
0,0.009168
0,0.010025
0,0.010796
0,0.011824
0,0.012767
0,0.013281
0,0.014994
0,0.016108
0,0.017908
0,0.019022
0,0.020907
0,0.021935
0,0.02322
0,0.024505
0,0.026819
0,0.028018
0,0.029303
0,0.031017
0,0.033073
0,0.034016
0,0.036158
0,0.038129
0,0.039928
0,0.041299
0,0.043784
0,0.045412
0,0.047297
0,0.048668
0,0.050981
0,0.053209
0,0.05518
0,0.05715
0,0.05895
0,0.061349
0,0.062805
0,0.064862
0,0.066575
0,0.06906
0,0.072059
0,0.074458
0,0.076686
0,0.078828
0,0.081741
0,0.084312
0,0.087053
0,0.089367
0,0.092023
0,0.095193
0,0.09725
0,0.10008
0,0.10213
0,0.10522
0,0.10762
0,0.11044
0,0.11293
0,0.11524
0,0.11773
0,0.1215
0,0.12475
0,0.12972
0,0.13384
0,0.13769
0,0.14052
0,0.14506
0,0.14952
0,0.15217
0,0.155
0,0.15843
0,0.16263
2.1525e-07,0.16674
2.1525e-07,0.17068
2.1525e-07,0.17471
2.1525e-07,0.17856
2.1525e-07,0.18319
2.1525e-07,0.18816
2.1525e-07,0.1927
2.1525e-07,0.19647
2.1525e-07,0.20033
1.0762e-06,0.20495
1.0762e-06,0.20992
1.0762e-06,0.21532
1.2915e-06,0.2202
1.2915e-06,0.22526
1.2915e-06,0.23023
1.5067e-06,0.23477
1.5067e-06,0.24008
1.9372e-06,0.24565
2.1525e-06,0.25045
2.583e-06,0.25653
2.583e-06,0.26185
3.0135e-06,0.26707
3.444e-06,0.27256
3.6592e-06,0.27838
3.6592e-06,0.28301
4.305e-06,0.28866
5.8117e-06,0.295
6.4575e-06,0.30117
6.6727e-06,0.30734
7.3185e-06,0.3136
8.6099e-06,0.32028
9.9014e-06,0.32696
1.1623e-05,0.3333
1.2915e-05,0.33982
1.4206e-05,0.34633
1.7005e-05,0.35233
2.0233e-05,0.35918
2.2601e-05,0.36655
2.6906e-05,0.37315
3.2933e-05,0.37949
3.7023e-05,0.38514
4.1543e-05,0.39054
4.8e-05,0.3962
5.2305e-05,0.40168
5.9624e-05,0.40776
6.6297e-05,0.41393
7.4476e-05,0.41967
8.4377e-05,0.4249
9.6862e-05,0.43013
0.00010762,0.43518
0.00011796,0.44024
0.00013345,0.44606
0.00014572,0.45155
0.00016101,0.45626
0.00017887,0.46277
0.00019997,0.46825
0.00022235,0.47305
0.00024581,0.47759
0.00027294,0.48256
0.00029726,0.48693
0.00032589,0.4919
0.00036399,0.49687
0.00040316,0.50236
0.0004447,0.50655
0.00049292,0.5123
0.00054931,0.51615
0.00061453,0.52163
0.00068191,0.52532
0.00075143,0.52943
0.00084765,0.53492
0.000957,0.5398
0.0010663,0.54494
0.0012088,0.54914
0.001363,0.55342
0.0015444,0.55779
0.0017427,0.56268
0.0019915,0.56816
0.0022853,0.5733
0.0026271,0.57801
0.0030374,0.58324
0.0035034,0.59018
0.0040518,0.59524
0.0046761,0.60046
0.0053922,0.60672
0.0062562,0.6122
0.0072625,0.61837
0.0084238,0.62488
0.0097912,0.63276
0.011375,0.64116
0.013223,0.64827
0.015349,0.65684
0.017802,0.66395
0.020598,0.67175
0.0238,0.67989
0.027486,0.68794
0.03169,0.69583
0.036501,0.70679
0.041948,0.71579
0.048126,0.7247
0.055083,0.7355
0.062874,0.74544
0.071752,0.75563
0.081737,0.76737
0.092851,0.77825
0.10508,0.78914
0.11866,0.80027
0.13363,0.81304
0.15012,0.82418
0.16812,0.83618
0.18777,0.84826
0.20918,0.86017
0.23223,0.87242
0.25728,0.88321
0.28432,0.8941
0.31277,0.90498
0.34307,0.91517
0.37522,0.92349
0.40888,0.93248
0.44419,0.94191
0.48044,0.94962
0.51757,0.95947
0.55513,0.96538
0.59381,0.97181
0.63348,0.97644
0.67271,0.98106
0.71145,0.98621
0.74888,0.9898
0.78479,0.99263
0.81903,0.99529
0.8516,0.99794
0.88114,0.99897
0.90762,0.99957
0.93187,1
0.95403,1
0.97272,1
0.98642,1
0.99517,1
0.99891,1
1,1


==> images/datFiles/vascuP.dat <==
0,0
1.8257e-05,0.36318
1.8425e-05,0.36507
1.8592e-05,0.36706
1.8807e-05,0.36898
1.8998e-05,0.37077
1.9118e-05,0.373
1.9261e-05,0.37487
1.95e-05,0.37674
1.9739e-05,0.37872
1.9978e-05,0.38028
2.0121e-05,0.3818
2.0289e-05,0.38358
2.048e-05,0.38544
2.0552e-05,0.38734
2.0743e-05,0.38916
2.0982e-05,0.39089
2.1125e-05,0.39262
2.1436e-05,0.39442
2.1555e-05,0.39611
2.1746e-05,0.39789
2.2105e-05,0.39962
2.2416e-05,0.40128
2.2607e-05,0.40308
2.2798e-05,0.40482
2.2917e-05,0.40623
2.3037e-05,0.40779
2.3204e-05,0.40901
2.3419e-05,0.41027
2.3586e-05,0.41154
2.3706e-05,0.41289
2.3921e-05,0.41418
2.4184e-05,0.41559
2.4399e-05,0.41689
2.4757e-05,0.41805
2.4973e-05,0.41923
2.5259e-05,0.42038
2.5498e-05,0.4216
2.5761e-05,0.42295
2.6024e-05,0.42402
2.6239e-05,0.42548
2.643e-05,0.42672
2.655e-05,0.42801
2.6813e-05,0.42925
2.7123e-05,0.4305
2.7314e-05,0.43181
2.7553e-05,0.43299
2.784e-05,0.43432
2.8055e-05,0.43563
2.827e-05,0.43689
2.8748e-05,0.43817
2.9035e-05,0.43975
2.9274e-05,0.44101
2.9943e-05,0.44593
3.0254e-05,0.44729
3.0445e-05,0.44846
3.0732e-05,0.44985
3.1042e-05,0.45102
3.1305e-05,0.45223
3.1735e-05,0.45361
3.2118e-05,0.4549
3.2333e-05,0.45605
3.2691e-05,0.45746
3.2978e-05,0.45885
3.3098e-05,0.46001
3.3289e-05,0.46141
3.3671e-05,0.46274
3.3982e-05,0.46413
3.434e-05,0.46551
3.4627e-05,0.46668
3.5033e-05,0.46825
3.5344e-05,0.46929
3.5678e-05,0.47068
3.5893e-05,0.47182
3.6132e-05,0.47285
3.6443e-05,0.47408
3.6658e-05,0.47521
3.6921e-05,0.47639
3.7232e-05,0.47751
3.771e-05,0.47879
3.7901e-05,0.48032
3.8235e-05,0.48157
3.8594e-05,0.48281
3.8833e-05,0.48419
3.9215e-05,0.48541
3.9454e-05,0.48658
3.9789e-05,0.48787
4.0267e-05,0.48909
4.0553e-05,0.49044
4.0745e-05,0.49175
4.0888e-05,0.49332
4.1175e-05,0.49446
4.1438e-05,0.49587
4.1724e-05,0.49705
4.2155e-05,0.4983
4.2561e-05,0.49965
4.3039e-05,0.50114
4.3326e-05,0.50259
4.3612e-05,0.50419
4.4019e-05,0.50545
4.4281e-05,0.50677
4.464e-05,0.5081
4.5094e-05,0.50916
4.5428e-05,0.51051
4.5906e-05,0.5119
4.6193e-05,0.51559
4.6408e-05,0.51671
4.6647e-05,0.51781
4.6958e-05,0.51918
4.7364e-05,0.52084
4.7794e-05,0.52201
4.8368e-05,0.52299
4.8798e-05,0.52406
4.9252e-05,0.52533
4.961e-05,0.52656
5.0088e-05,0.528
5.0351e-05,0.52921
5.0758e-05,0.53065
5.1212e-05,0.532
5.1642e-05,0.53356
5.1976e-05,0.53497
5.2383e-05,0.53598
5.286e-05,0.53741
5.3362e-05,0.53869
5.3769e-05,0.5399
5.427e-05,0.54115
5.4701e-05,0.542
5.5226e-05,0.54316
5.5704e-05,0.54446
5.6206e-05,0.54572
5.6803e-05,0.54691
5.721e-05,0.54822
5.7688e-05,0.54922
5.8309e-05,0.55058
5.8835e-05,0.55175
5.9289e-05,0.55279
5.9671e-05,0.55394
6.0412e-05,0.55533
6.0938e-05,0.55696
6.1368e-05,0.55831
6.1774e-05,0.55937
6.2013e-05,0.5606
6.2706e-05,0.56181
6.3065e-05,0.56294
6.3614e-05,0.56422
6.4044e-05,0.56519
6.4498e-05,0.5663
6.4929e-05,0.56722
6.543e-05,0.56857
6.5765e-05,0.56966
6.6291e-05,0.57085
6.6721e-05,0.5719
6.7008e-05,0.573
6.7629e-05,0.57422
6.8107e-05,0.57552
6.8633e-05,0.57678
6.9206e-05,0.57779
6.9732e-05,0.5799
7.0305e-05,0.58104
7.0616e-05,0.58232
7.1094e-05,0.58329
7.1644e-05,0.58431
7.2408e-05,0.5852
7.2767e-05,0.58632
7.334e-05,0.58739
7.3938e-05,0.58849
7.4631e-05,0.58964
7.5085e-05,0.59061
7.5634e-05,0.59168
7.6232e-05,0.59287
7.6686e-05,0.5941
7.7331e-05,0.59522
7.7809e-05,0.5964
7.8383e-05,0.59771
7.8956e-05,0.59895
7.9673e-05,0.60007
8.0366e-05,0.60115
8.0916e-05,0.60235
8.1585e-05,0.60346
8.2158e-05,0.60474
8.2708e-05,0.6058
8.3449e-05,0.60711
8.3927e-05,0.60849
8.4524e-05,0.60964
8.5169e-05,0.61093
8.5719e-05,0.61204
8.634e-05,0.61331
8.6771e-05,0.61441
8.7535e-05,0.61528
8.8133e-05,0.61674
8.8945e-05,0.61803
8.9566e-05,0.61916
9.0236e-05,0.62021
9.0929e-05,0.62121
9.155e-05,0.62223
9.2291e-05,0.6234
9.2888e-05,0.62439
9.3772e-05,0.62545
9.4609e-05,0.62665
9.5087e-05,0.62786
9.5684e-05,0.62902
9.6736e-05,0.63022
9.7381e-05,0.63157
9.8217e-05,0.63276
9.903e-05,0.63376
9.9842e-05,0.63502
0.00010039,0.63588
0.00010113,0.63692
0.0001018,0.63824
0.00010266,0.63927
0.00010374,0.64042
0.00010457,0.64152
0.00010541,0.6426
0.00010646,0.64384
0.00010732,0.64475
0.0001079,0.64583
0.00010852,0.64689
0.00010914,0.64818
0.00011009,0.64928
0.00011083,0.65022
0.00011165,0.6515
0.00011229,0.65264
0.00011315,0.65376
0.00011418,0.65477
0.00011497,0.65604
0.0001159,0.65695
0.00011664,0.65805
0.00011745,0.65904
0.0001182,0.6602
0.00011874,0.66131
0.00011949,0.66247
0.00012039,0.66371
0.00012118,0.66496
0.00012238,0.66609
0.0001234,0.66724
0.00012436,0.66855
0.00012534,0.66963
0.00012615,0.67099
0.00012701,0.67206
0.0001279,0.67313
0.00012876,0.67424
0.00012979,0.6755
0.00013072,0.67661
0.0001317,0.67782
0.00013253,0.67913
0.00013344,0.68008
0.0001344,0.68145
0.00013528,0.6827
0.00013617,0.68399
0.00013707,0.68499
0.0001382,0.68604
0.00013894,0.68729
0.00014004,0.68825
0.00014106,0.6896
0.00014204,0.69058
0.00014322,0.69196
0.00014403,0.693
0.00014529,0.69407
0.00014625,0.69518
0.00014733,0.69628
0.00014831,0.6977
0.00014919,0.699
0.00015017,0.70015
0.00015113,0.70122
0.00015222,0.70238
0.00015318,0.70358
0.00015418,0.70457
0.00015533,0.70586
0.00015624,0.70677
0.00015708,0.70779
0.00015827,0.70871
0.0001593,0.70963
0.00016052,0.7105
0.00016133,0.71165
0.00016233,0.71254
0.00016336,0.71344
0.00016453,0.71442
0.00016573,0.71538
0.00016685,0.71651
0.00016776,0.71741
0.00016893,0.71827
0.00017015,0.71947
0.00017127,0.7206
0.00017215,0.7216
0.00017316,0.72268
0.00017443,0.7235
0.00017576,0.72424
0.00017696,0.72507
0.00017815,0.72606
0.00017935,0.7269
0.0001805,0.72803
0.00018174,0.72895
0.00018288,0.72998
0.00018437,0.73084
0.00018525,0.73176
0.00018666,0.73285
0.00018759,0.73389
0.00018895,0.73479
0.00019008,0.73601
0.00019113,0.73708
0.00019216,0.73809
0.00019352,0.73895
0.00019491,0.74007
0.00019612,0.74104
0.00019777,0.74204
0.00019894,0.74297
0.00020035,0.74382
0.00020179,0.74479
0.00020305,0.7455
0.00020432,0.74648
0.00020573,0.74745
0.00020707,0.74835
0.00020853,0.74937
0.00021003,0.75018
0.00021139,0.75117
0.00021288,0.75212
0.00021417,0.75309
0.00021558,0.75405
0.0002167,0.75491
0.00021816,0.75571
0.00021978,0.75653
0.00022091,0.75739
0.00022234,0.75812
0.00022399,0.75907
0.00022533,0.75997
0.00022669,0.7608
0.00022812,0.76186
0.0002297,0.76256
0.00023109,0.76342
0.00023264,0.7644
0.00023422,0.76517
0.00023558,0.76587
0.00023692,0.76662
0.0002383,0.76742
0.0002399,0.76829
0.00024131,0.76904
0.00024256,0.76968
0.00024416,0.77074
0.00024564,0.77182
0.0002475,0.77259
0.00024901,0.77335
0.00025068,0.77421
0.00025223,0.77491
0.00025372,0.77577
0.00025503,0.77664
0.00025654,0.77751
0.00025823,0.77845
0.00025974,0.77914
0.00026189,0.78011
0.00026359,0.78101
0.00026566,0.7817
0.0002677,0.7826
0.00026944,0.78335
0.00027135,0.78406
0.00027329,0.78479
0.00027494,0.7855
0.00027709,0.78634
0.00027881,0.78708
0.00028046,0.7879
0.00028206,0.78859
0.00028418,0.78937
0.00028645,0.79037
0.00028858,0.79096
0.00029078,0.79169
0.00029291,0.79247
0.00029503,0.7932
0.0002973,0.79393
0.00029898,0.79472
0.00030091,0.79559
0.00030299,0.79636
0.0003049,0.79717
0.00030689,0.79792
0.00030873,0.79855
0.00031081,0.79942
0.00031298,0.80018
0.0003152,0.80119
0.0003175,0.80187
0.00031953,0.80257
0.00032168,0.80312
0.00032409,0.80378
0.00032648,0.80444
0.00032887,0.80517
0.0003309,0.80586
0.00033341,0.80666
0.00033564,0.80731
0.00033764,0.80788
0.00033958,0.80878
0.00034149,0.80944
0.00034381,0.8102
0.00034622,0.811
0.00034859,0.81176
0.00035059,0.81248
0.00035294,0.81316
0.00035547,0.81369
0.00035776,0.81441
0.00035989,0.81502
0.00036209,0.8159
0.00036448,0.8168
0.00036658,0.8174
0.00036897,0.8182
0.00037153,0.81888
0.00037406,0.81944
0.00037681,0.82028
0.00037882,0.82105
0.00038118,0.82166
0.00038367,0.82236
0.0003858,0.82305
0.00038852,0.82363
0.00039089,0.82439
0.00039323,0.82513
0.00039555,0.8261
0.00039813,0.82706
0.00040059,0.82772
0.00040291,0.82832
0.00040541,0.82894
0.00040802,0.82964
0.00041048,0.83041
0.00041282,0.831
0.0004154,0.83179
0.00041777,0.83242
0.00042023,0.8331
0.00042334,0.8338
0.00042599,0.83462
0.00042879,0.83519
0.00043113,0.83616
0.00043409,0.83688
0.0004367,0.8375
0.00043947,0.83803
0.00044174,0.83875
0.00044406,0.83951
0.00044688,0.84014
0.00044919,0.84089
0.00045201,0.84126
0.0004551,0.84193
0.00045737,0.84263
0.00046009,0.84336
0.00046248,0.84392
0.00046487,0.8446
0.00046783,0.84527
0.00047073,0.8459
0.00047345,0.84656
0.0004761,0.84725
0.00047876,0.84798
0.00048162,0.84846
0.00048418,0.84897
0.00048676,0.84949
0.00048941,0.85027
0.00049259,0.85079
0.00049501,0.85152
0.00049778,0.85224
0.000501,0.8528
0.00050346,0.85344
0.00050648,0.85404
0.00050965,0.85469
0.00051243,0.85526
0.0005157,0.85594
0.00051881,0.85647
0.0005217,0.85699
0.00052488,0.85772
0.00052837,0.85824
0.00053133,0.85889
0.00053456,0.85949
0.00053778,0.86018
0.00054048,0.86089
0.00054352,0.86163
0.00054674,0.86223
0.00055006,0.86275
0.00055291,0.86356
0.0005558,0.86431
0.00055898,0.86496
0.0005622,0.86555
0.000565,0.86616
0.00056811,0.86687
0.00057195,0.86755
0.00057554,0.86817
0.0005791,0.86883
0.00058194,0.86944
0.00058493,0.87026
0.00058787,0.87102
0.00059107,0.87174
0.00059427,0.87228
0.00059786,0.87296
0.0006012,0.87363
0.00060474,0.87424
0.00060833,0.87472
0.00061167,0.87535
0.00061483,0.87592
0.00061765,0.87644
0.00062099,0.87702
0.00062398,0.87762
0.00062706,0.87827
0.00062988,0.87882
0.00063363,0.8793
0.00063693,0.87983
0.00064102,0.88037
0.00064477,0.88087
0.00064869,0.88142
0.00065163,0.88191
0.00065492,0.8825
0.00065832,0.88294
0.000662,0.88363
0.00066546,0.88424
0.00066948,0.88472
0.00067251,0.88541
0.00067564,0.88595
0.00067975,0.88644
0.00068355,0.88689
0.00068731,0.88724
0.00069065,0.88796
0.00069474,0.88835
0.00069847,0.88883
0.00070248,0.88918
0.00070633,0.88954
0.00071056,0.88991
0.00071491,0.89047
0.00071873,0.89098
0.0007222,0.89137
0.00072619,0.89169
0.00073065,0.89217
0.00073493,0.89262
0.00073923,0.89311
0.00074361,0.89352
0.00074772,0.89397
0.00075161,0.89434
0.00075642,0.89473
0.00076022,0.89511
0.00076459,0.89546
0.00076877,0.89578
0.00077288,0.89632
0.00077721,0.89668
0.00078093,0.89703
0.000786,0.89746
0.00079037,0.89789
0.00079494,0.89838
0.000799,0.89879
0.00080347,0.8993
0.00080758,0.89976
0.00081255,0.90024
0.000817,0.90056
0.00082146,0.90107
0.00082555,0.90145
0.0008304,0.90188
0.00083504,0.9024
0.00083948,0.90283
0.00084436,0.90319
0.00084995,0.90361
0.0008548,0.90403
0.00085987,0.90448
0.00086453,0.90489
0.00086976,0.90533
0.00087454,0.90579
0.00087944,0.9062
0.00088446,0.90663
0.00088962,0.90713
0.00089454,0.90769
0.00090011,0.90805
0.00090494,0.90836
0.00091024,0.90876
0.00091502,0.90914
0.00092009,0.90964
0.00092508,0.90998
0.00092993,0.9103
0.00093483,0.91072
0.00094009,0.91115
0.00094539,0.9115
0.00095048,0.91199
0.00095636,0.91241
0.00096164,0.91283
0.0009676,0.91323
0.00097323,0.91348
0.00097852,0.91373
0.00098389,0.9141
0.00098977,0.9145
0.00099625,0.91479
0.0010025,0.91514
0.0010079,0.91543
0.0010133,0.91576
0.0010186,0.91605
0.001024,0.91647
0.0010298,0.91677
0.001035,0.91715
0.0010408,0.91734
0.0010471,0.91768
0.0010529,0.91789
0.0010584,0.91823
0.0010646,0.91875
0.0010712,0.91913
0.0010774,0.91954
0.0010835,0.91978
0.0010894,0.92008
0.0010955,0.92039
0.0011011,0.92067
0.0011067,0.92091
0.0011128,0.92115
0.0011182,0.92142
0.0011246,0.92164
0.0011308,0.92188
0.0011368,0.92207
0.0011432,0.92235
0.0011497,0.92253
0.0011558,0.9228
0.0011622,0.92306
0.0011684,0.92327
0.0011751,0.92361
0.001181,0.92395
0.0011872,0.92424
0.0011938,0.9244
0.0012002,0.92471
0.0012071,0.92495
0.0012142,0.92519
0.001221,0.92544
0.0012277,0.92579
0.0012345,0.92596
0.0012418,0.92614
0.0012492,0.92645
0.0012554,0.92679
0.0012627,0.92699
0.0012696,0.92721
0.0012768,0.92743
0.0012837,0.92777
0.0012912,0.928
0.0012982,0.92836
0.0013067,0.92863
0.0013136,0.92891
0.0013214,0.92908
0.001329,0.92928
0.001337,0.92954
0.0013445,0.92978
0.0013521,0.93004
0.0013599,0.93026
0.0013682,0.93053
0.0013759,0.93078
0.0013838,0.931
0.0013921,0.93123
0.0014,0.93152
0.0014082,0.93176
0.0014166,0.93199
0.0014248,0.93221
0.0014325,0.93245
0.0014405,0.93272
0.0014476,0.93292
0.0014561,0.93311
0.0014641,0.93339
0.0014709,0.93363
0.0014791,0.93389
0.001487,0.93403
0.0014949,0.93428
0.0015033,0.93445
0.001511,0.93462
0.0015196,0.9347
0.0015281,0.93498
0.0015355,0.93517
0.001544,0.93543
0.0015522,0.93564
0.0015599,0.93581
0.0015678,0.93597
0.0015763,0.93612
0.0015841,0.93635
0.0015919,0.9365
0.0015998,0.93678
0.0016078,0.93701
0.0016163,0.93722
0.0016247,0.93741
0.0016325,0.93765
0.0016401,0.93781
0.0016483,0.93799
0.0016562,0.93816
0.0016651,0.93836
0.0016729,0.93858
0.0016812,0.93882
0.0016896,0.939
0.0016982,0.93914
0.0017064,0.93935
0.0017145,0.93954
0.0017228,0.93976
0.0017315,0.93997
0.0017403,0.94018
0.001748,0.94042
0.0017563,0.9406
0.0017653,0.94074
0.0017737,0.94096
0.001782,0.94118
0.0017902,0.94145
0.0017985,0.94167
0.0018061,0.94188
0.0018143,0.94209
0.0018226,0.94225
0.0018313,0.9424
0.0018401,0.94268
0.0018484,0.94294
0.0018568,0.94311
0.0018651,0.9433
0.0018732,0.94354
0.0018817,0.94364
0.0018896,0.94379
0.0018987,0.94391
0.0019063,0.94405
0.0019139,0.94426
0.0019223,0.94433
0.0019298,0.94454
0.0019373,0.94474
0.0019449,0.94482
0.0019517,0.94495
0.0019584,0.94502
0.0019658,0.94524
0.001973,0.9454
0.0019797,0.94551
0.001987,0.94568
0.0019937,0.94586
0.002001,0.94609
0.0020074,0.94624
0.0020147,0.94638
0.0020223,0.94651
0.0020292,0.94666
0.0020357,0.94676
0.0020428,0.94684
0.0020494,0.947
0.0020565,0.94714
0.0020644,0.94734
0.0020711,0.94759
0.0020785,0.94772
0.0020853,0.94784
0.0020924,0.94801
0.0020997,0.94825
0.0021079,0.94835
0.0021145,0.94859
0.0021222,0.94871
0.0021292,0.94884
0.0021359,0.94895
0.002143,0.94902
0.00215,0.94923
0.0021569,0.94939
0.0021642,0.94953
0.0021713,0.94968
0.0021793,0.94991
0.002186,0.95006
0.0021944,0.95019
0.0022011,0.95033
0.0022086,0.95047
0.0022162,0.95061
0.0022241,0.95084
0.0022313,0.95098
0.0022389,0.95116
0.0022462,0.95127
0.002254,0.95138
0.0022612,0.95154
0.0022685,0.95164
0.0022768,0.95176
0.0022849,0.95189
0.0022929,0.95202
0.0023023,0.95214
0.0023097,0.95224
0.0023177,0.9524
0.0023257,0.95252
0.0023334,0.95268
0.0023407,0.95282
0.0023486,0.953
0.0023562,0.95316
0.0023642,0.95328
0.0023724,0.95344
0.0023808,0.95352
0.0023881,0.95366
0.0023959,0.95379
0.0024044,0.95389
0.0024122,0.95405
0.0024194,0.95415
0.002428,0.95424
0.0024365,0.95435
0.0024453,0.9545
0.0024542,0.95462
0.0024636,0.95474
0.0024717,0.95493
0.0024799,0.95501
0.0024881,0.95509
0.002497,0.95519
0.0025057,0.95532
0.0025144,0.9554
0.0025224,0.95554
0.0025311,0.95566
0.0025394,0.95587
0.0025484,0.95601
0.0025578,0.95605
0.002567,0.95613
0.002577,0.95625
0.0025857,0.95637
0.0025949,0.95653
0.0026042,0.95661
0.0026132,0.95678
0.002622,0.95689
0.0026309,0.95706
0.0026406,0.95717
0.0026504,0.95727
0.0026586,0.95739
0.0026679,0.95747
0.0026781,0.95757
0.0026875,0.95765
0.0026966,0.95771
0.0027057,0.95782
0.0027156,0.95803
0.0027249,0.95813
0.0027348,0.9583
0.0027452,0.95843
0.002755,0.95857
0.002765,0.95861
0.0027753,0.95868
0.0027852,0.95889
0.0027953,0.95899
0.0028057,0.95923
0.0028144,0.95938
0.0028245,0.95949
0.0028344,0.95963
0.0028446,0.9598
0.0028547,0.95983
0.0028647,0.9599
0.0028759,0.96008
0.0028868,0.96027
0.0028968,0.96034
0.0029078,0.96044
0.0029181,0.96055
0.0029283,0.96067
0.002938,0.96073
0.0029491,0.96083
0.0029598,0.96098
0.00297,0.96112
0.0029801,0.96129
0.0029898,0.96139
0.0030001,0.96145
0.0030121,0.96149
0.0030233,0.96155
0.0030343,0.96176
0.003045,0.96187
0.0030563,0.96201
0.0030684,0.96209
0.003078,0.96218
0.0030891,0.96233
0.0031007,0.96246
0.0031116,0.96256
0.0031238,0.9627
0.0031354,0.9628
0.0031473,0.96294
0.0031596,0.96305
0.0031717,0.96315
0.0031839,0.96333
0.0031961,0.96344
0.0032077,0.96357
0.0032201,0.9636
0.003232,0.9637
0.0032445,0.96384
0.0032579,0.96392
0.0032711,0.96398
0.0032846,0.96402
0.0032977,0.9641
0.0033123,0.96422
0.0033255,0.96429
0.0033393,0.96434
0.0033536,0.96444
0.0033679,0.96454
0.0033807,0.96464
0.0033956,0.96467
0.0034094,0.96475
0.0034232,0.96486
0.0034368,0.96498
0.0034518,0.96506
0.0034664,0.96512
0.0034811,0.96521
0.0034961,0.9654
0.0035102,0.96545
0.0035256,0.96552
0.0035409,0.96566
0.0035573,0.96575
0.0035729,0.9658
0.0035882,0.96586
0.0036045,0.96595
0.0036203,0.966
0.0036361,0.9661
0.0036529,0.96617
0.0036698,0.96624
0.0036867,0.9663
0.0037049,0.96635
0.0037221,0.96642
0.0037401,0.96648
0.0037599,0.96661
0.0037778,0.96666
0.003796,0.96683
0.0038152,0.9669
0.0038335,0.96696
0.003853,0.96704
0.0038725,0.96714
0.0038905,0.9672
0.00391,0.96727
0.0039297,0.96738
0.0039499,0.96746
0.0039702,0.96756
0.0039899,0.96759
0.0040111,0.96765
0.0040322,0.96767
0.0040536,0.9678
0.0040767,0.96784
0.0040984,0.96788
0.0041212,0.96793
0.004145,0.96797
0.0041688,0.968
0.0041918,0.96808
0.0042145,0.96812
0.0042393,0.96817
0.0042659,0.96825
0.004292,0.96829
0.0043179,0.96835
0.004345,0.96838
0.0043728,0.96838
0.0044031,0.96838
0.0044316,0.96838
0.0044611,0.96839
0.0044918,0.96839
0.0045251,0.96842
0.0045583,0.96842
0.0045914,0.96842
0.0046271,0.96849
0.004663,0.9685
0.0047025,0.96855
0.0047421,0.96855
0.0047867,0.96855
0.0048319,0.96859
0.00488,0.96862
0.0049327,0.96863
0.0049886,0.96863
0.0050476,0.96863
0.0051103,0.96864
0.005179,0.96867
0.0052547,0.9687
0.0053371,0.9687
0.0054286,0.96874
0.0055346,0.96877
0.0056576,0.9688
0.0058031,0.96883
0.0059751,0.96884
0.00619,0.96885
0.0064448,0.96888
0.0067434,0.96894
0.007081,0.96897
0.0075016,0.96901
0.0080042,0.96905
0.0085507,0.96905
0.0091244,0.96905
0.0097129,0.96905
0.010335,0.96907
0.010862,0.96908
0.011278,0.96908
0.011667,0.96908
0.012018,0.96908
0.012043,0.96908
0.012045,0.96909
0.012045,0.96909
0.012047,0.96909
0.012048,0.96909
0.012049,0.96909
0.01205,0.96909
0.012051,0.96909
0.012053,0.96909
0.012054,0.96909
0.012055,0.96909
0.012056,0.96909
0.012058,0.96909
0.012059,0.96909
0.012061,0.96909
0.012062,0.96909
0.012063,0.96909
0.012065,0.96909
0.012067,0.96909
0.012068,0.96909
0.01207,0.96909
0.012071,0.96909
0.012073,0.96909
0.012075,0.96909
0.012077,0.96909
0.012079,0.96909
0.012081,0.96909
0.012084,0.96909
0.012086,0.96911
0.012088,0.96911
0.012092,0.96911
0.012095,0.96911
0.012097,0.96911
0.012101,0.96911
0.012106,0.96911
0.012111,0.96911
0.012119,0.96911
0.012129,0.96911
0.012139,0.96911
0.012148,0.96911
0.012157,0.96911
0.012164,0.96911
0.012174,0.96911
0.012186,0.96911
0.012201,0.96911
0.012214,0.96911
0.012224,0.96911
0.012232,0.96911
0.01225,0.96911
0.012344,0.96911
0.01274,0.96911
1,1


==> images/datFiles/vascuPN.dat <==
0,0
2.1525e-07,0
4.305e-07,0
6.4575e-07,0
8.6099e-07,0
1.2915e-06,0
1.5067e-06,0
1.9372e-06,0
2.1525e-06,0
2.583e-06,0
2.7982e-06,0
3.2287e-06,0
3.444e-06,0
3.6592e-06,0
4.305e-06,0
4.7355e-06,0
5.3812e-06,0
5.8117e-06,0
6.4575e-06,0
7.7489e-06,0
8.6099e-06,0
9.4709e-06,0
1.0332e-05,0
1.1193e-05,0
1.27e-05,0
1.4422e-05,0
1.5713e-05,0
1.6789e-05,0
1.722e-05,0
1.8296e-05,0
2.0018e-05,0
2.174e-05,0
2.3247e-05,0
2.5399e-05,0
2.7121e-05,0
2.8413e-05,0
2.9489e-05,0
3.1642e-05,0
3.3794e-05,0
3.5731e-05,0
3.7453e-05,0
4.1328e-05,0
4.348e-05,0
4.7139e-05,0
5.1014e-05,0
5.3382e-05,0
5.661e-05,0
6.1346e-05,0
6.4575e-05,0
6.8234e-05,0
7.2108e-05,0
7.6844e-05,0
8.0718e-05,0
8.6315e-05,0
8.9328e-05,0
9.3633e-05,0
9.9875e-05,0
0.00010504,0
0.00011021,0
0.0001171,0
0.00012463,0
0.00013302,0
0.00014163,0
0.0001496,0
0.00015584,0
0.00016531,0
0.00017349,0
0.00018296,0
0.00019049,0
0.00019889,0
0.00020707,0
0.00021525,0
0.00022472,8.5682e-05
0.00023354,8.5682e-05
0.00024409,8.5682e-05
0.0002555,8.5682e-05
0.00026648,8.5682e-05
0.00027875,8.5682e-05
0.00029016,8.5682e-05
0.00030242,0.00017136
0.0003134,0.00025705
0.00032847,0.00034273
0.00034461,0.00034273
0.00036162,0.00042841
0.00037647,0.00042841
0.00039283,0.00042841
0.00041069,0.00042841
0.00042899,0.00042841
0.00044255,0.00042841
0.00046063,0.00042841
0.00047785,0.00042841
0.0004983,0.00042841
0.00051681,0.00059978
0.00053618,0.00059978
0.00055685,0.00059978
0.00058117,0.00059978
0.00060485,0.00068546
0.00063326,0.00068546
0.00065974,0.00068546
0.00068384,0.00068546
0.00071161,0.00077114
0.00073938,0.00085682
0.00076951,0.00085682
0.00079857,0.00094251
0.00082785,0.00094251
0.00085626,0.0010282
0.00088575,0.0010282
0.0009204,0.0011139
0.000957,0.0012852
0.00099251,0.0012852
0.001027,0.0013709
0.0010629,0.0013709
0.0010997,0.0013709
0.00114,0.0014566
0.0011862,0.0014566
0.0012271,0.001628
0.0012743,0.0017136
0.0013167,0.001885
0.0013681,0.001885
0.0014103,0.001885
0.0014609,0.0019707
0.0015166,0.0020564
0.001575,0.0021421
0.0016268,0.0021421
0.0016893,0.0024848
0.001751,0.0026562
0.001815,0.0027418
0.0018834,0.0029989
0.0019454,0.0030846
0.0020061,0.0035987
0.0020782,0.0039414
0.0021501,0.0041984
0.0022205,0.0045412
0.0022887,0.0048839
0.0023656,0.0052266
0.0024398,0.0055694
0.0025264,0.0060835
0.0026039,0.0067689
0.0026859,0.0069403
0.0027687,0.0073687
0.0028555,0.0081398
0.002944,0.0083969
0.003041,0.0087396
0.0031407,0.008911
0.0032453,0.0092537
0.0033458,0.0095108
0.0034519,0.0099392
0.0035617,0.010368
0.0036795,0.011053
0.0038062,0.01191
0.0039233,0.012595
0.004049,0.013452
0.0041771,0.014395
0.0043097,0.014994
0.0044313,0.015851
0.004568,0.016451
0.0046939,0.016622
0.0048401,0.017136
0.0049781,0.017908
0.0051281,0.018679
0.0052955,0.019536
0.0054421,0.020649
0.0056064,0.021678
0.0057646,0.02262
0.0059282,0.023734
0.0060948,0.025191
0.0062695,0.026133
0.0064523,0.027161
0.0066512,0.028618
0.0068449,0.029817
0.0070348,0.031103
0.0072308,0.032217
0.0074474,0.033073
0.0076594,0.034444
0.007874,0.036586
0.0080925,0.038129
0.0083323,0.040099
0.0085641,0.042413
0.008808,0.044041
0.0090645,0.045669
0.0093145,0.047639
0.0095631,0.049953
0.0098211,0.051667
0.010075,0.053809
0.010349,0.055694
0.010627,0.056979
0.010913,0.059035
0.011188,0.060835
0.011492,0.06272
0.011793,0.064605
0.012087,0.065804
0.012408,0.067775
0.012734,0.070003
0.013067,0.072316
0.013411,0.074629
0.013758,0.076943
0.01412,0.07977
0.014476,0.082684
0.014839,0.085854
0.015222,0.088082
0.015606,0.090738
0.015984,0.09288
0.01638,0.09545
0.016771,0.09725
0.017163,0.10016
0.017586,0.10273
0.01802,0.10428
0.018465,0.10642
0.018893,0.10899
0.019357,0.11224
0.019827,0.1155
0.020301,0.1185
0.020786,0.12167
0.02128,0.12475
0.021787,0.12801
0.022288,0.13067
0.022813,0.13392
0.023342,0.13769
0.023876,0.14086
0.024395,0.14292
0.024951,0.14703
0.025506,0.14943
0.02608,0.15303
0.02665,0.15534
0.027252,0.15791
0.027848,0.1616
0.028495,0.16502
0.029105,0.16828
0.02972,0.17154
0.030371,0.17513
0.031033,0.17779
0.031684,0.18105
0.032354,0.18379
0.033021,0.18764
0.033731,0.19004
0.034443,0.19313
0.035164,0.1963
0.035898,0.19938
0.036639,0.20272
0.037375,0.20495
0.038143,0.20769
0.03893,0.21129
0.039707,0.21386
0.040497,0.21815
0.041328,0.22149
0.042136,0.22423
0.042973,0.22757
0.04382,0.23031
0.044669,0.23434
0.045525,0.23845
0.046419,0.24111
0.047296,0.24479
0.048194,0.24771
0.049123,0.25131
0.050071,0.25516
0.051014,0.2585
0.051967,0.26313
0.052936,0.26639
0.053892,0.26956
0.054873,0.2735
0.055883,0.27615
0.056901,0.27915
0.057908,0.28335
0.058912,0.28755
0.05998,0.29098
0.061035,0.29578
0.062135,0.29929
0.063213,0.30426
0.064354,0.3076
0.065443,0.31197
0.066564,0.31565
0.067684,0.31848
0.068838,0.32294
0.07001,0.32636
0.071193,0.33142
0.072379,0.33536
0.07358,0.3387
0.074769,0.34324
0.076015,0.34684
0.077238,0.35044
0.078493,0.35473
0.079761,0.35978
0.081049,0.36372
0.08238,0.36783
0.083706,0.37332
0.085034,0.3788
0.086356,0.38326
0.087697,0.38728
0.089065,0.39183
0.09043,0.39568
0.091811,0.40048
0.093211,0.40579
0.094623,0.41059
0.096051,0.41487
0.097499,0.42062
0.098937,0.4255
0.10039,0.4303
0.10185,0.43424
0.10336,0.43869
0.10486,0.44315
0.10636,0.44683
0.10789,0.45069
0.10942,0.45575
0.11097,0.46011
0.11251,0.4644
0.11406,0.46885
0.11563,0.47254
0.11721,0.47717
0.11885,0.48171
0.12048,0.48599
0.1221,0.49045
0.12376,0.49456
0.12542,0.49979
0.1271,0.50253
0.12879,0.50664
0.13046,0.5099
0.13216,0.51538
0.13388,0.51881
0.1356,0.52266
0.13736,0.52643
0.1391,0.53063
0.14085,0.53406
0.14263,0.53817
0.14437,0.54228
0.14619,0.5464
0.14798,0.55077
0.1498,0.55471
0.15163,0.55762
0.15343,0.56131
0.15527,0.56439
0.15711,0.56833
0.15898,0.57202
0.16087,0.57579
0.16279,0.5787
0.16466,0.58256
0.16656,0.58581
0.16848,0.5895
0.1704,0.59352
0.17232,0.59712
0.17427,0.59943
0.17625,0.60338
0.17821,0.60697
0.18022,0.61014
0.18219,0.6134
0.18417,0.61657
0.18617,0.61948
0.18816,0.62274
0.19018,0.62497
0.1922,0.62865
0.19421,0.63139
0.19626,0.63371
0.19833,0.63568
0.20039,0.63876
0.20246,0.64116
0.20454,0.64399
0.20661,0.6463
0.20867,0.64887
0.21077,0.65119
0.21287,0.65299
0.21497,0.65641
0.21707,0.65864
0.21918,0.66087
0.22127,0.66335
0.22342,0.66532
0.22552,0.66815
0.22767,0.67012
0.2298,0.67235
0.23197,0.67492
0.23414,0.67809
0.23628,0.68023
0.23845,0.68195
0.24059,0.68426
0.24278,0.68657
0.24495,0.6888
0.24713,0.6906
0.24933,0.69309
0.25148,0.69523
0.25366,0.69677
0.25587,0.69908
0.25808,0.70114
0.2603,0.70397
0.26249,0.70585
0.2647,0.70825
0.26692,0.71014
0.26918,0.71271
0.27141,0.71485
0.27366,0.71665
0.27592,0.71802
0.27818,0.71956
0.28046,0.7211
0.28272,0.72239
0.28498,0.72385
0.2872,0.72487
0.28945,0.7265
0.29168,0.72813
0.29391,0.72984
0.29618,0.73113
0.29841,0.73284
0.30069,0.73421
0.30293,0.73507
0.30519,0.73636
0.30744,0.73773
0.30968,0.73893
0.31197,0.74038
0.31422,0.74167
0.31649,0.74287
0.31877,0.74449
0.32103,0.74561
0.32331,0.74724
0.32556,0.74835
0.32783,0.74946
0.3301,0.75041
0.33239,0.75144
0.33466,0.75221
0.33693,0.75375
0.33918,0.75503
0.34143,0.75589
0.3437,0.75752
0.34592,0.7588
0.34817,0.76
0.35045,0.76069
0.35271,0.76163
0.355,0.76266
0.35727,0.76369
0.35953,0.76523
0.3618,0.76686
0.36405,0.76823
0.3663,0.76926
0.36858,0.77089
0.37086,0.77234
0.37308,0.77346
0.37532,0.77491
0.37754,0.77637
0.3798,0.77723
0.38201,0.7786
0.38422,0.77937
0.38644,0.78014
0.38866,0.78134
0.39088,0.78177
0.39307,0.78297
0.39526,0.78408
0.3975,0.78511
0.39972,0.78622
0.40188,0.78759
0.40407,0.78862
0.40626,0.78982
0.40845,0.79051
0.41063,0.79128
0.41279,0.79248
0.41498,0.79342
0.41721,0.79445
0.4194,0.79573
0.42158,0.79668
0.42374,0.79736
0.42594,0.79822
0.42807,0.79899
0.43025,0.79976
0.43242,0.8007
0.43456,0.8019
0.4367,0.80327
0.43884,0.80439
0.44096,0.8055
0.44311,0.80619
0.44526,0.80721
0.44737,0.8079
0.44948,0.8091
0.45161,0.80996
0.45373,0.81098
0.45583,0.8121
0.45795,0.81278
0.46003,0.8133
0.46209,0.81398
0.46419,0.8145
0.46627,0.81535
0.46834,0.81647
0.47044,0.81741
0.47251,0.81818
0.47456,0.81921
0.47661,0.81947
0.47867,0.82058
0.48075,0.82144
0.48281,0.82238
0.48487,0.82418
0.48685,0.82487
0.48889,0.82521
0.49093,0.82606
0.49296,0.82649
0.49497,0.82735
0.497,0.82769
0.49898,0.82804
0.50097,0.82872
0.50299,0.82923
0.50499,0.83009
0.50699,0.83086
0.50898,0.83163
0.51095,0.83198
0.5129,0.83249
0.51484,0.83318
0.51681,0.83369
0.51884,0.83489
0.52081,0.83532
0.52275,0.83583
0.52469,0.83626
0.52664,0.83695
0.5286,0.83772
0.53053,0.83849
0.53247,0.83875
0.53436,0.8396
0.53629,0.84054
0.53819,0.84106
0.54009,0.84149
0.54199,0.84209
0.54389,0.84312
0.54578,0.84372
0.54768,0.8444
0.54958,0.84509
0.55143,0.8462
0.5533,0.84689
0.55517,0.84723
0.55703,0.848
0.55887,0.84886
0.5607,0.84937
0.56255,0.85006
0.56435,0.85074
0.56619,0.8516
0.56801,0.85254
0.56989,0.8534
0.5717,0.854
0.57351,0.85468
0.57531,0.85545
0.57709,0.85614
0.57886,0.85674
0.58063,0.85717
0.58243,0.85794
0.58424,0.85845
0.586,0.85914
0.58777,0.85957
0.58953,0.85991
0.59128,0.86051
0.59302,0.86102
0.59474,0.86145
0.59644,0.86231
0.59816,0.86291
0.59989,0.86308
0.60158,0.86351
0.60328,0.86402
0.60498,0.86428
0.60668,0.86454
0.60837,0.86522
0.61004,0.86556
0.61175,0.86582
0.61343,0.86642
0.61507,0.86728
0.61671,0.86771
0.61833,0.86796
0.62001,0.86882
0.62164,0.86942
0.62325,0.86976
0.62486,0.87019
0.62649,0.87096
0.62812,0.87156
0.62971,0.8719
0.63132,0.87259
0.63292,0.87328
0.63454,0.87413
0.63615,0.87473
0.63771,0.87559
0.63927,0.87585
0.64085,0.8761
0.6424,0.87662
0.64396,0.87696
0.64552,0.8773
0.64708,0.87756
0.64863,0.87833
0.65014,0.87885
0.65167,0.87927
0.65318,0.87987
0.6547,0.88056
0.65621,0.88099
0.65772,0.88176
0.65924,0.88253
0.66074,0.88321
0.66222,0.88356
0.66369,0.8839
0.66512,0.88467
0.66657,0.88476
0.66798,0.88519
0.66944,0.88544
0.67085,0.88613
0.6723,0.88698
0.67373,0.88741
0.67514,0.88784
0.67655,0.8881
0.67794,0.88836
0.67936,0.88913
0.68076,0.88938
0.68218,0.88981
0.68355,0.89058
0.68491,0.89127
0.68629,0.89178
0.68766,0.89204
0.68902,0.89238
0.69038,0.89324
0.69174,0.89358
0.69307,0.89393
0.69444,0.8941
0.69578,0.89444
0.6971,0.89487
0.69842,0.89538
0.69971,0.89564
0.701,0.89615
0.7023,0.8965
0.70358,0.89684
0.70485,0.89701
0.70609,0.8977
0.70736,0.89804
0.70862,0.89864
0.7099,0.89898
0.71111,0.89915
0.71238,0.89958
0.71363,0.90009
0.71488,0.90018
0.71611,0.90087
0.71734,0.90138
0.71856,0.90206
0.71979,0.90275
0.72105,0.90292
0.72228,0.90301
0.72348,0.90352
0.72469,0.90395
0.72586,0.90464
0.72706,0.90489
0.72825,0.90515
0.72942,0.90532
0.73056,0.90601
0.73172,0.90635
0.73287,0.90686
0.73402,0.90703
0.73514,0.90763
0.73629,0.90823
0.73741,0.90858
0.73854,0.90901
0.73967,0.90926
0.74078,0.90995
0.7419,0.9108
0.74303,0.91132
0.74411,0.9114
0.74523,0.91192
0.74632,0.91218
0.7474,0.91252
0.74852,0.9132
0.74959,0.91346
0.7507,0.91355
0.75179,0.91389
0.75286,0.9144
0.7539,0.91483
0.75496,0.91535
0.75603,0.9156
0.75708,0.91603
0.75814,0.91663
0.75919,0.91689
0.76024,0.91697
0.76129,0.91732
0.76233,0.91757
0.76334,0.918
0.76435,0.91826
0.76536,0.91877
0.76639,0.9192
0.76738,0.92006
0.76843,0.92049
0.76943,0.92066
0.77042,0.92083
0.7714,0.921
0.77238,0.92143
0.77334,0.92143
0.77431,0.92177
0.77527,0.9222
0.77622,0.92246
0.77717,0.92271
0.77812,0.92323
0.77906,0.92349
0.77999,0.92357
0.78092,0.92391
0.78183,0.92417
0.78278,0.92451
0.78372,0.92494
0.78468,0.9252
0.78561,0.9252
0.78651,0.92546
0.78745,0.92563
0.78836,0.92606
0.78925,0.92657
0.79016,0.92691
0.79105,0.92726
0.79195,0.9276
0.79283,0.92768
0.79372,0.9282
0.79458,0.92837
0.79546,0.92863
0.79632,0.9288
0.79717,0.92897
0.79804,0.92931
0.7989,0.92948
0.79975,0.93
0.80061,0.93025
0.80147,0.93051
0.80232,0.93094
0.80315,0.93111
0.804,0.93137
0.80482,0.93197
0.80565,0.93223
0.80649,0.93223
0.80733,0.93248
0.80817,0.93282
0.80898,0.93282
0.80977,0.93342
0.81057,0.93368
0.81138,0.93402
0.81218,0.93428
0.81296,0.93454
0.81377,0.93514
0.81457,0.93531
0.81535,0.93565
0.81613,0.936
0.81693,0.93625
0.81772,0.93625
0.81851,0.93677
0.81929,0.93702
0.82004,0.93711
0.82079,0.93745
0.82158,0.93754
0.82234,0.93771
0.8231,0.93839
0.82387,0.93848
0.82463,0.93891
0.82539,0.93917
0.82613,0.93942
0.82687,0.93968
0.82764,0.93968
0.8284,0.93977
0.82913,0.93994
0.82986,0.94037
0.83057,0.94062
0.83133,0.94071
0.83204,0.94071
0.83276,0.94079
0.8335,0.94096
0.83423,0.94114
0.83493,0.94148
0.83565,0.94182
0.83637,0.94191
0.83707,0.94216
0.83779,0.94242
0.83849,0.94268
0.83919,0.94276
0.83988,0.94294
0.84057,0.94328
0.84126,0.94345
0.84195,0.94362
0.84263,0.94371
0.84331,0.94396
0.84397,0.94422
0.84466,0.94431
0.84533,0.94439
0.84602,0.94456
0.84667,0.94473
0.84735,0.94508
0.848,0.94533
0.84867,0.94551
0.84934,0.94559
0.85,0.94593
0.85065,0.94636
0.85131,0.94653
0.85195,0.94679
0.85258,0.94722
0.85325,0.94748
0.85391,0.94765
0.85456,0.94791
0.85522,0.94842
0.85588,0.94868
0.85651,0.94893
0.85714,0.94919
0.85779,0.94953
0.85843,0.94962
0.85906,0.94979
0.85967,0.95013
0.86031,0.95022
0.86093,0.95048
0.86153,0.95099
0.86215,0.95125
0.86276,0.95159
0.86334,0.95193
0.86395,0.9521
0.86457,0.95245
0.86516,0.95262
0.86577,0.95287
0.86637,0.95313
0.86698,0.95339
0.86756,0.95365
0.86813,0.9539
0.86869,0.95407
0.86928,0.95459
0.86987,0.95519
0.87045,0.95553
0.87104,0.95579
0.87163,0.95596
0.87221,0.95622
0.87278,0.95639
0.87337,0.95664
0.87396,0.95699
0.87452,0.95716
0.87511,0.95724
0.87566,0.95742
0.87625,0.95742
0.87681,0.95776
0.87737,0.95793
0.87793,0.95793
0.87847,0.95793
0.87903,0.95802
0.8796,0.95836
0.88014,0.95879
0.88069,0.9593
0.88124,0.95939
0.88178,0.95939
0.88233,0.95947
0.88285,0.95947
0.88338,0.95956
0.88392,0.95973
0.88446,0.95973
0.88498,0.95981
0.88552,0.95999
0.88605,0.96007
0.88658,0.96024
0.8871,0.96041
0.88762,0.9605
0.88815,0.9605
0.88866,0.96076
0.88917,0.96101
0.88968,0.9611
0.89018,0.96127
0.89069,0.96144
0.89118,0.96144
0.89169,0.96161
0.8922,0.96179
0.8927,0.96187
0.89318,0.96213
0.89367,0.96239
0.89416,0.96264
0.89464,0.96273
0.89514,0.96281
0.89562,0.96299
0.89609,0.96299
0.89656,0.96333
0.89705,0.96358
0.89751,0.96367
0.89798,0.96384
0.89846,0.9641
0.89893,0.96436
0.89941,0.96453
0.89987,0.96504
0.90033,0.96547
0.90079,0.96556
0.90123,0.96581
0.9017,0.96581
0.90215,0.96581
0.90259,0.96598
0.90304,0.96607
0.90349,0.96607
0.90394,0.96624
0.90439,0.9665
0.90483,0.96676
0.90527,0.96693
0.90571,0.96693
0.90613,0.96701
0.90659,0.96727
0.90702,0.96744
0.90748,0.96761
0.9079,0.96795
0.90833,0.96804
0.90874,0.96804
0.90916,0.96813
0.90958,0.96847
0.91001,0.96864
0.91044,0.96864
0.91086,0.96873
0.91128,0.96881
0.91171,0.96907
0.91213,0.96915
0.91253,0.96915
0.91296,0.96924
0.91337,0.96933
0.91378,0.96933
0.9142,0.96941
0.9146,0.96975
0.91499,0.96993
0.91539,0.97018
0.91578,0.97035
0.91618,0.97053
0.91659,0.97053
0.91699,0.97078
0.91736,0.97095
0.91774,0.9713
0.91812,0.97138
0.91851,0.97147
0.91889,0.97155
0.91926,0.97172
0.91962,0.97181
0.91998,0.97198
0.92035,0.97207
0.92073,0.97215
0.9211,0.97232
0.92146,0.97241
0.92183,0.9725
0.92219,0.9725
0.92255,0.9725
0.92292,0.97258
0.92328,0.97275
0.92364,0.97284
0.92397,0.97292
0.92434,0.97292
0.92469,0.9731
0.92504,0.97318
0.92539,0.97335
0.92575,0.97344
0.9261,0.9737
0.92644,0.97378
0.92679,0.97387
0.92715,0.97395
0.92749,0.97412
0.92783,0.97421
0.92816,0.97438
0.92851,0.97447
0.92885,0.97464
0.92918,0.97464
0.92951,0.97464
0.92983,0.97464
0.93017,0.9749
0.9305,0.9749
0.93082,0.97498
0.93115,0.97498
0.93147,0.97498
0.93179,0.97498
0.9321,0.97507
0.93242,0.97532
0.93274,0.97541
0.93306,0.97541
0.93337,0.97575
0.93368,0.97592
0.93399,0.97601
0.93431,0.97609
0.93462,0.97618
0.93493,0.97644
0.93525,0.97652
0.93554,0.97652
0.93585,0.97678
0.93614,0.97695
0.93644,0.97729
0.93674,0.97729
0.93704,0.97755
0.93733,0.97772
0.93763,0.97772
0.9379,0.97789
0.93819,0.97798
0.93848,0.97798
0.93876,0.97841
0.93903,0.97858
0.9393,0.97875
0.93958,0.97884
0.93987,0.97901
0.94014,0.97909
0.94042,0.97909
0.94071,0.97926
0.94099,0.97926
0.94129,0.97935
0.94156,0.97944
0.94184,0.97961
0.94211,0.97961
0.94238,0.97969
0.94265,0.97978
0.94292,0.97978
0.9432,0.97978
0.94346,0.97995
0.94373,0.97995
0.94399,0.97995
0.94425,0.98021
0.94451,0.98038
0.94478,0.98055
0.94504,0.98064
1,1


==> images/datFiles/vascuPV.dat <==
0,0
0,8.5682e-05
2.1525e-07,8.5682e-05
2.1525e-07,0.00017136
4.305e-07,0.00017136
6.4575e-07,0.00017136
1.0762e-06,0.00017136
1.2915e-06,0.00017136
1.2915e-06,0.00025705
1.5067e-06,0.00025705
1.722e-06,0.00025705
2.1525e-06,0.00025705
2.3677e-06,0.00025705
2.583e-06,0.00025705
3.0135e-06,0.00025705
3.2287e-06,0.00034273
3.444e-06,0.00034273
3.6592e-06,0.00034273
3.8745e-06,0.00042841
4.0897e-06,0.00042841
4.305e-06,0.00042841
4.5202e-06,0.00042841
4.7355e-06,0.00051409
4.9507e-06,0.00051409
5.166e-06,0.00051409
5.3812e-06,0.00051409
5.5965e-06,0.00051409
6.2422e-06,0.00051409
6.6727e-06,0.00051409
6.888e-06,0.00051409
7.1032e-06,0.00051409
7.3185e-06,0.00051409
7.7489e-06,0.00059978
8.1794e-06,0.00059978
8.3947e-06,0.00059978
8.3947e-06,0.00068546
9.0404e-06,0.00068546
1.0332e-05,0.00068546
1.0978e-05,0.00068546
1.1408e-05,0.00068546
1.1839e-05,0.00077114
1.2484e-05,0.00094251
1.2915e-05,0.00094251
1.3345e-05,0.00094251
1.3991e-05,0.00094251
1.4422e-05,0.00094251
1.5067e-05,0.00094251
1.5928e-05,0.00094251
1.6359e-05,0.00094251
1.6789e-05,0.0010282
1.7005e-05,0.0010282
1.765e-05,0.0010282
1.8081e-05,0.0011139
1.8727e-05,0.0011139
1.9372e-05,0.0011139
2.0233e-05,0.0011139
2.0449e-05,0.0011139
2.1094e-05,0.0011996
2.2171e-05,0.0012852
2.2816e-05,0.0014566
2.3247e-05,0.0015423
2.3893e-05,0.0015423
2.4754e-05,0.001628
2.5399e-05,0.001628
2.6476e-05,0.001628
2.7982e-05,0.001628
2.8628e-05,0.001628
2.8843e-05,0.001628
2.9489e-05,0.0017136
3.0135e-05,0.0017136
3.1857e-05,0.0017993
3.2287e-05,0.0017993
3.3148e-05,0.0017993
3.4009e-05,0.0017993
3.487e-05,0.0017993
3.5516e-05,0.0017993
3.5731e-05,0.0017993
3.7023e-05,0.0017993
3.7453e-05,0.0017993
3.896e-05,0.0017993
3.9606e-05,0.0017993
4.1328e-05,0.0017993
4.305e-05,0.001885
4.4987e-05,0.0019707
4.6278e-05,0.0019707
4.7355e-05,0.0020564
4.9507e-05,0.0020564
5.1229e-05,0.0020564
5.2736e-05,0.0020564
5.4027e-05,0.0020564
5.4888e-05,0.0020564
5.6395e-05,0.0020564
5.8332e-05,0.0021421
6.0054e-05,0.0021421
6.1776e-05,0.0022277
6.2422e-05,0.0023134
6.4144e-05,0.0023991
6.7588e-05,0.0024848
6.931e-05,0.0024848
7.1678e-05,0.0024848
7.4476e-05,0.0024848
7.7274e-05,0.0025705
7.8781e-05,0.0025705
8.0288e-05,0.0025705
8.2655e-05,0.0025705
8.4593e-05,0.0025705
8.5884e-05,0.0026562
8.8467e-05,0.0026562
9.0404e-05,0.0026562
9.3848e-05,0.0026562
9.7292e-05,0.0026562
0.00010074,0.0028275
0.0001031,0.0028275
0.0001059,0.0028275
0.00010935,0.0029132
0.00011301,0.0029132
0.00011537,0.0029132
0.00011882,0.0029989
0.00012226,0.0030846
0.00012549,0.0030846
0.00012893,0.0031703
0.00013109,0.0032559
0.00013539,0.0032559
0.00013797,0.003513
0.00014293,0.003513
0.00014809,0.00377
0.00015197,0.0038557
0.00015433,0.0039414
0.00015971,0.0040271
0.00016467,0.0041128
0.00016811,0.0041984
0.00017521,0.0042841
0.00018016,0.0043698
0.00018361,0.0043698
0.0001892,0.0043698
0.00019588,0.0044555
0.00020233,0.0044555
0.00020728,0.0044555
0.00021267,0.0045412
0.00021654,0.0046269
0.000223,0.0047125
0.00022838,0.0047982
0.0002329,0.0048839
0.00023785,0.0048839
0.00024452,0.0049696
0.00025163,0.0049696
0.0002583,0.0051409
0.00026755,0.005398
0.00027487,0.0054837
0.00028198,0.0055694
0.00028822,0.005655
0.00029597,0.0057407
0.00030242,0.0058264
0.00031082,0.0059121
0.00031986,0.0059121
0.00032804,0.0059978
0.00033579,0.0062548
0.0003444,0.0062548
0.00035322,0.0063405
0.00036291,0.0065975
0.00037087,0.0065975
0.00037991,0.0066832
0.00038917,0.0069403
0.00039692,0.0069403
0.00040488,0.0073687
0.00041586,0.0074544
0.00042512,0.0076257
0.0004348,0.0076257
0.00044406,0.0077114
0.00045353,0.0077971
0.00046429,0.0078828
0.00047591,0.0081398
0.00048991,0.0082255
0.00050002,0.0082255
0.00050799,0.0084826
0.00051961,0.0085682
0.0005336,0.0088253
0.00054609,0.008911
0.00055706,0.008911
0.00056761,0.0090823
0.00058031,0.0093394
0.00059409,0.0095108
0.000607,0.0095964
0.00061733,0.0096821
0.00063283,0.0098535
0.00064725,0.0098535
0.00065974,0.0098535
0.00067416,0.0099392
0.00068858,0.010196
0.00070515,0.010453
0.00072345,0.01071
0.0007411,0.010796
0.00075445,0.011053
0.00077102,0.01131
0.00078953,0.011481
0.00080783,0.011567
0.00082268,0.011738
0.00084141,0.011996
0.00085927,0.012253
0.00087864,0.012253
0.00089737,0.012253
0.00091717,0.01251
0.00093805,0.012681
0.0009613,0.012938
0.00098433,0.013024
0.0010069,0.013281
0.001028,0.013452
0.0010483,0.013966
0.0010717,0.014052
0.0010911,0.014309
0.0011122,0.014652
0.0011372,0.014823
0.0011611,0.014823
0.0011884,0.014909
0.0012093,0.014994
0.0012375,0.015166
0.0012631,0.015337
0.0012872,0.015766
0.0013132,0.016023
0.0013386,0.016365
0.0013653,0.016537
0.0013933,0.016708
0.0014204,0.016794
0.0014471,0.016965
0.0014779,0.017479
0.0015089,0.017651
0.0015377,0.017822
0.0015698,0.018079
0.0016038,0.018507
0.001635,0.018764
0.0016705,0.019022
0.0017056,0.019279
0.0017429,0.019707
0.001778,0.019793
0.0018156,0.02005
0.0018522,0.020307
0.0018907,0.020735
0.0019269,0.021164
0.0019678,0.021335
0.0020093,0.021421
0.0020524,0.021763
0.0020929,0.021935
0.0021318,0.022106
0.0021712,0.022277
0.0022158,0.022449
0.0022655,0.02262
0.0023111,0.023049
0.0023561,0.023134
0.002403,0.02322
0.002448,0.023391
0.0024921,0.023991
0.0025436,0.024505
0.0025905,0.024591
0.002642,0.025019
0.0026906,0.025362
0.0027442,0.025705
0.0027954,0.025962
0.0028482,0.026133
0.0029093,0.02639
0.002965,0.026819
0.0030212,0.027076
0.0030789,0.027333
0.0031366,0.027504
0.0031951,0.027761
0.0032537,0.028104
0.0033178,0.028275
0.0033768,0.028361
0.0034384,0.028789
0.0034974,0.028961
0.0035729,0.029389
0.0036353,0.029646
0.0037006,0.029817
0.0037733,0.030246
0.0038463,0.03076
0.0039197,0.031188
0.0039916,0.031703
0.0040688,0.032559
0.0041532,0.032902
0.0042238,0.033416
0.0043039,0.033759
0.0043915,0.034016
0.0044729,0.034444
0.004554,0.035044
0.0046405,0.035473
0.0047187,0.036158
0.0048099,0.036672
0.0048988,0.037015
0.0049899,0.037443
0.0050753,0.037786
0.0051709,0.038814
0.0052645,0.039671
0.005347,0.040014
0.0054434,0.040442
0.0055388,0.041042
0.0056257,0.04147
0.0057338,0.041984
0.0058406,0.042413
0.0059477,0.042756
0.0060562,0.042927
0.0061641,0.043184
0.0062728,0.043527
0.00638,0.044126
0.0064968,0.044469
0.0066086,0.044898
0.0067138,0.045497
0.0068238,0.045926
0.0069422,0.046526
0.0070627,0.046954
0.0071796,0.047297
0.0073012,0.047639
0.0074259,0.048325
0.0075554,0.048496
0.0076852,0.04901
0.007812,0.049267
0.0079455,0.050039
0.0080871,0.050981
0.008224,0.051581
0.0083637,0.052009
0.0084965,0.052352
0.0086394,0.05278
0.0087871,0.053037
0.0089309,0.053637
0.0090867,0.054151
0.0092352,0.054665
0.009382,0.055351
0.0095329,0.055865
0.0096866,0.056122
0.0098461,0.056807
0.010004,0.057579
0.010167,0.058264
0.010339,0.058864
0.0105,0.059207
0.010668,0.059635
0.010844,0.060577
0.011016,0.061263
0.011195,0.061691
0.011377,0.062891
0.011554,0.063148
0.011746,0.063491
0.01194,0.064005
0.012142,0.06469
0.012348,0.06529
0.012558,0.06589
0.012773,0.066747
0.01297,0.067689
0.013176,0.068118
0.013398,0.069574
0.013605,0.070345
0.013812,0.070602
0.014029,0.071202
0.014256,0.071973
0.01448,0.072659
0.014716,0.073087
0.014945,0.073516
0.015181,0.074115
0.015412,0.074801
0.015654,0.075915
0.015894,0.076343
0.016133,0.077371
0.016372,0.078399
0.01662,0.079342
0.016868,0.080284
0.017122,0.081227
0.017386,0.081912
0.017659,0.083026
0.017934,0.083712
0.018215,0.084569
0.018489,0.085854
0.018754,0.086539
0.019051,0.087482
0.01935,0.088424
0.019649,0.089452
0.01995,0.090395
0.020256,0.091423
0.020552,0.092451
0.02086,0.09348
0.021166,0.094165
0.021472,0.095022
0.021781,0.095707
0.022099,0.096993
0.02243,0.097849
0.022767,0.098792
0.023107,0.099477
0.02345,0.10033
0.023775,0.10119
0.024134,0.10205
0.024476,0.10342
0.024845,0.10453
0.025224,0.10556
0.025598,0.10693
0.025954,0.10787
0.026332,0.10865
0.026708,0.10976
0.027111,0.1107
0.027506,0.11207
0.02789,0.11327
0.0283,0.11361
0.028705,0.11473
0.029124,0.11533
0.029552,0.11661
0.029975,0.11833
0.030414,0.11961
0.030839,0.12081
0.031292,0.12184
0.031727,0.12295
0.032169,0.12415
0.032646,0.12535
0.033121,0.12638
0.033586,0.12792
0.034071,0.12947
0.034557,0.13058
0.035045,0.13204
0.035524,0.13315
0.036003,0.13469
0.036507,0.13649
0.037007,0.13795
0.037525,0.13881
0.038051,0.14001
0.038577,0.14069
0.039116,0.14138
0.039651,0.14283
0.04023,0.14446
0.040793,0.14557
0.041357,0.14729
0.041911,0.149
0.042478,0.15037
0.043057,0.15234
0.043639,0.15389
0.044252,0.15577
0.044859,0.15783
0.04546,0.1592
0.046067,0.16134
0.046712,0.16297
0.047337,0.16391
0.047977,0.16571
0.048626,0.167
0.049282,0.16914
0.049955,0.17094
0.050648,0.17334
0.051319,0.17531
0.052013,0.17771
0.052726,0.17942
0.053427,0.18139
0.054154,0.1831
0.054867,0.18507
0.055586,0.18662
0.056334,0.1891
0.057082,0.1903
0.057826,0.1921
0.058579,0.19347
0.059327,0.19518
0.060113,0.19681
0.06092,0.1987
0.061709,0.20041
0.0625,0.20307
0.063309,0.20512
0.064141,0.20667
0.064982,0.20829
0.065815,0.21155
0.066683,0.21318
0.067539,0.21498
0.068429,0.21712
0.069293,0.2196
0.0702,0.22157
0.071098,0.22406
0.07201,0.22646
0.072942,0.2286
0.073891,0.23091
0.074844,0.23323
0.075797,0.23571
0.076762,0.23734
0.077726,0.23914
0.078711,0.24128
0.07973,0.24308
0.080727,0.24479
0.081771,0.24711
0.082757,0.24959
0.083774,0.25225
0.084828,0.25516
0.085896,0.25833
0.086985,0.26065
0.088067,0.26287
0.089135,0.26519
0.090244,0.2681
0.091335,0.2705
0.092448,0.27384
0.093593,0.2765
0.09475,0.27847
0.095913,0.28147
0.097094,0.28412
0.09827,0.28704
0.09948,0.28986
0.10068,0.29321
0.10193,0.29638
0.10318,0.29972
0.10442,0.30332
0.10565,0.30657
0.10693,0.3094
0.10819,0.31188
0.10947,0.31471
0.11081,0.31797
0.11218,0.32011
0.11354,0.32294
0.1149,0.32585
0.11624,0.32902
0.11759,0.33211
0.119,0.33476
0.12041,0.33716
0.1218,0.34067
0.12325,0.34393
0.12469,0.34787
0.12618,0.35181
0.12765,0.35481
0.12912,0.35815
0.1306,0.36124
0.13214,0.36389
0.13371,0.36724
0.13525,0.37083
0.13682,0.37349
0.13842,0.37692
0.14004,0.38069
0.14162,0.38471
0.14326,0.38814
0.14491,0.39217
0.14656,0.39577
0.14823,0.39928
0.1499,0.40236
0.15161,0.40528
0.15329,0.40896
0.15502,0.4117
0.15682,0.41573
0.15857,0.41873
0.16035,0.42267
0.16216,0.4261
0.16396,0.42918
0.16579,0.43193
0.16762,0.43647
0.16946,0.44007
0.17137,0.44221
0.17326,0.44606
0.17519,0.45026
0.17711,0.45412
0.17908,0.4578
0.18104,0.46123
0.18303,0.46466
0.18502,0.46808
0.18707,0.4716
0.18908,0.47554
0.19115,0.47871
0.19323,0.48205
0.19532,0.48625
0.19741,0.49002
0.19955,0.4937
0.20174,0.49764
0.20392,0.50081
0.2061,0.50476
0.2083,0.50818
0.21054,0.51135
0.21276,0.51564
0.21498,0.52052
0.21729,0.52498
0.21959,0.52866
0.22189,0.53123
0.22422,0.53526
0.22656,0.53929
0.22893,0.54306
0.23128,0.54674
0.23369,0.55128
0.23605,0.55574
0.23849,0.55925
0.24096,0.56293
0.24343,0.56747
0.24593,0.57193
0.24843,0.57596
0.25092,0.5799
0.2535,0.58418
0.25605,0.58787
0.2586,0.59164
0.26122,0.59584
0.26384,0.60012
0.26645,0.60398
0.26907,0.6074
0.27171,0.6104
0.27441,0.614
0.27713,0.61726
0.27986,0.62214
0.28263,0.626
0.28544,0.62951
0.28823,0.63371
0.29105,0.63739
0.29383,0.64176
0.29667,0.6463
0.29955,0.65084
0.30238,0.65367
0.30523,0.65813
0.30816,0.66318
0.31108,0.66755
0.31403,0.67218
0.31692,0.67578
0.31993,0.67912
0.32287,0.68392
0.32586,0.68854
0.32883,0.69223
0.33186,0.69634
0.33496,0.69994
0.33806,0.70388
0.34118,0.70757
0.34429,0.71176
0.34742,0.71459
0.35054,0.71776
0.35361,0.7211
0.3568,0.72496
0.35995,0.72976
0.36321,0.73327
0.36641,0.73627
0.36965,0.73961
0.37285,0.74287
0.37612,0.74604
0.3794,0.74861
0.38268,0.75169
0.38595,0.75521
0.38922,0.7576
0.39257,0.76137
0.39592,0.76472
0.39932,0.76703
0.40264,0.77046
0.40603,0.77423
0.40938,0.77723
0.4128,0.78134
0.41625,0.78519
0.41971,0.78845
0.42316,0.79136
0.42663,0.7947
0.43015,0.7983
0.43363,0.80139
0.43717,0.8043
0.44068,0.80644
0.44421,0.80876
0.44776,0.81184
0.45133,0.81433
0.45484,0.81724
0.45841,0.81964
0.46201,0.82281
0.4656,0.82444
0.46917,0.82726
0.47278,0.83018
0.47636,0.83215
0.48005,0.83438
0.48368,0.83695
0.48732,0.83883
0.49103,0.8414
0.49469,0.84346
0.49837,0.84509
0.50205,0.84671
0.50572,0.84903
0.5094,0.85108
0.51308,0.85357
0.51673,0.85545
0.52046,0.85725
0.52417,0.85922
0.52787,0.86154
0.53157,0.86334
0.53525,0.86471
0.53896,0.86719
0.54269,0.86916
0.54646,0.87062
0.55021,0.87268
0.55394,0.87422
0.55765,0.87636
0.5614,0.87833
0.56514,0.88039
0.56885,0.88167
0.57261,0.88364
0.57634,0.8851
0.58009,0.88664
0.58383,0.88793
0.58753,0.88896
0.5913,0.89016
0.59507,0.89135
0.59879,0.8929
0.6025,0.89504
0.60623,0.89607
0.60998,0.89735
0.61368,0.89864
0.6174,0.89949
0.62115,0.90104
0.62488,0.90344
0.62862,0.90498
0.63229,0.90652
0.63597,0.90849
0.63962,0.90986
0.6433,0.91106
0.64693,0.91278
0.65063,0.91406
0.65426,0.91595
0.65788,0.91715
0.6615,0.91877
0.6651,0.92014
0.66871,0.92109
0.67226,0.9222
0.67581,0.92271
0.67941,0.92366
0.68297,0.92486
0.68647,0.92563
0.69002,0.92683
0.69356,0.92768
0.69708,0.92871
0.70058,0.92948
0.70404,0.93017
0.70748,0.93111
0.71091,0.93188
0.71435,0.93282
0.71775,0.93445
0.72115,0.9354
0.72453,0.93582
0.72786,0.93711
0.73118,0.93822
0.73452,0.93899
0.73777,0.93951
0.74099,0.94011
0.74427,0.94096
0.74752,0.94216
0.75079,0.94319
0.75399,0.94439
0.75715,0.94551
0.76032,0.94602
0.76346,0.94688
0.76657,0.94748
0.76967,0.94816
0.77276,0.94919
0.77586,0.94996
0.77887,0.95048
0.78188,0.95116
0.78487,0.95168
0.78785,0.95227
0.79078,0.95287
0.7937,0.95322
0.79661,0.95382
0.79943,0.95433
0.80226,0.95562
0.80507,0.95622
0.80788,0.95724
0.81067,0.9581
0.81344,0.95913
0.81619,0.96007
0.81891,0.96041
0.82159,0.96084
0.82425,0.96136
0.82687,0.96221
0.82948,0.96333
0.83211,0.96418
0.83467,0.96496
0.83718,0.9653
0.83968,0.96538
0.84215,0.96624
0.84463,0.96693
0.84706,0.9677
0.8495,0.9683
0.85185,0.96838
0.85423,0.9689
0.85656,0.96967
0.85888,0.97018
0.86117,0.97061
0.86342,0.97087
0.86562,0.97155
0.86786,0.97181
0.87003,0.97224
0.87218,0.97267
0.87431,0.97361
0.8764,0.97412
0.8785,0.97464
0.88055,0.97532
0.88258,0.97609
0.8846,0.97644
0.88657,0.97669
0.88853,0.97729
0.89047,0.97772
0.89242,0.97824
0.89434,0.97892
0.89619,0.97918
0.89801,0.97926
0.89982,0.97978
0.90158,0.98004
0.90335,0.98038
0.9051,0.98064
0.90684,0.98115
0.90856,0.98115
0.91025,0.98141
0.91191,0.98166
0.91357,0.98192
0.9152,0.98209
0.91677,0.98252
0.91835,0.98269
0.9199,0.98303
0.92141,0.98329
0.92291,0.98363
0.92442,0.98398
0.92588,0.98432
0.92733,0.98449
0.92873,0.98475
0.93012,0.98509
0.9315,0.98543
0.93287,0.98586
0.93419,0.98612
0.93553,0.98621
0.93681,0.98646
0.93809,0.9868
0.93937,0.98706
0.94065,0.98749
0.9419,0.98775
0.94311,0.98792
0.94431,0.98818
0.94548,0.98818
0.94662,0.98826
0.94774,0.9886
0.94884,0.98886
0.94995,0.98929
0.95102,0.98938
0.95207,0.98938
0.9531,0.98955
0.95415,0.9898
0.95517,0.98998
0.95619,0.99023
0.95717,0.99075
0.95816,0.99092
0.95913,0.99126
0.96008,0.99152
0.96101,0.99169
0.96192,0.99186
0.96281,0.99203
0.96365,0.9922
0.96453,0.99263
0.96538,0.99272
0.96625,0.99272
0.96705,0.99297
0.96787,0.99315
0.96866,0.99323
0.96943,0.99323
0.97022,0.9934
0.97096,0.99366
0.97169,0.99383
0.97242,0.99383
0.97313,0.994
0.97385,0.994
0.97453,0.99434
0.97521,0.99452
0.97587,0.99452
0.97654,0.9946
0.97718,0.99469
0.97781,0.99494
0.97843,0.99503
0.97906,0.99512
0.97966,0.99546
0.98026,0.99563
0.98083,0.9958
0.98141,0.99623
0.98197,0.99632
0.98252,0.9964
0.98304,0.99649
0.98356,0.99657
0.9841,0.99657
0.98462,0.99674
0.98511,0.99674
0.98561,0.99683
0.98608,0.99683
0.98657,0.99683
0.98703,0.99692
0.98749,0.99692
0.98793,0.99709
0.98837,0.99726
0.9888,0.99734
0.9892,0.99752
0.98962,0.99752
0.99002,0.99752
0.99042,0.99752
0.9908,0.9976
0.99116,0.9976
0.99154,0.99769
0.99189,0.99769
0.99224,0.99777
0.99258,0.99786
0.99291,0.99794
0.99322,0.99794
0.99354,0.99794
0.99385,0.99794
0.99413,0.99803
0.99443,0.9982
0.99471,0.9982
0.99497,0.9982
0.99523,0.9982
0.99548,0.99829
0.99573,0.99837
0.99596,0.99854
0.99619,0.99863
0.9964,0.99863
0.99663,0.99863
0.99683,0.99871
0.99703,0.99897
0.99722,0.99897
0.9974,0.99897
0.99758,0.99897
0.99776,0.99897
0.99792,0.99906
0.99809,0.99906
0.99823,0.99906
0.99838,0.99906
0.99852,0.99906
0.99866,0.99914
0.99879,0.99931
0.99891,0.9994
0.99902,0.99949
0.99913,0.99949
0.99922,0.99949
0.99932,0.99966
0.99941,0.99966
0.99949,0.99966
0.99957,0.99974
0.99964,0.99974
0.9997,0.99983
0.99975,0.99983
0.99981,0.99983
0.99985,0.99983
0.99988,0.99983
0.99992,0.99991
1,1


==> images/datFiles/vascuPctN.dat <==
0,0
2.1525e-07,0
4.305e-07,0
6.4575e-07,0
8.6099e-07,0
1.2915e-06,0
1.5067e-06,0
1.9372e-06,0
2.1525e-06,0
2.583e-06,0
2.7982e-06,0
3.2287e-06,0
3.444e-06,0
3.6592e-06,0
4.305e-06,0
4.7355e-06,0
5.3812e-06,0
5.8117e-06,0
6.4575e-06,0
7.7489e-06,0
8.6099e-06,0
9.4709e-06,0
1.0332e-05,0
1.1193e-05,0
1.27e-05,0
1.4422e-05,0
1.5713e-05,0
1.6789e-05,0
1.722e-05,0
1.8296e-05,0
2.0018e-05,0
2.174e-05,0
2.3247e-05,0
2.5399e-05,0
2.7121e-05,0
2.8413e-05,0
2.9489e-05,0
3.1642e-05,0
3.3794e-05,0
3.5731e-05,0
3.7453e-05,0
4.1328e-05,0
4.348e-05,0
4.7139e-05,0
5.1014e-05,0
5.3382e-05,0
5.661e-05,0
6.1346e-05,0
6.4575e-05,0
6.8234e-05,0
7.2108e-05,0
7.6844e-05,0
8.0718e-05,0
8.6315e-05,0
8.9328e-05,0
9.3633e-05,0
9.9875e-05,0
0.00010504,0
0.00011021,0
0.0001171,0
0.00012463,0
0.00013302,0
0.00014163,0
0.0001496,0
0.00015584,0
0.00016531,0
0.00017349,0
0.00018296,0
0.00019049,0
0.00019889,0
0.00020707,0
0.00021525,0
0.00022472,8.5682e-05
0.00023354,8.5682e-05
0.00024409,8.5682e-05
0.0002555,8.5682e-05
0.00026648,8.5682e-05
0.00027875,8.5682e-05
0.00029016,8.5682e-05
0.00030242,0.00017136
0.0003134,0.00025705
0.00032847,0.00034273
0.00034461,0.00034273
0.00036162,0.00042841
0.00037647,0.00042841
0.00039283,0.00042841
0.00041069,0.00042841
0.00042899,0.00042841
0.00044255,0.00042841
0.00046063,0.00042841
0.00047785,0.00042841
0.0004983,0.00042841
0.00051681,0.00059978
0.00053618,0.00059978
0.00055685,0.00059978
0.00058117,0.00059978
0.00060485,0.00068546
0.00063326,0.00068546
0.00065974,0.00068546
0.00068384,0.00068546
0.00071161,0.00077114
0.00073938,0.00085682
0.00076951,0.00085682
0.00079857,0.00094251
0.00082785,0.00094251
0.00085626,0.0010282
0.00088575,0.0010282
0.0009204,0.0011139
0.000957,0.0012852
0.00099251,0.0012852
0.001027,0.0013709
0.0010629,0.0013709
0.0010997,0.0013709
0.00114,0.0014566
0.0011862,0.0014566
0.0012271,0.001628
0.0012743,0.0017136
0.0013167,0.001885
0.0013681,0.001885
0.0014103,0.001885
0.0014609,0.0019707
0.0015166,0.0020564
0.001575,0.0021421
0.0016268,0.0021421
0.0016893,0.0024848
0.001751,0.0026562
0.001815,0.0027418
0.0018834,0.0029989
0.0019454,0.0030846
0.0020061,0.0035987
0.0020782,0.0039414
0.0021501,0.0041984
0.0022205,0.0045412
0.0022887,0.0048839
0.0023656,0.0052266
0.0024398,0.0055694
0.0025264,0.0060835
0.0026039,0.0067689
0.0026859,0.0069403
0.0027687,0.0073687
0.0028555,0.0081398
0.002944,0.0083969
0.003041,0.0087396
0.0031407,0.008911
0.0032453,0.0092537
0.0033458,0.0095108
0.0034519,0.0099392
0.0035617,0.010368
0.0036795,0.011053
0.0038062,0.01191
0.0039233,0.012595
0.004049,0.013452
0.0041771,0.014395
0.0043097,0.014994
0.0044313,0.015851
0.004568,0.016451
0.0046939,0.016622
0.0048401,0.017136
0.0049781,0.017908
0.0051281,0.018679
0.0052955,0.019536
0.0054421,0.020649
0.0056064,0.021678
0.0057646,0.02262
0.0059282,0.023734
0.0060948,0.025191
0.0062695,0.026133
0.0064523,0.027161
0.0066512,0.028618
0.0068449,0.029817
0.0070348,0.031103
0.0072308,0.032217
0.0074474,0.033073
0.0076594,0.034444
0.007874,0.036586
0.0080925,0.038129
0.0083323,0.040099
0.0085641,0.042413
0.008808,0.044041
0.0090645,0.045669
0.0093145,0.047639
0.0095631,0.049953
0.0098211,0.051667
0.010075,0.053809
0.010349,0.055694
0.010627,0.056979
0.010913,0.059035
0.011188,0.060835
0.011492,0.06272
0.011793,0.064605
0.012087,0.065804
0.012408,0.067775
0.012734,0.070003
0.013067,0.072316
0.013411,0.074629
0.013758,0.076943
0.01412,0.07977
0.014476,0.082684
0.014839,0.085854
0.015222,0.088082
0.015606,0.090738
0.015984,0.09288
0.01638,0.09545
0.016771,0.09725
0.017163,0.10016
0.017586,0.10273
0.01802,0.10428
0.018465,0.10642
0.018893,0.10899
0.019357,0.11224
0.019827,0.1155
0.020301,0.1185
0.020786,0.12167
0.02128,0.12475
0.021787,0.12801
0.022288,0.13067
0.022813,0.13392
0.023342,0.13769
0.023876,0.14086
0.024395,0.14292
0.024951,0.14703
0.025506,0.14943
0.02608,0.15303
0.02665,0.15534
0.027252,0.15791
0.027848,0.1616
0.028495,0.16502
0.029105,0.16828
0.02972,0.17154
0.030371,0.17513
0.031033,0.17779
0.031684,0.18105
0.032354,0.18379
0.033021,0.18764
0.033731,0.19004
0.034443,0.19313
0.035164,0.1963
0.035898,0.19938
0.036639,0.20272
0.037375,0.20495
0.038143,0.20769
0.03893,0.21129
0.039707,0.21386
0.040497,0.21815
0.041328,0.22149
0.042136,0.22423
0.042973,0.22757
0.04382,0.23031
0.044669,0.23434
0.045525,0.23845
0.046419,0.24111
0.047296,0.24479
0.048194,0.24771
0.049123,0.25131
0.050071,0.25516
0.051014,0.2585
0.051967,0.26313
0.052936,0.26639
0.053892,0.26956
0.054873,0.2735
0.055883,0.27615
0.056901,0.27915
0.057908,0.28335
0.058912,0.28755
0.05998,0.29098
0.061035,0.29578
0.062135,0.29929
0.063213,0.30426
0.064354,0.3076
0.065443,0.31197
0.066564,0.31565
0.067684,0.31848
0.068838,0.32294
0.07001,0.32636
0.071193,0.33142
0.072379,0.33536
0.07358,0.3387
0.074769,0.34324
0.076015,0.34684
0.077238,0.35044
0.078493,0.35473
0.079761,0.35978
0.081049,0.36372
0.08238,0.36783
0.083706,0.37332
0.085034,0.3788
0.086356,0.38326
0.087697,0.38728
0.089065,0.39183
0.09043,0.39568
0.091811,0.40048
0.093211,0.40579
0.094623,0.41059
0.096051,0.41487
0.097499,0.42062
0.098937,0.4255
0.10039,0.4303
0.10185,0.43424
0.10336,0.43869
0.10486,0.44315
0.10636,0.44683
0.10789,0.45069
0.10942,0.45575
0.11097,0.46011
0.11251,0.4644
0.11406,0.46885
0.11563,0.47254
0.11721,0.47717
0.11885,0.48171
0.12048,0.48599
0.1221,0.49045
0.12376,0.49456
0.12542,0.49979
0.1271,0.50253
0.12879,0.50664
0.13046,0.5099
0.13216,0.51538
0.13388,0.51881
0.1356,0.52266
0.13736,0.52643
0.1391,0.53063
0.14085,0.53406
0.14263,0.53817
0.14437,0.54228
0.14619,0.5464
0.14798,0.55077
0.1498,0.55471
0.15163,0.55762
0.15343,0.56131
0.15527,0.56439
0.15711,0.56833
0.15898,0.57202
0.16087,0.57579
0.16279,0.5787
0.16466,0.58256
0.16656,0.58581
0.16848,0.5895
0.1704,0.59352
0.17232,0.59712
0.17427,0.59943
0.17625,0.60338
0.17821,0.60697
0.18022,0.61014
0.18219,0.6134
0.18417,0.61657
0.18617,0.61948
0.18816,0.62274
0.19018,0.62497
0.1922,0.62865
0.19421,0.63139
0.19626,0.63371
0.19833,0.63568
0.20039,0.63876
0.20246,0.64116
0.20454,0.64399
0.20661,0.6463
0.20867,0.64887
0.21077,0.65119
0.21287,0.65299
0.21497,0.65641
0.21707,0.65864
0.21918,0.66087
0.22127,0.66335
0.22342,0.66532
0.22552,0.66815
0.22767,0.67012
0.2298,0.67235
0.23197,0.67492
0.23414,0.67809
0.23628,0.68023
0.23845,0.68195
0.24059,0.68426
0.24278,0.68657
0.24495,0.6888
0.24713,0.6906
0.24933,0.69309
0.25148,0.69523
0.25366,0.69677
0.25587,0.69908
0.25808,0.70114
0.2603,0.70397
0.26249,0.70585
0.2647,0.70825
0.26692,0.71014
0.26918,0.71271
0.27141,0.71485
0.27366,0.71665
0.27592,0.71802
0.27818,0.71956
0.28046,0.7211
0.28272,0.72239
0.28498,0.72385
0.2872,0.72487
0.28945,0.7265
0.29168,0.72813
0.29391,0.72984
0.29618,0.73113
0.29841,0.73284
0.30069,0.73421
0.30293,0.73507
0.30519,0.73636
0.30744,0.73773
0.30968,0.73893
0.31197,0.74038
0.31422,0.74167
0.31649,0.74287
0.31877,0.74449
0.32103,0.74561
0.32331,0.74724
0.32556,0.74835
0.32783,0.74946
0.3301,0.75041
0.33239,0.75144
0.33466,0.75221
0.33693,0.75375
0.33918,0.75503
0.34143,0.75589
0.3437,0.75752
0.34592,0.7588
0.34817,0.76
0.35045,0.76069
0.35271,0.76163
0.355,0.76266
0.35727,0.76369
0.35953,0.76523
0.3618,0.76686
0.36405,0.76823
0.3663,0.76926
0.36858,0.77089
0.37086,0.77234
0.37308,0.77346
0.37532,0.77491
0.37754,0.77637
0.3798,0.77723
0.38201,0.7786
0.38422,0.77937
0.38644,0.78014
0.38866,0.78134
0.39088,0.78177
0.39307,0.78297
0.39526,0.78408
0.3975,0.78511
0.39972,0.78622
0.40188,0.78759
0.40407,0.78862
0.40626,0.78982
0.40845,0.79051
0.41063,0.79128
0.41279,0.79248
0.41498,0.79342
0.41721,0.79445
0.4194,0.79573
0.42158,0.79668
0.42374,0.79736
0.42594,0.79822
0.42807,0.79899
0.43025,0.79976
0.43242,0.8007
0.43456,0.8019
0.4367,0.80327
0.43884,0.80439
0.44096,0.8055
0.44311,0.80619
0.44526,0.80721
0.44737,0.8079
0.44948,0.8091
0.45161,0.80996
0.45373,0.81098
0.45583,0.8121
0.45795,0.81278
0.46003,0.8133
0.46209,0.81398
0.46419,0.8145
0.46627,0.81535
0.46834,0.81647
0.47044,0.81741
0.47251,0.81818
0.47456,0.81921
0.47661,0.81947
0.47867,0.82058
0.48075,0.82144
0.48281,0.82238
0.48487,0.82418
0.48685,0.82487
0.48889,0.82521
0.49093,0.82606
0.49296,0.82649
0.49497,0.82735
0.497,0.82769
0.49898,0.82804
0.50097,0.82872
0.50299,0.82923
0.50499,0.83009
0.50699,0.83086
0.50898,0.83163
0.51095,0.83198
0.5129,0.83249
0.51484,0.83318
0.51681,0.83369
0.51884,0.83489
0.52081,0.83532
0.52275,0.83583
0.52469,0.83626
0.52664,0.83695
0.5286,0.83772
0.53053,0.83849
0.53247,0.83875
0.53436,0.8396
0.53629,0.84054
0.53819,0.84106
0.54009,0.84149
0.54199,0.84209
0.54389,0.84312
0.54578,0.84372
0.54768,0.8444
0.54958,0.84509
0.55143,0.8462
0.5533,0.84689
0.55517,0.84723
0.55703,0.848
0.55887,0.84886
0.5607,0.84937
0.56255,0.85006
0.56435,0.85074
0.56619,0.8516
0.56801,0.85254
0.56989,0.8534
0.5717,0.854
0.57351,0.85468
0.57531,0.85545
0.57709,0.85614
0.57886,0.85674
0.58063,0.85717
0.58243,0.85794
0.58424,0.85845
0.586,0.85914
0.58777,0.85957
0.58953,0.85991
0.59128,0.86051
0.59302,0.86102
0.59474,0.86145
0.59644,0.86231
0.59816,0.86291
0.59989,0.86308
0.60158,0.86351
0.60328,0.86402
0.60498,0.86428
0.60668,0.86454
0.60837,0.86522
0.61004,0.86556
0.61175,0.86582
0.61343,0.86642
0.61507,0.86728
0.61671,0.86771
0.61833,0.86796
0.62001,0.86882
0.62164,0.86942
0.62325,0.86976
0.62486,0.87019
0.62649,0.87096
0.62812,0.87156
0.62971,0.8719
0.63132,0.87259
0.63292,0.87328
0.63454,0.87413
0.63615,0.87473
0.63771,0.87559
0.63927,0.87585
0.64085,0.8761
0.6424,0.87662
0.64396,0.87696
0.64552,0.8773
0.64708,0.87756
0.64863,0.87833
0.65014,0.87885
0.65167,0.87927
0.65318,0.87987
0.6547,0.88056
0.65621,0.88099
0.65772,0.88176
0.65924,0.88253
0.66074,0.88321
0.66222,0.88356
0.66369,0.8839
0.66512,0.88467
0.66657,0.88476
0.66798,0.88519
0.66944,0.88544
0.67085,0.88613
0.6723,0.88698
0.67373,0.88741
0.67514,0.88784
0.67655,0.8881
0.67794,0.88836
0.67936,0.88913
0.68076,0.88938
0.68218,0.88981
0.68355,0.89058
0.68491,0.89127
0.68629,0.89178
0.68766,0.89204
0.68902,0.89238
0.69038,0.89324
0.69174,0.89358
0.69307,0.89393
0.69444,0.8941
0.69578,0.89444
0.6971,0.89487
0.69842,0.89538
0.69971,0.89564
0.701,0.89615
0.7023,0.8965
0.70358,0.89684
0.70485,0.89701
0.70609,0.8977
0.70736,0.89804
0.70862,0.89864
0.7099,0.89898
0.71111,0.89915
0.71238,0.89958
0.71363,0.90009
0.71488,0.90018
0.71611,0.90087
0.71734,0.90138
0.71856,0.90206
0.71979,0.90275
0.72105,0.90292
0.72228,0.90301
0.72348,0.90352
0.72469,0.90395
0.72586,0.90464
0.72706,0.90489
0.72825,0.90515
0.72942,0.90532
0.73056,0.90601
0.73172,0.90635
0.73287,0.90686
0.73402,0.90703
0.73514,0.90763
0.73629,0.90823
0.73741,0.90858
0.73854,0.90901
0.73967,0.90926
0.74078,0.90995
0.7419,0.9108
0.74303,0.91132
0.74411,0.9114
0.74523,0.91192
0.74632,0.91218
0.7474,0.91252
0.74852,0.9132
0.74959,0.91346
0.7507,0.91355
0.75179,0.91389
0.75286,0.9144
0.7539,0.91483
0.75496,0.91535
0.75603,0.9156
0.75708,0.91603
0.75814,0.91663
0.75919,0.91689
0.76024,0.91697
0.76129,0.91732
0.76233,0.91757
0.76334,0.918
0.76435,0.91826
0.76536,0.91877
0.76639,0.9192
0.76738,0.92006
0.76843,0.92049
0.76943,0.92066
0.77042,0.92083
0.7714,0.921
0.77238,0.92143
0.77334,0.92143
0.77431,0.92177
0.77527,0.9222
0.77622,0.92246
0.77717,0.92271
0.77812,0.92323
0.77906,0.92349
0.77999,0.92357
0.78092,0.92391
0.78183,0.92417
0.78278,0.92451
0.78372,0.92494
0.78468,0.9252
0.78561,0.9252
0.78651,0.92546
0.78745,0.92563
0.78836,0.92606
0.78925,0.92657
0.79016,0.92691
0.79105,0.92726
0.79195,0.9276
0.79283,0.92768
0.79372,0.9282
0.79458,0.92837
0.79546,0.92863
0.79632,0.9288
0.79717,0.92897
0.79804,0.92931
0.7989,0.92948
0.79975,0.93
0.80061,0.93025
0.80147,0.93051
0.80232,0.93094
0.80315,0.93111
0.804,0.93137
0.80482,0.93197
0.80565,0.93223
0.80649,0.93223
0.80733,0.93248
0.80817,0.93282
0.80898,0.93282
0.80977,0.93342
0.81057,0.93368
0.81138,0.93402
0.81218,0.93428
0.81296,0.93454
0.81377,0.93514
0.81457,0.93531
0.81535,0.93565
0.81613,0.936
0.81693,0.93625
0.81772,0.93625
0.81851,0.93677
0.81929,0.93702
0.82004,0.93711
0.82079,0.93745
0.82158,0.93754
0.82234,0.93771
0.8231,0.93839
0.82387,0.93848
0.82463,0.93891
0.82539,0.93917
0.82613,0.93942
0.82687,0.93968
0.82764,0.93968
0.8284,0.93977
0.82913,0.93994
0.82986,0.94037
0.83057,0.94062
0.83133,0.94071
0.83204,0.94071
0.83276,0.94079
0.8335,0.94096
0.83423,0.94114
0.83493,0.94148
0.83565,0.94182
0.83637,0.94191
0.83707,0.94216
0.83779,0.94242
0.83849,0.94268
0.83919,0.94276
0.83988,0.94294
0.84057,0.94328
0.84126,0.94345
0.84195,0.94362
0.84263,0.94371
0.84331,0.94396
0.84397,0.94422
0.84466,0.94431
0.84533,0.94439
0.84602,0.94456
0.84667,0.94473
0.84735,0.94508
0.848,0.94533
0.84867,0.94551
0.84934,0.94559
0.85,0.94593
0.85065,0.94636
0.85131,0.94653
0.85195,0.94679
0.85258,0.94722
0.85325,0.94748
0.85391,0.94765
0.85456,0.94791
0.85522,0.94842
0.85588,0.94868
0.85651,0.94893
0.85714,0.94919
0.85779,0.94953
0.85843,0.94962
0.85906,0.94979
0.85967,0.95013
0.86031,0.95022
0.86093,0.95048
0.86153,0.95099
0.86215,0.95125
0.86276,0.95159
0.86334,0.95193
0.86395,0.9521
0.86457,0.95245
0.86516,0.95262
0.86577,0.95287
0.86637,0.95313
0.86698,0.95339
0.86756,0.95365
0.86813,0.9539
0.86869,0.95407
0.86928,0.95459
0.86987,0.95519
0.87045,0.95553
0.87104,0.95579
0.87163,0.95596
0.87221,0.95622
0.87278,0.95639
0.87337,0.95664
0.87396,0.95699
0.87452,0.95716
0.87511,0.95724
0.87566,0.95742
0.87625,0.95742
0.87681,0.95776
0.87737,0.95793
0.87793,0.95793
0.87847,0.95793
0.87903,0.95802
0.8796,0.95836
0.88014,0.95879
0.88069,0.9593
0.88124,0.95939
0.88178,0.95939
0.88233,0.95947
0.88285,0.95947
0.88338,0.95956
0.88392,0.95973
0.88446,0.95973
0.88498,0.95981
0.88552,0.95999
0.88605,0.96007
0.88658,0.96024
0.8871,0.96041
0.88762,0.9605
0.88815,0.9605
0.88866,0.96076
0.88917,0.96101
0.88968,0.9611
0.89018,0.96127
0.89069,0.96144
0.89118,0.96144
0.89169,0.96161
0.8922,0.96179
0.8927,0.96187
0.89318,0.96213
0.89367,0.96239
0.89416,0.96264
0.89464,0.96273
0.89514,0.96281
0.89562,0.96299
0.89609,0.96299
0.89656,0.96333
0.89705,0.96358
0.89751,0.96367
0.89798,0.96384
0.89846,0.9641
0.89893,0.96436
0.89941,0.96453
0.89987,0.96504
0.90033,0.96547
0.90079,0.96556
0.90123,0.96581
0.9017,0.96581
0.90215,0.96581
0.90259,0.96598
0.90304,0.96607
0.90349,0.96607
0.90394,0.96624
0.90439,0.9665
0.90483,0.96676
0.90527,0.96693
0.90571,0.96693
0.90613,0.96701
0.90659,0.96727
0.90702,0.96744
0.90748,0.96761
0.9079,0.96795
0.90833,0.96804
0.90874,0.96804
0.90916,0.96813
0.90958,0.96847
0.91001,0.96864
0.91044,0.96864
0.91086,0.96873
0.91128,0.96881
0.91171,0.96907
0.91213,0.96915
0.91253,0.96915
0.91296,0.96924
0.91337,0.96933
0.91378,0.96933
0.9142,0.96941
0.9146,0.96975
0.91499,0.96993
0.91539,0.97018
0.91578,0.97035
0.91618,0.97053
0.91659,0.97053
0.91699,0.97078
0.91736,0.97095
0.91774,0.9713
0.91812,0.97138
0.91851,0.97147
0.91889,0.97155
0.91926,0.97172
0.91962,0.97181
0.91998,0.97198
0.92035,0.97207
0.92073,0.97215
0.9211,0.97232
0.92146,0.97241
0.92183,0.9725
0.92219,0.9725
0.92255,0.9725
0.92292,0.97258
0.92328,0.97275
0.92364,0.97284
0.92397,0.97292
0.92434,0.97292
0.92469,0.9731
0.92504,0.97318
0.92539,0.97335
0.92575,0.97344
0.9261,0.9737
0.92644,0.97378
0.92679,0.97387
0.92715,0.97395
0.92749,0.97412
0.92783,0.97421
0.92816,0.97438
0.92851,0.97447
0.92885,0.97464
0.92918,0.97464
0.92951,0.97464
0.92983,0.97464
0.93017,0.9749
0.9305,0.9749
0.93082,0.97498
0.93115,0.97498
0.93147,0.97498
0.93179,0.97498
0.9321,0.97507
0.93242,0.97532
0.93274,0.97541
0.93306,0.97541
0.93337,0.97575
0.93368,0.97592
0.93399,0.97601
0.93431,0.97609
0.93462,0.97618
0.93493,0.97644
0.93525,0.97652
0.93554,0.97652
0.93585,0.97678
0.93614,0.97695
0.93644,0.97729
0.93674,0.97729
0.93704,0.97755
0.93733,0.97772
0.93763,0.97772
0.9379,0.97789
0.93819,0.97798
0.93848,0.97798
0.93876,0.97841
0.93903,0.97858
0.9393,0.97875
0.93958,0.97884
0.93987,0.97901
0.94014,0.97909
0.94042,0.97909
0.94071,0.97926
0.94099,0.97926
0.94129,0.97935
0.94156,0.97944
0.94184,0.97961
0.94211,0.97961
0.94238,0.97969
0.94265,0.97978
0.94292,0.97978
0.9432,0.97978
0.94346,0.97995
0.94373,0.97995
0.94399,0.97995
0.94425,0.98021
0.94451,0.98038
0.94478,0.98055
0.94504,0.98064
1,1


==> images/datFiles/vascuPctV.dat <==
0,0
0,8.5682e-05
2.1525e-07,8.5682e-05
2.1525e-07,0.00017136
4.305e-07,0.00017136
6.4575e-07,0.00017136
1.0762e-06,0.00017136
1.2915e-06,0.00017136
1.2915e-06,0.00025705
1.5067e-06,0.00025705
1.722e-06,0.00025705
2.1525e-06,0.00025705
2.3677e-06,0.00025705
2.583e-06,0.00025705
3.0135e-06,0.00025705
3.2287e-06,0.00034273
3.444e-06,0.00034273
3.6592e-06,0.00034273
3.8745e-06,0.00042841
4.0897e-06,0.00042841
4.305e-06,0.00042841
4.5202e-06,0.00042841
4.7355e-06,0.00051409
4.9507e-06,0.00051409
5.166e-06,0.00051409
5.3812e-06,0.00051409
5.5965e-06,0.00051409
6.2422e-06,0.00051409
6.6727e-06,0.00051409
6.888e-06,0.00051409
7.1032e-06,0.00051409
7.3185e-06,0.00051409
7.7489e-06,0.00059978
8.1794e-06,0.00059978
8.3947e-06,0.00059978
8.3947e-06,0.00068546
9.0404e-06,0.00068546
1.0332e-05,0.00068546
1.0978e-05,0.00068546
1.1408e-05,0.00068546
1.1839e-05,0.00077114
1.2484e-05,0.00094251
1.2915e-05,0.00094251
1.3345e-05,0.00094251
1.3991e-05,0.00094251
1.4422e-05,0.00094251
1.5067e-05,0.00094251
1.5928e-05,0.00094251
1.6359e-05,0.00094251
1.6789e-05,0.0010282
1.7005e-05,0.0010282
1.765e-05,0.0010282
1.8081e-05,0.0011139
1.8727e-05,0.0011139
1.9372e-05,0.0011139
2.0233e-05,0.0011139
2.0449e-05,0.0011139
2.1094e-05,0.0011996
2.2171e-05,0.0012852
2.2816e-05,0.0014566
2.3247e-05,0.0015423
2.3893e-05,0.0015423
2.4754e-05,0.001628
2.5399e-05,0.001628
2.6476e-05,0.001628
2.7982e-05,0.001628
2.8628e-05,0.001628
2.8843e-05,0.001628
2.9489e-05,0.0017136
3.0135e-05,0.0017136
3.1857e-05,0.0017993
3.2287e-05,0.0017993
3.3148e-05,0.0017993
3.4009e-05,0.0017993
3.487e-05,0.0017993
3.5516e-05,0.0017993
3.5731e-05,0.0017993
3.7023e-05,0.0017993
3.7453e-05,0.0017993
3.896e-05,0.0017993
3.9606e-05,0.0017993
4.1328e-05,0.0017993
4.305e-05,0.001885
4.4987e-05,0.0019707
4.6278e-05,0.0019707
4.7355e-05,0.0020564
4.9507e-05,0.0020564
5.1229e-05,0.0020564
5.2736e-05,0.0020564
5.4027e-05,0.0020564
5.4888e-05,0.0020564
5.6395e-05,0.0020564
5.8332e-05,0.0021421
6.0054e-05,0.0021421
6.1776e-05,0.0022277
6.2422e-05,0.0023134
6.4144e-05,0.0023991
6.7588e-05,0.0024848
6.931e-05,0.0024848
7.1678e-05,0.0024848
7.4476e-05,0.0024848
7.7274e-05,0.0025705
7.8781e-05,0.0025705
8.0288e-05,0.0025705
8.2655e-05,0.0025705
8.4593e-05,0.0025705
8.5884e-05,0.0026562
8.8467e-05,0.0026562
9.0404e-05,0.0026562
9.3848e-05,0.0026562
9.7292e-05,0.0026562
0.00010074,0.0028275
0.0001031,0.0028275
0.0001059,0.0028275
0.00010935,0.0029132
0.00011301,0.0029132
0.00011537,0.0029132
0.00011882,0.0029989
0.00012226,0.0030846
0.00012549,0.0030846
0.00012893,0.0031703
0.00013109,0.0032559
0.00013539,0.0032559
0.00013797,0.003513
0.00014293,0.003513
0.00014809,0.00377
0.00015197,0.0038557
0.00015433,0.0039414
0.00015971,0.0040271
0.00016467,0.0041128
0.00016811,0.0041984
0.00017521,0.0042841
0.00018016,0.0043698
0.00018361,0.0043698
0.0001892,0.0043698
0.00019588,0.0044555
0.00020233,0.0044555
0.00020728,0.0044555
0.00021267,0.0045412
0.00021654,0.0046269
0.000223,0.0047125
0.00022838,0.0047982
0.0002329,0.0048839
0.00023785,0.0048839
0.00024452,0.0049696
0.00025163,0.0049696
0.0002583,0.0051409
0.00026755,0.005398
0.00027487,0.0054837
0.00028198,0.0055694
0.00028822,0.005655
0.00029597,0.0057407
0.00030242,0.0058264
0.00031082,0.0059121
0.00031986,0.0059121
0.00032804,0.0059978
0.00033579,0.0062548
0.0003444,0.0062548
0.00035322,0.0063405
0.00036291,0.0065975
0.00037087,0.0065975
0.00037991,0.0066832
0.00038917,0.0069403
0.00039692,0.0069403
0.00040488,0.0073687
0.00041586,0.0074544
0.00042512,0.0076257
0.0004348,0.0076257
0.00044406,0.0077114
0.00045353,0.0077971
0.00046429,0.0078828
0.00047591,0.0081398
0.00048991,0.0082255
0.00050002,0.0082255
0.00050799,0.0084826
0.00051961,0.0085682
0.0005336,0.0088253
0.00054609,0.008911
0.00055706,0.008911
0.00056761,0.0090823
0.00058031,0.0093394
0.00059409,0.0095108
0.000607,0.0095964
0.00061733,0.0096821
0.00063283,0.0098535
0.00064725,0.0098535
0.00065974,0.0098535
0.00067416,0.0099392
0.00068858,0.010196
0.00070515,0.010453
0.00072345,0.01071
0.0007411,0.010796
0.00075445,0.011053
0.00077102,0.01131
0.00078953,0.011481
0.00080783,0.011567
0.00082268,0.011738
0.00084141,0.011996
0.00085927,0.012253
0.00087864,0.012253
0.00089737,0.012253
0.00091717,0.01251
0.00093805,0.012681
0.0009613,0.012938
0.00098433,0.013024
0.0010069,0.013281
0.001028,0.013452
0.0010483,0.013966
0.0010717,0.014052
0.0010911,0.014309
0.0011122,0.014652
0.0011372,0.014823
0.0011611,0.014823
0.0011884,0.014909
0.0012093,0.014994
0.0012375,0.015166
0.0012631,0.015337
0.0012872,0.015766
0.0013132,0.016023
0.0013386,0.016365
0.0013653,0.016537
0.0013933,0.016708
0.0014204,0.016794
0.0014471,0.016965
0.0014779,0.017479
0.0015089,0.017651
0.0015377,0.017822
0.0015698,0.018079
0.0016038,0.018507
0.001635,0.018764
0.0016705,0.019022
0.0017056,0.019279
0.0017429,0.019707
0.001778,0.019793
0.0018156,0.02005
0.0018522,0.020307
0.0018907,0.020735
0.0019269,0.021164
0.0019678,0.021335
0.0020093,0.021421
0.0020524,0.021763
0.0020929,0.021935
0.0021318,0.022106
0.0021712,0.022277
0.0022158,0.022449
0.0022655,0.02262
0.0023111,0.023049
0.0023561,0.023134
0.002403,0.02322
0.002448,0.023391
0.0024921,0.023991
0.0025436,0.024505
0.0025905,0.024591
0.002642,0.025019
0.0026906,0.025362
0.0027442,0.025705
0.0027954,0.025962
0.0028482,0.026133
0.0029093,0.02639
0.002965,0.026819
0.0030212,0.027076
0.0030789,0.027333
0.0031366,0.027504
0.0031951,0.027761
0.0032537,0.028104
0.0033178,0.028275
0.0033768,0.028361
0.0034384,0.028789
0.0034974,0.028961
0.0035729,0.029389
0.0036353,0.029646
0.0037006,0.029817
0.0037733,0.030246
0.0038463,0.03076
0.0039197,0.031188
0.0039916,0.031703
0.0040688,0.032559
0.0041532,0.032902
0.0042238,0.033416
0.0043039,0.033759
0.0043915,0.034016
0.0044729,0.034444
0.004554,0.035044
0.0046405,0.035473
0.0047187,0.036158
0.0048099,0.036672
0.0048988,0.037015
0.0049899,0.037443
0.0050753,0.037786
0.0051709,0.038814
0.0052645,0.039671
0.005347,0.040014
0.0054434,0.040442
0.0055388,0.041042
0.0056257,0.04147
0.0057338,0.041984
0.0058406,0.042413
0.0059477,0.042756
0.0060562,0.042927
0.0061641,0.043184
0.0062728,0.043527
0.00638,0.044126
0.0064968,0.044469
0.0066086,0.044898
0.0067138,0.045497
0.0068238,0.045926
0.0069422,0.046526
0.0070627,0.046954
0.0071796,0.047297
0.0073012,0.047639
0.0074259,0.048325
0.0075554,0.048496
0.0076852,0.04901
0.007812,0.049267
0.0079455,0.050039
0.0080871,0.050981
0.008224,0.051581
0.0083637,0.052009
0.0084965,0.052352
0.0086394,0.05278
0.0087871,0.053037
0.0089309,0.053637
0.0090867,0.054151
0.0092352,0.054665
0.009382,0.055351
0.0095329,0.055865
0.0096866,0.056122
0.0098461,0.056807
0.010004,0.057579
0.010167,0.058264
0.010339,0.058864
0.0105,0.059207
0.010668,0.059635
0.010844,0.060577
0.011016,0.061263
0.011195,0.061691
0.011377,0.062891
0.011554,0.063148
0.011746,0.063491
0.01194,0.064005
0.012142,0.06469
0.012348,0.06529
0.012558,0.06589
0.012773,0.066747
0.01297,0.067689
0.013176,0.068118
0.013398,0.069574
0.013605,0.070345
0.013812,0.070602
0.014029,0.071202
0.014256,0.071973
0.01448,0.072659
0.014716,0.073087
0.014945,0.073516
0.015181,0.074115
0.015412,0.074801
0.015654,0.075915
0.015894,0.076343
0.016133,0.077371
0.016372,0.078399
0.01662,0.079342
0.016868,0.080284
0.017122,0.081227
0.017386,0.081912
0.017659,0.083026
0.017934,0.083712
0.018215,0.084569
0.018489,0.085854
0.018754,0.086539
0.019051,0.087482
0.01935,0.088424
0.019649,0.089452
0.01995,0.090395
0.020256,0.091423
0.020552,0.092451
0.02086,0.09348
0.021166,0.094165
0.021472,0.095022
0.021781,0.095707
0.022099,0.096993
0.02243,0.097849
0.022767,0.098792
0.023107,0.099477
0.02345,0.10033
0.023775,0.10119
0.024134,0.10205
0.024476,0.10342
0.024845,0.10453
0.025224,0.10556
0.025598,0.10693
0.025954,0.10787
0.026332,0.10865
0.026708,0.10976
0.027111,0.1107
0.027506,0.11207
0.02789,0.11327
0.0283,0.11361
0.028705,0.11473
0.029124,0.11533
0.029552,0.11661
0.029975,0.11833
0.030414,0.11961
0.030839,0.12081
0.031292,0.12184
0.031727,0.12295
0.032169,0.12415
0.032646,0.12535
0.033121,0.12638
0.033586,0.12792
0.034071,0.12947
0.034557,0.13058
0.035045,0.13204
0.035524,0.13315
0.036003,0.13469
0.036507,0.13649
0.037007,0.13795
0.037525,0.13881
0.038051,0.14001
0.038577,0.14069
0.039116,0.14138
0.039651,0.14283
0.04023,0.14446
0.040793,0.14557
0.041357,0.14729
0.041911,0.149
0.042478,0.15037
0.043057,0.15234
0.043639,0.15389
0.044252,0.15577
0.044859,0.15783
0.04546,0.1592
0.046067,0.16134
0.046712,0.16297
0.047337,0.16391
0.047977,0.16571
0.048626,0.167
0.049282,0.16914
0.049955,0.17094
0.050648,0.17334
0.051319,0.17531
0.052013,0.17771
0.052726,0.17942
0.053427,0.18139
0.054154,0.1831
0.054867,0.18507
0.055586,0.18662
0.056334,0.1891
0.057082,0.1903
0.057826,0.1921
0.058579,0.19347
0.059327,0.19518
0.060113,0.19681
0.06092,0.1987
0.061709,0.20041
0.0625,0.20307
0.063309,0.20512
0.064141,0.20667
0.064982,0.20829
0.065815,0.21155
0.066683,0.21318
0.067539,0.21498
0.068429,0.21712
0.069293,0.2196
0.0702,0.22157
0.071098,0.22406
0.07201,0.22646
0.072942,0.2286
0.073891,0.23091
0.074844,0.23323
0.075797,0.23571
0.076762,0.23734
0.077726,0.23914
0.078711,0.24128
0.07973,0.24308
0.080727,0.24479
0.081771,0.24711
0.082757,0.24959
0.083774,0.25225
0.084828,0.25516
0.085896,0.25833
0.086985,0.26065
0.088067,0.26287
0.089135,0.26519
0.090244,0.2681
0.091335,0.2705
0.092448,0.27384
0.093593,0.2765
0.09475,0.27847
0.095913,0.28147
0.097094,0.28412
0.09827,0.28704
0.09948,0.28986
0.10068,0.29321
0.10193,0.29638
0.10318,0.29972
0.10442,0.30332
0.10565,0.30657
0.10693,0.3094
0.10819,0.31188
0.10947,0.31471
0.11081,0.31797
0.11218,0.32011
0.11354,0.32294
0.1149,0.32585
0.11624,0.32902
0.11759,0.33211
0.119,0.33476
0.12041,0.33716
0.1218,0.34067
0.12325,0.34393
0.12469,0.34787
0.12618,0.35181
0.12765,0.35481
0.12912,0.35815
0.1306,0.36124
0.13214,0.36389
0.13371,0.36724
0.13525,0.37083
0.13682,0.37349
0.13842,0.37692
0.14004,0.38069
0.14162,0.38471
0.14326,0.38814
0.14491,0.39217
0.14656,0.39577
0.14823,0.39928
0.1499,0.40236
0.15161,0.40528
0.15329,0.40896
0.15502,0.4117
0.15682,0.41573
0.15857,0.41873
0.16035,0.42267
0.16216,0.4261
0.16396,0.42918
0.16579,0.43193
0.16762,0.43647
0.16946,0.44007
0.17137,0.44221
0.17326,0.44606
0.17519,0.45026
0.17711,0.45412
0.17908,0.4578
0.18104,0.46123
0.18303,0.46466
0.18502,0.46808
0.18707,0.4716
0.18908,0.47554
0.19115,0.47871
0.19323,0.48205
0.19532,0.48625
0.19741,0.49002
0.19955,0.4937
0.20174,0.49764
0.20392,0.50081
0.2061,0.50476
0.2083,0.50818
0.21054,0.51135
0.21276,0.51564
0.21498,0.52052
0.21729,0.52498
0.21959,0.52866
0.22189,0.53123
0.22422,0.53526
0.22656,0.53929
0.22893,0.54306
0.23128,0.54674
0.23369,0.55128
0.23605,0.55574
0.23849,0.55925
0.24096,0.56293
0.24343,0.56747
0.24593,0.57193
0.24843,0.57596
0.25092,0.5799
0.2535,0.58418
0.25605,0.58787
0.2586,0.59164
0.26122,0.59584
0.26384,0.60012
0.26645,0.60398
0.26907,0.6074
0.27171,0.6104
0.27441,0.614
0.27713,0.61726
0.27986,0.62214
0.28263,0.626
0.28544,0.62951
0.28823,0.63371
0.29105,0.63739
0.29383,0.64176
0.29667,0.6463
0.29955,0.65084
0.30238,0.65367
0.30523,0.65813
0.30816,0.66318
0.31108,0.66755
0.31403,0.67218
0.31692,0.67578
0.31993,0.67912
0.32287,0.68392
0.32586,0.68854
0.32883,0.69223
0.33186,0.69634
0.33496,0.69994
0.33806,0.70388
0.34118,0.70757
0.34429,0.71176
0.34742,0.71459
0.35054,0.71776
0.35361,0.7211
0.3568,0.72496
0.35995,0.72976
0.36321,0.73327
0.36641,0.73627
0.36965,0.73961
0.37285,0.74287
0.37612,0.74604
0.3794,0.74861
0.38268,0.75169
0.38595,0.75521
0.38922,0.7576
0.39257,0.76137
0.39592,0.76472
0.39932,0.76703
0.40264,0.77046
0.40603,0.77423
0.40938,0.77723
0.4128,0.78134
0.41625,0.78519
0.41971,0.78845
0.42316,0.79136
0.42663,0.7947
0.43015,0.7983
0.43363,0.80139
0.43717,0.8043
0.44068,0.80644
0.44421,0.80876
0.44776,0.81184
0.45133,0.81433
0.45484,0.81724
0.45841,0.81964
0.46201,0.82281
0.4656,0.82444
0.46917,0.82726
0.47278,0.83018
0.47636,0.83215
0.48005,0.83438
0.48368,0.83695
0.48732,0.83883
0.49103,0.8414
0.49469,0.84346
0.49837,0.84509
0.50205,0.84671
0.50572,0.84903
0.5094,0.85108
0.51308,0.85357
0.51673,0.85545
0.52046,0.85725
0.52417,0.85922
0.52787,0.86154
0.53157,0.86334
0.53525,0.86471
0.53896,0.86719
0.54269,0.86916
0.54646,0.87062
0.55021,0.87268
0.55394,0.87422
0.55765,0.87636
0.5614,0.87833
0.56514,0.88039
0.56885,0.88167
0.57261,0.88364
0.57634,0.8851
0.58009,0.88664
0.58383,0.88793
0.58753,0.88896
0.5913,0.89016
0.59507,0.89135
0.59879,0.8929
0.6025,0.89504
0.60623,0.89607
0.60998,0.89735
0.61368,0.89864
0.6174,0.89949
0.62115,0.90104
0.62488,0.90344
0.62862,0.90498
0.63229,0.90652
0.63597,0.90849
0.63962,0.90986
0.6433,0.91106
0.64693,0.91278
0.65063,0.91406
0.65426,0.91595
0.65788,0.91715
0.6615,0.91877
0.6651,0.92014
0.66871,0.92109
0.67226,0.9222
0.67581,0.92271
0.67941,0.92366
0.68297,0.92486
0.68647,0.92563
0.69002,0.92683
0.69356,0.92768
0.69708,0.92871
0.70058,0.92948
0.70404,0.93017
0.70748,0.93111
0.71091,0.93188
0.71435,0.93282
0.71775,0.93445
0.72115,0.9354
0.72453,0.93582
0.72786,0.93711
0.73118,0.93822
0.73452,0.93899
0.73777,0.93951
0.74099,0.94011
0.74427,0.94096
0.74752,0.94216
0.75079,0.94319
0.75399,0.94439
0.75715,0.94551
0.76032,0.94602
0.76346,0.94688
0.76657,0.94748
0.76967,0.94816
0.77276,0.94919
0.77586,0.94996
0.77887,0.95048
0.78188,0.95116
0.78487,0.95168
0.78785,0.95227
0.79078,0.95287
0.7937,0.95322
0.79661,0.95382
0.79943,0.95433
0.80226,0.95562
0.80507,0.95622
0.80788,0.95724
0.81067,0.9581
0.81344,0.95913
0.81619,0.96007
0.81891,0.96041
0.82159,0.96084
0.82425,0.96136
0.82687,0.96221
0.82948,0.96333
0.83211,0.96418
0.83467,0.96496
0.83718,0.9653
0.83968,0.96538
0.84215,0.96624
0.84463,0.96693
0.84706,0.9677
0.8495,0.9683
0.85185,0.96838
0.85423,0.9689
0.85656,0.96967
0.85888,0.97018
0.86117,0.97061
0.86342,0.97087
0.86562,0.97155
0.86786,0.97181
0.87003,0.97224
0.87218,0.97267
0.87431,0.97361
0.8764,0.97412
0.8785,0.97464
0.88055,0.97532
0.88258,0.97609
0.8846,0.97644
0.88657,0.97669
0.88853,0.97729
0.89047,0.97772
0.89242,0.97824
0.89434,0.97892
0.89619,0.97918
0.89801,0.97926
0.89982,0.97978
0.90158,0.98004
0.90335,0.98038
0.9051,0.98064
0.90684,0.98115
0.90856,0.98115
0.91025,0.98141
0.91191,0.98166
0.91357,0.98192
0.9152,0.98209
0.91677,0.98252
0.91835,0.98269
0.9199,0.98303
0.92141,0.98329
0.92291,0.98363
0.92442,0.98398
0.92588,0.98432
0.92733,0.98449
0.92873,0.98475
0.93012,0.98509
0.9315,0.98543
0.93287,0.98586
0.93419,0.98612
0.93553,0.98621
0.93681,0.98646
0.93809,0.9868
0.93937,0.98706
0.94065,0.98749
0.9419,0.98775
0.94311,0.98792
0.94431,0.98818
0.94548,0.98818
0.94662,0.98826
0.94774,0.9886
0.94884,0.98886
0.94995,0.98929
0.95102,0.98938
0.95207,0.98938
0.9531,0.98955
0.95415,0.9898
0.95517,0.98998
0.95619,0.99023
0.95717,0.99075
0.95816,0.99092
0.95913,0.99126
0.96008,0.99152
0.96101,0.99169
0.96192,0.99186
0.96281,0.99203
0.96365,0.9922
0.96453,0.99263
0.96538,0.99272
0.96625,0.99272
0.96705,0.99297
0.96787,0.99315
0.96866,0.99323
0.96943,0.99323
0.97022,0.9934
0.97096,0.99366
0.97169,0.99383
0.97242,0.99383
0.97313,0.994
0.97385,0.994
0.97453,0.99434
0.97521,0.99452
0.97587,0.99452
0.97654,0.9946
0.97718,0.99469
0.97781,0.99494
0.97843,0.99503
0.97906,0.99512
0.97966,0.99546
0.98026,0.99563
0.98083,0.9958
0.98141,0.99623
0.98197,0.99632
0.98252,0.9964
0.98304,0.99649
0.98356,0.99657
0.9841,0.99657
0.98462,0.99674
0.98511,0.99674
0.98561,0.99683
0.98608,0.99683
0.98657,0.99683
0.98703,0.99692
0.98749,0.99692
0.98793,0.99709
0.98837,0.99726
0.9888,0.99734
0.9892,0.99752
0.98962,0.99752
0.99002,0.99752
0.99042,0.99752
0.9908,0.9976
0.99116,0.9976
0.99154,0.99769
0.99189,0.99769
0.99224,0.99777
0.99258,0.99786
0.99291,0.99794
0.99322,0.99794
0.99354,0.99794
0.99385,0.99794
0.99413,0.99803
0.99443,0.9982
0.99471,0.9982
0.99497,0.9982
0.99523,0.9982
0.99548,0.99829
0.99573,0.99837
0.99596,0.99854
0.99619,0.99863
0.9964,0.99863
0.99663,0.99863
0.99683,0.99871
0.99703,0.99897
0.99722,0.99897
0.9974,0.99897
0.99758,0.99897
0.99776,0.99897
0.99792,0.99906
0.99809,0.99906
0.99823,0.99906
0.99838,0.99906
0.99852,0.99906
0.99866,0.99914
0.99879,0.99931
0.99891,0.9994
0.99902,0.99949
0.99913,0.99949
0.99922,0.99949
0.99932,0.99966
0.99941,0.99966
0.99949,0.99966
0.99957,0.99974
0.99964,0.99974
0.9997,0.99983
0.99975,0.99983
0.99981,0.99983
0.99985,0.99983
0.99988,0.99983
0.99992,0.99991
1,1


==> images/datFiles/vascuRO.dat <==
0,0
0,0.0008714
0,0.00091356
0,0.0011384
0,0.0013352
0,0.0014898
0,0.0016022
0,0.001799
0,0.0019396
0,0.0021785
0,0.0022769
0,0.0023753
0,0.0025861
0,0.0026704
0,0.0029093
0,0.0030218
0,0.0031202
0,0.0032607
0,0.0032748
0,0.0033872
0,0.0035137
0,0.0036261
0,0.0038791
0,0.0039213
0,0.0039494
0,0.0044132
0,0.0044694
0,0.0045959
0,0.0050035
0,0.0050878
0,0.0051722
0,0.0055798
0,0.00565
0,0.0058046
0,0.0062825
0,0.0064371
0,0.0064512
0,0.0069009
0,0.0077723
0,0.0082642
0,0.0087702
0,0.00922
0,0.0096416
0,0.0099508
0,0.010415
0,0.010766
0,0.011145
0,0.011455
0,0.011806
0,0.011918
0,0.012326
0,0.012762
0,0.013043
0,0.01331
0,0.013703
0,0.014069
0,0.014378
0,0.014617
0,0.014982
0,0.015249
0,0.015657
0,0.016051
0,0.016514
0,0.016866
0,0.017259
0,0.017386
0,0.017976
0,0.018623
0,0.018707
0,0.019185
0,0.019635
0,0.020351
0,0.020703
0,0.020857
0,0.021265
0,0.021616
0,0.021813
0,0.022375
0,0.022586
0,0.023022
0,0.023598
0,0.023949
0,0.024371
0,0.024652
0,0.024793
0,0.025341
0,0.02565
0,0.025805
0,0.026283
0,0.026943
0,0.02707
0,0.027393
0,0.027772
0,0.027857
0,0.028067
0,0.028517
0,0.02863
0,0.028826
0,0.029346
0,0.029529
0,0.029979
0,0.030204
0,0.030415
0,0.030864
0,0.031216
0,0.03137
0,0.031876
0,0.032045
0,0.032214
0,0.032579
0,0.03286
0,0.033155
0,0.033465
0,0.033844
0,0.034097
0,0.034589
0,0.035025
0,0.035221
0,0.035488
0,0.035952
0,0.036444
0,0.036964
0,0.037259
0,0.037737
0,0.038412
0,0.038848
0,0.039522
0,0.040098
0,0.040703
0,0.04111
0,0.041223
0,0.041658
0,0.041855
0,0.041996
0,0.04253
0,0.043106
0,0.043275
0,0.043528
0,0.044315
0,0.044469
0,0.045313
0,0.046283
0,0.047112
0,0.04773
0,0.049361
0,0.049417
0,0.05026
0,0.051145
0,0.05137
0,0.051834
0,0.052087
0,0.052481
0,0.052987
0,0.053535
0,0.053999
0,0.054547
0,0.055053
0,0.05546
0,0.056037
0,0.05643
0,0.056922
0,0.057175
0,0.057723
0,0.058131
0,0.058932
0,0.05948
0,0.06007
0,0.061138
0,0.061504
0,0.061869
0,0.062558
0,0.063148
0,0.064062
0,0.064216
0,0.064568
0,0.065889
0,0.06655
0,0.066915
0,0.06766
0,0.068461
0,0.069304
0,0.069473
0,0.070935
0,0.073577
0,0.073858
0,0.074322
0,0.075545
0,0.075629
0,0.07643
0,0.077358
0,0.078595
0,0.079508
0,0.081012
0,0.082305
0,0.08312
0,0.083935
0,0.084694
0,0.085524
0,0.086564
0,0.088208
0,0.089937
0,0.09019
0,0.091272
0,0.092284
0,0.09293
0,0.093493
0,0.094336
0,0.095264
0,0.096613
0,0.097231
0,0.099283
0,0.10024
0,0.10114
0,0.10138
0,0.10412
0,0.10491
0,0.10617
0,0.10732
0,0.10874
0,0.10878
0,0.1097
0,0.1115
0,0.11231
0,0.11327
2.3897e-08,0.11425
2.3897e-08,0.11491
2.3897e-08,0.11608
2.3897e-08,0.11899
2.3897e-08,0.11945
2.3897e-08,0.12138
2.3897e-08,0.12264
4.7794e-08,0.12332
4.7794e-08,0.12552
4.7794e-08,0.12593
4.7794e-08,0.12658
4.7794e-08,0.12832
4.7794e-08,0.12897
4.7794e-08,0.12963
4.7794e-08,0.13178
4.7794e-08,0.13242
7.1691e-08,0.1341
7.1691e-08,0.13571
7.1691e-08,0.13733
7.1691e-08,0.13788
1.1949e-07,0.13973
1.1949e-07,0.14174
1.1949e-07,0.14225
1.1949e-07,0.1429
1.1949e-07,0.14378
1.1949e-07,0.14399
1.1949e-07,0.14569
1.1949e-07,0.14736
1.1949e-07,0.14779
1.4338e-07,0.14883
1.4338e-07,0.15048
1.4338e-07,0.15108
1.4338e-07,0.1521
1.4338e-07,0.15361
1.4338e-07,0.1542
1.4338e-07,0.1557
1.4338e-07,0.1565
1.4338e-07,0.1574
1.6728e-07,0.15937
1.6728e-07,0.15997
1.6728e-07,0.16063
1.9118e-07,0.16242
1.9118e-07,0.16277
2.3897e-07,0.16422
2.6287e-07,0.16676
2.6287e-07,0.16736
2.6287e-07,0.16866
2.6287e-07,0.17053
2.6287e-07,0.1715
2.6287e-07,0.17214
2.8677e-07,0.17342
3.1066e-07,0.17414
3.3456e-07,0.17557
3.3456e-07,0.17779
3.3456e-07,0.17889
3.3456e-07,0.18093
3.3456e-07,0.18195
4.0625e-07,0.18437
4.0625e-07,0.18554
4.7794e-07,0.18794
4.7794e-07,0.18839
5.4963e-07,0.19025
5.4963e-07,0.19148
5.7353e-07,0.19202
5.9743e-07,0.19529
5.9743e-07,0.19592
5.9743e-07,0.20066
5.9743e-07,0.20131
6.2133e-07,0.20315
6.2133e-07,0.20384
6.2133e-07,0.20439
6.6912e-07,0.20672
6.6912e-07,0.20978
7.6471e-07,0.21123
7.6471e-07,0.21175
8.125e-07,0.21276
8.125e-07,0.21469
8.125e-07,0.21545
8.603e-07,0.21633
9.7978e-07,0.2192
1.0037e-06,0.22052
1.0037e-06,0.22382
1.0037e-06,0.22482
1.0515e-06,0.22589
1.0993e-06,0.22762
1.1232e-06,0.22829
1.2904e-06,0.23137
1.3382e-06,0.23422
1.3382e-06,0.23495
1.3382e-06,0.23571
1.4816e-06,0.23893
1.5294e-06,0.23969
1.5294e-06,0.24055
1.6489e-06,0.24356
1.7445e-06,0.24618
1.7684e-06,0.24725
2.0074e-06,0.25047
2.0552e-06,0.25203
2.2702e-06,0.25484
2.5092e-06,0.25812
2.5092e-06,0.25966
2.6765e-06,0.26302
2.7004e-06,0.26458
3.011e-06,0.26811
3.3695e-06,0.27088
3.3695e-06,0.27181
3.4173e-06,0.27258
3.6802e-06,0.27535
3.728e-06,0.27629
4.1342e-06,0.27961
4.2776e-06,0.28163
4.3254e-06,0.28285
4.3971e-06,0.28422
4.421e-06,0.28506
4.5166e-06,0.28805
4.5405e-06,0.28905
4.5405e-06,0.28971
4.9467e-06,0.29221
5.0901e-06,0.29469
5.5202e-06,0.29681
5.9504e-06,0.29848
5.9743e-06,0.2993
6.1894e-06,0.30309
6.2372e-06,0.30392
6.8346e-06,0.30791
6.9063e-06,0.30862
7.3603e-06,0.31086
7.432e-06,0.31174
7.432e-06,0.31245
8.0294e-06,0.3156
8.125e-06,0.31663
9.0092e-06,0.32125
9.0809e-06,0.32204
9.1765e-06,0.32291
9.4394e-06,0.325
1.0228e-05,0.33004
1.0276e-05,0.33127
1.0993e-05,0.33479
1.104e-05,0.33536
1.1614e-05,0.33657
1.1781e-05,0.3372
1.1925e-05,0.33933
1.2211e-05,0.34228
1.2642e-05,0.34462
1.2713e-05,0.34569
1.2833e-05,0.34684
1.3143e-05,0.34805
1.3335e-05,0.34867
1.3932e-05,0.35074
1.4338e-05,0.35133
1.441e-05,0.35206
1.5414e-05,0.35465
1.5677e-05,0.35618
1.582e-05,0.35706
1.6322e-05,0.35956
1.6895e-05,0.36219
1.7493e-05,0.36388
1.7947e-05,0.36447
1.8162e-05,0.36514
1.8711e-05,0.36738
1.895e-05,0.36871
1.9046e-05,0.36959
1.9978e-05,0.37252
2.0313e-05,0.3737
2.0575e-05,0.37504
2.1006e-05,0.3763
2.1268e-05,0.37726
2.2296e-05,0.38003
2.2798e-05,0.38205
2.2917e-05,0.38277
2.2965e-05,0.38342
2.373e-05,0.38585
2.4877e-05,0.38871
2.5211e-05,0.38992
2.5857e-05,0.39254
2.6598e-05,0.39432
2.686e-05,0.39508
2.784e-05,0.39736
2.8724e-05,0.39862
2.8987e-05,0.39926
2.9609e-05,0.40169
2.9919e-05,0.40273
3.1162e-05,0.40614
3.1712e-05,0.4079
3.207e-05,0.40846
3.2882e-05,0.41078
3.3671e-05,0.41238
3.4125e-05,0.41321
3.5774e-05,0.41581
3.6348e-05,0.41668
3.6802e-05,0.41733
3.8068e-05,0.42112
3.8809e-05,0.42285
4.0434e-05,0.4251
4.127e-05,0.42624
4.1748e-05,0.42689
4.2609e-05,0.42849
4.3421e-05,0.42929
4.4114e-05,0.42989
4.605e-05,0.43359
4.7245e-05,0.4349
4.8487e-05,0.4377
4.9634e-05,0.43913
5.2024e-05,0.44139
5.2884e-05,0.44292
5.4247e-05,0.44534
5.5035e-05,0.4458
5.7114e-05,0.44794
5.7568e-05,0.4485
5.8978e-05,0.44977
6.0221e-05,0.45152
6.0914e-05,0.45233
6.1798e-05,0.45366
6.3351e-05,0.45465
6.4713e-05,0.45609
6.4976e-05,0.4564
6.7055e-05,0.45921
6.8776e-05,0.46096
7.2074e-05,0.46353
7.3269e-05,0.46505
7.4607e-05,0.46679
7.6399e-05,0.46871
7.9243e-05,0.47133
8.0318e-05,0.47266
8.2134e-05,0.47522
8.4572e-05,0.47692
8.6771e-05,0.47902
8.8443e-05,0.48028
8.9447e-05,0.48086
9.1693e-05,0.48278
9.2769e-05,0.48361
9.3557e-05,0.48439
9.609e-05,0.48613
9.8647e-05,0.48794
0.00010199,0.49026
0.00010376,0.49092
0.00010661,0.4928
0.00010756,0.49355
0.00010823,0.49452
0.00011224,0.49684
0.0001154,0.49882
0.00011722,0.50044
0.00011831,0.50118
0.00011932,0.50174
0.00012393,0.50371
0.00012536,0.50446
0.00012718,0.50537
0.00012924,0.50696
0.00013043,0.50755
0.00013402,0.50877
0.00013722,0.51047
0.00013889,0.51119
0.00014171,0.51325
0.00014453,0.51459
0.00014783,0.51632
0.00014986,0.5173
0.00015139,0.51771
0.00015636,0.51941
0.0001588,0.52034
0.00016045,0.52104
0.00016618,0.52298
0.00016929,0.5243
0.00017364,0.52614
0.00017505,0.52706
0.00017827,0.52885
0.000183,0.5303
0.00018439,0.53095
0.000188,0.53252
0.0001924,0.53462
0.000194,0.53515
0.00019878,0.53661
0.00020382,0.53775
0.00020697,0.53896
0.00020994,0.54018
0.00021211,0.54072
0.00021615,0.54157
0.00022114,0.54254
0.00022298,0.54318
0.00022662,0.54426
0.00022946,0.54547
0.00023383,0.54677
0.00023978,0.54871
0.00024526,0.55002
0.00025121,0.55183
0.0002567,0.5532
0.00026294,0.5546
0.00026681,0.5556
0.0002746,0.55831
0.00028091,0.56031
0.00028894,0.56287
0.00029427,0.56448
0.0002969,0.56489
0.00030254,0.56611
0.00031007,0.56831
0.00031501,0.56964
0.00031719,0.57067
0.00032118,0.5716
0.00032514,0.57282
0.00032947,0.5742
0.00033413,0.5748
0.00033685,0.57522
0.00034407,0.57643
0.00035086,0.57777
0.0003533,0.5784
0.00035514,0.57875
0.00036424,0.58022
0.00037053,0.58191
0.00037633,0.58287
0.00037918,0.58353
0.00038173,0.58399
0.00038713,0.5855
0.00039521,0.58634
0.00039813,0.58691
0.00040453,0.5879
0.00041024,0.58892
0.00041426,0.58959
0.00042408,0.59108
0.000436,0.59327
0.0004453,0.59533
0.00044862,0.59577
0.00045285,0.59611
0.00046038,0.5973
0.0004697,0.59841
0.00047314,0.59881
0.00047868,0.5997
0.00048736,0.60141
0.00050134,0.60378
0.00050915,0.60507
0.00051281,0.6055
0.00052122,0.60651
0.00052841,0.60736
0.00053224,0.60779
0.00053499,0.608
0.00055083,0.61147
0.0005584,0.61251
0.00057702,0.61518
0.0005932,0.61733
0.00060245,0.61859
0.00062214,0.62053
0.00062818,0.62148
0.00064063,0.62316
0.00065579,0.62557
0.00066059,0.62628
0.00067662,0.62863
0.00068893,0.62942
0.0006961,0.6302
0.00071345,0.63259
0.00072248,0.63393
0.00073902,0.63661
0.00076292,0.63862
0.00077047,0.63979
0.00079212,0.64223
0.00080572,0.64462
0.00081377,0.64531
0.00083176,0.64766
0.00085325,0.64871
0.00086699,0.64978
0.00088689,0.65204
0.000896,0.65313
0.00093414,0.65658
0.00096743,0.65819
0.00099713,0.66007
0.001016,0.66171
0.0010371,0.66259
0.0010857,0.66388
0.0011974,0.67047
0.0013666,0.67429
0.0014428,0.67657
0.0017932,0.68387
0.0018366,0.68519
0.0019852,0.68857
0.0020302,0.68968
0.0025544,0.69272
0.0026307,0.69359
0.002686,0.69446
0.0029949,0.69882
0.0031207,0.70056
0.003989,0.70437
0.0040904,0.70528
0.0049194,0.71051
0.0051821,0.71189
0.00559,0.71425
0.0065002,0.71563
0.0078019,0.718
0.0087244,0.72229
0.0091729,0.72458
0.010307,0.72751
0.01241,0.73123
0.013138,0.73335
0.01523,0.73754
0.016713,0.74174
0.022983,0.7498
0.024,0.75234
0.027154,0.76048
0.028186,0.7624
0.036693,0.77518
0.040086,0.77926
0.044387,0.78635
0.050489,0.7957
1,1


==> images/datFiles/vascuV.dat <==
0,0
0,8.5682e-05
0,0.00017136
0,0.00025705
0,0.00034273
0,0.00042841
0,0.00051409
0,0.00059978
0,0.00068546
0,0.00077114
0,0.00085682
0,0.00094251
0,0.0010282
0,0.0011139
0,0.0011996
0,0.0012852
0,0.0013709
0,0.0014566
0,0.0015423
0,0.0017136
0,0.001885
0,0.0019707
0,0.0020564
0,0.0021421
0,0.0022277
0,0.0023134
0,0.0023991
0,0.0024848
0,0.0025705
0,0.0026562
0,0.0027418
0,0.0028275
0,0.0029132
0,0.0029989
0,0.0030846
0,0.0031703
0,0.0032559
0,0.0033416
0,0.0034273
0,0.003513
0,0.0036843
0,0.00377
0,0.0038557
0,0.0040271
0,0.0041984
0,0.0042841
0,0.0043698
0,0.0044555
0,0.0045412
0,0.0046269
0,0.0047125
0,0.0047982
0,0.0048839
0,0.0051409
0,0.0052266
0,0.0053123
0,0.005398
0,0.0054837
0,0.005655
0,0.0057407
0,0.0058264
0,0.0059121
0,0.0059978
0,0.0060835
0,0.0061691
0,0.0062548
0,0.0063405
0,0.0064262
0,0.0065119
0,0.0065975
0,0.0066832
0,0.0067689
0,0.0068546
0,0.0071116
0,0.0071973
0,0.0073687
0,0.0074544
0,0.0075401
0,0.0076257
0,0.0077114
0,0.0077971
0,0.0078828
0,0.0080542
0,0.0081398
0,0.0083112
0,0.0083969
0,0.0084826
0,0.0085682
0,0.0086539
0,0.0087396
0,0.0088253
0,0.008911
0,0.0089967
0,0.0090823
0,0.0093394
0,0.0094251
0,0.0095108
0,0.0095964
0,0.0096821
0,0.0097678
0,0.0098535
0,0.0099392
0,0.010025
0,0.010196
0,0.010282
0,0.010539
0,0.01071
0,0.010796
0,0.010967
0,0.011053
0,0.011139
0,0.011224
0,0.011396
0,0.011481
0,0.011567
0,0.011653
0,0.011738
0,0.011824
0,0.01191
0,0.011996
0,0.012081
0,0.012167
0,0.012253
0,0.012338
0,0.012424
0,0.01251
0,0.012595
0,0.012681
0,0.012767
0,0.012852
0,0.012938
0,0.013024
0,0.013109
0,0.013195
0,0.013281
0,0.013366
0,0.013538
0,0.013624
0,0.013709
0,0.013795
0,0.013881
0,0.013966
0,0.014138
0,0.014223
0,0.014309
0,0.014395
0,0.01448
0,0.014566
0,0.014737
0,0.014823
0,0.014909
0,0.01508
0,0.015166
0,0.015251
0,0.015337
0,0.015423
0,0.015509
0,0.015594
0,0.01568
0,0.016023
0,0.016108
0,0.016194
0,0.016365
0,0.016451
0,0.016537
0,0.016794
0,0.016879
0,0.016965
0,0.017051
0,0.017136
0,0.017308
0,0.017394
0,0.017565
0,0.017736
0,0.017822
0,0.018165
0,0.018336
0,0.018422
0,0.018507
0,0.018679
0,0.019107
0,0.019193
0,0.01945
0,0.019621
0,0.019707
0,0.019878
0,0.019964
0,0.02005
0,0.020135
0,0.020221
0,0.020307
0,0.020478
0,0.020821
0,0.021078
0,0.021164
0,0.021249
0,0.021506
0,0.021678
0,0.021849
0,0.02202
0,0.022106
0,0.022449
0,0.022877
0,0.022963
0,0.023134
0,0.023306
0,0.023391
0,0.023563
0,0.023648
0,0.02382
0,0.023905
0,0.023991
0,0.024248
0,0.024505
0,0.024677
0,0.024762
0,0.024848
0,0.025105
0,0.025362
0,0.025448
0,0.025619
0,0.025962
0,0.026133
0,0.026562
0,0.026819
0,0.026904
0,0.027161
0,0.027247
0,0.027504
0,0.02759
0,0.027761
0,0.027932
0,0.028018
0,0.028361
0,0.028618
0,0.028875
0,0.028961
0,0.029046
0,0.029389
0,0.02956
0,0.029817
0,0.029903
0,0.030246
0,0.030332
0,0.030503
0,0.030846
0,0.031017
0,0.031188
0,0.03136
0,0.031531
0,0.031788
0,0.032217
0,0.032645
0,0.032902
0,0.033159
0,0.03333
0,0.033416
0,0.033673
0,0.034102
0,0.034787
0,0.03513
0,0.035558
0,0.035987
0,0.036072
0,0.036158
0,0.036415
0,0.036672
0,0.036758
0,0.036929
0,0.037358
0,0.0377
0,0.038043
0,0.038557
0,0.0389
0,0.039328
0,0.039414
0,0.039757
0,0.040099
0,0.040271
0,0.040356
0,0.040699
0,0.040956
0,0.041385
0,0.041556
0,0.041642
0,0.042327
0,0.042584
0,0.042927
0,0.04327
0,0.043698
0,0.044041
0,0.044298
0,0.044555
0,0.044898
0,0.045069
0,0.045497
0,0.045926
0,0.046183
0,0.046526
0,0.046783
0,0.047297
0,0.048068
0,0.048668
0,0.04901
0,0.049267
0,0.04961
0,0.049953
0,0.05021
0,0.050381
0,0.050467
0,0.050981
0,0.051581
0,0.051752
0,0.051838
0,0.052181
0,0.052695
0,0.052952
0,0.05338
0,0.053723
0,0.054494
0,0.055008
0,0.055608
0,0.056293
0,0.056807
0,0.057322
0,0.057921
0,0.058521
0,0.059207
0,0.059721
0,0.060063
0,0.060492
0,0.06092
0,0.061263
0,0.061777
0,0.06212
0,0.062463
0,0.06272
0,0.063234
0,0.063833
0,0.064262
0,0.064605
0,0.065119
0,0.065718
0,0.06589
0,0.066233
0,0.06649
0,0.066747
0,0.067175
0,0.067861
0,0.068546
0,0.069146
0,0.069574
0,0.070088
0,0.070859
0,0.071116
0,0.071716
0,0.072573
0,0.073173
0,0.073601
0,0.07403
0,0.074544
0,0.075486
0,0.075915
0,0.076686
0,0.077628
0,0.078399
0,0.079085
0,0.079513
0,0.08037
0,0.081141
0,0.081998
0,0.082684
0,0.083712
0,0.084483
0,0.084826
0,0.085511
0,0.086282
0,0.086796
0,0.087396
0,0.087653
0,0.088339
0,0.088681
0,0.089281
0,0.089881
0,0.090309
0,0.090738
0,0.091595
0,0.092366
0,0.093137
0,0.09348
0,0.093908
0,0.09485
0,0.09545
0,0.096136
0,0.096907
0,0.097764
0,0.098278
0,0.099392
0,0.10008
0,0.10111
0,0.10153
2.1525e-07,0.10205
4.305e-07,0.10265
4.305e-07,0.10342
4.305e-07,0.10428
4.305e-07,0.1053
4.305e-07,0.10599
4.305e-07,0.10702
4.305e-07,0.10805
4.305e-07,0.10865
4.305e-07,0.1095
6.4575e-07,0.11019
6.4575e-07,0.11096
6.4575e-07,0.1119
6.4575e-07,0.11233
6.4575e-07,0.11319
6.4575e-07,0.1137
8.6099e-07,0.1149
8.6099e-07,0.11541
8.6099e-07,0.11576
8.6099e-07,0.1167
1.0762e-06,0.11773
1.2915e-06,0.11867
1.2915e-06,0.11936
1.2915e-06,0.12013
1.2915e-06,0.12115
1.2915e-06,0.12184
1.2915e-06,0.12261
1.722e-06,0.12338
1.722e-06,0.12467
1.722e-06,0.12578
1.722e-06,0.12672
1.9372e-06,0.12775
2.1525e-06,0.12852
2.3677e-06,0.12921
2.3677e-06,0.13024
2.3677e-06,0.13135
2.3677e-06,0.13212
2.583e-06,0.13255
2.7982e-06,0.13324
3.0135e-06,0.13384
3.444e-06,0.13495
3.6592e-06,0.13589
3.8745e-06,0.13709
4.305e-06,0.13821
4.9507e-06,0.13941
4.9507e-06,0.14035
5.166e-06,0.14138
5.8117e-06,0.1424
6.027e-06,0.1436
6.2422e-06,0.14455
7.1032e-06,0.1454
7.3185e-06,0.1466
7.5337e-06,0.14755
7.7489e-06,0.14892
7.9642e-06,0.14977
9.0404e-06,0.15054
9.6862e-06,0.15209
9.6862e-06,0.15346
1.0117e-05,0.15517
1.0762e-05,0.15688
1.1839e-05,0.15834
1.2269e-05,0.1604
1.3561e-05,0.16203
1.4422e-05,0.16331
1.5498e-05,0.16494
1.6144e-05,0.16614
1.6789e-05,0.16777
1.7435e-05,0.16888
1.8511e-05,0.17042
2.0233e-05,0.17145
2.0879e-05,0.17265
2.1094e-05,0.17436
2.1525e-05,0.17565
2.2171e-05,0.17728
2.3032e-05,0.17848
2.3247e-05,0.18045
2.4969e-05,0.18208
2.5615e-05,0.1837
2.7121e-05,0.18542
2.7982e-05,0.18704
2.9059e-05,0.18842
2.9274e-05,0.19064
3.0781e-05,0.19159
3.2287e-05,0.19313
3.3364e-05,0.19501
3.4225e-05,0.19656
3.5516e-05,0.19767
3.6377e-05,0.19973
3.7668e-05,0.20153
4.0251e-05,0.20332
4.1328e-05,0.20581
4.1973e-05,0.20752
4.3265e-05,0.20924
4.5202e-05,0.21181
4.6924e-05,0.21429
4.8216e-05,0.21609
4.9077e-05,0.2184
5.1014e-05,0.22003
5.2736e-05,0.22183
5.4673e-05,0.22475
5.7041e-05,0.22672
5.9409e-05,0.22877
6.027e-05,0.23091
6.1776e-05,0.23331
6.2853e-05,0.2358
6.479e-05,0.23777
6.6297e-05,0.23957
6.7373e-05,0.24222
6.9741e-05,0.24479
7.1678e-05,0.24771
7.4261e-05,0.25071
7.7059e-05,0.25285
8.0072e-05,0.25499
8.3732e-05,0.25765
8.8037e-05,0.26065
9.062e-05,0.26373
9.4709e-05,0.26587
9.9014e-05,0.2687
0.00010267,0.27213
0.00010612,0.27436
0.00011128,0.27727
0.00011537,0.28095
0.00012032,0.28429
0.00012657,0.28695
0.00013432,0.29063
0.00014099,0.29346
0.00014917,0.29629
0.00015606,0.29997
0.00016553,0.30289
0.00017349,0.30623
0.00018081,0.3094
0.00018985,0.313
0.00019889,0.31685
0.00020965,0.32105
0.00022063,0.32491
0.00023225,0.32842
0.00024517,0.33279
0.0002626,0.33733
0.0002809,0.3423
0.00029317,0.34659
0.00030867,0.3495
0.00032481,0.3543
0.00034504,0.3585
0.0003698,0.36278
0.00039455,0.36741
0.00042103,0.37332
0.00044556,0.37914
0.00048065,0.38394
0.00051272,0.38917
0.00054738,0.39345
0.00058483,0.39954
0.00062982,0.40459
0.00067136,0.40982
0.00072302,0.41539
0.00077705,0.42147
0.00084248,0.42798
0.00091007,0.43458
0.00099251,0.44084
0.0010859,0.44735
0.0011959,0.45446
0.0013186,0.46131
0.0014721,0.46791
0.0016439,0.47699
0.0018434,0.48445
0.0020853,0.49225
0.0023789,0.50073
0.0027268,0.5093
0.0031564,0.51786
0.0036943,0.5278
0.0043446,0.53749
0.0051817,0.54768
0.0062779,0.55694
0.0076833,0.5667
0.0095904,0.57887
0.012162,0.59121
0.015709,0.60269
0.020702,0.61674
0.027939,0.63225
0.038747,0.65144
0.055328,0.67381
0.081854,0.70114
0.12575,0.73593
0.19975,0.78519
0.3256,0.85383
0.52153,0.93154
1,1


==> images/datFiles/vascuVR.dat <==
0,0
0.00044212,0.46971
0.00047957,0.47528
0.00050605,0.47896
0.00052844,0.48145
0.0005463,0.48419
0.00056503,0.48616
0.00058268,0.4883
0.00060162,0.49036
0.00062142,0.49216
0.00063778,0.49362
0.00065177,0.49584
0.00067028,0.49722
0.00068341,0.4979
0.00069762,0.49867
0.00071118,0.49979
0.00072754,0.5009
0.00073981,0.5021
0.00075337,0.50347
0.00076628,0.5045
0.00077985,0.50518
0.00079298,0.50664
0.00080568,0.50733
0.00082053,0.5087
0.00083387,0.50947
0.00085023,0.51007
0.00086594,0.51075
0.00088187,0.5117
0.00089952,0.51255
0.00091395,0.51324
0.0009303,0.51401
0.000943,0.51555
0.00095291,0.51649
0.00096582,0.51727
0.00098282,0.51855
0.00099725,0.51949
0.0010091,0.51975
0.0010239,0.52052
0.0010366,0.52129
0.0010517,0.52206
0.001065,0.52292
0.0010771,0.52378
0.0010932,0.52489
0.0011068,0.52566
0.0011195,0.52652
0.0011352,0.52738
0.0011499,0.52789
0.0011651,0.52849
0.0011787,0.529
0.0011957,0.52986
0.0012091,0.53072
0.0012228,0.53192
0.0012377,0.53252
0.0012543,0.53286
0.0012693,0.53389
0.001282,0.53509
0.001299,0.5356
0.0013188,0.53629
0.0013343,0.5368
0.0013515,0.53714
0.0013709,0.5374
0.0013879,0.53809
0.0014084,0.53894
0.0014247,0.53971
0.0014417,0.54006
0.0014609,0.54057
0.001479,0.54108
0.0014953,0.54168
0.0015134,0.54254
0.0015311,0.5428
0.00155,0.54323
0.0015644,0.544
0.0015806,0.54443
0.0016002,0.54468
0.0016204,0.54528
0.001637,0.54563
0.0016557,0.54614
0.0016721,0.54665
0.0016938,0.54708
0.0017097,0.54777
0.001728,0.54811
0.0017474,0.54905
0.0017661,0.54922
0.0017898,0.54948
0.0018081,0.54982
0.0018285,0.5506
0.0018458,0.55102
0.0018621,0.5512
0.0018811,0.55137
0.0019002,0.55214
0.0019192,0.55274
0.0019383,0.55325
0.0019588,0.55359
0.0019811,0.55402
0.0019982,0.55419
0.0020203,0.55497
0.0020438,0.55557
0.0020651,0.55608
0.002084,0.55625
0.0021023,0.55676
0.0021236,0.55728
0.0021437,0.55754
0.0021602,0.55796
0.0021852,0.55839
0.0022076,0.55882
0.0022328,0.55916
0.0022519,0.55951
0.0022726,0.56011
0.0022965,0.56036
0.0023193,0.56053
0.0023395,0.56096
0.0023628,0.56122
0.002386,0.56182
0.0024082,0.56225
0.0024366,0.56276
0.0024588,0.56328
0.0024829,0.56336
0.0025079,0.56353
0.0025371,0.56405
0.002561,0.56465
0.0025838,0.5649
0.002608,0.56533
0.0026344,0.56576
0.0026592,0.56636
0.0026814,0.56688
0.0027048,0.56696
0.0027332,0.56739
0.0027599,0.56773
0.002787,0.56816
0.0028144,0.56842
0.0028402,0.56927
0.002863,0.56962
0.0028867,0.57022
0.0029104,0.57039
0.0029401,0.5709
0.0029642,0.57133
0.0029898,0.57176
0.0030152,0.57193
0.0030423,0.57279
0.0030664,0.57322
0.0030968,0.57347
0.003122,0.57382
0.0031512,0.57424
0.0031788,0.57493
0.0032094,0.57536
0.0032384,0.57587
0.0032636,0.57604
0.0032892,0.57639
0.0033193,0.57656
0.0033488,0.57656
0.0033796,0.57707
0.0034082,0.57724
0.0034336,0.57741
0.0034644,0.57767
0.0034948,0.57801
0.0035266,0.57819
0.0035553,0.57879
0.0035891,0.57938
0.0036218,0.57973
0.0036526,0.5799
0.0036831,0.58024
0.0037171,0.58041
0.0037511,0.58093
0.0037895,0.58127
0.0038252,0.5817
0.0038596,0.58213
0.0038973,0.5823
0.0039285,0.58264
0.0039576,0.58298
0.003992,0.58333
0.0040247,0.58358
0.0040566,0.58384
0.0040934,0.58427
0.0041283,0.58453
0.0041625,0.58487
0.0041999,0.58513
0.0042331,0.58547
0.0042662,0.5859
0.0043032,0.58624
0.0043416,0.58641
0.0043786,0.58692
0.0044111,0.58735
0.0044518,0.5877
0.0044847,0.58795
0.0045209,0.58812
0.004554,0.58847
0.0045949,0.5889
0.0046313,0.58915
0.0046653,0.58941
0.0047025,0.58958
0.0047432,0.58992
0.0047886,0.59018
0.0048265,0.59044
0.004861,0.59087
0.0048997,0.59138
0.0049428,0.59181
0.0049813,0.59207
0.0050226,0.59232
0.0050637,0.59275
0.0051055,0.59301
0.0051515,0.59352
0.0051909,0.59378
0.0052275,0.59421
0.0052745,0.59438
0.0053214,0.59481
0.0053644,0.59498
0.0054077,0.59541
0.0054488,0.59558
0.0054949,0.59575
0.0055377,0.59601
0.0055833,0.59635
0.0056223,0.59669
0.0056679,0.59678
0.005708,0.59704
0.0057557,0.59721
0.005799,0.59746
0.005847,0.59781
0.0058907,0.59806
0.0059333,0.59823
0.0059783,0.59875
0.0060237,0.59901
0.0060745,0.59918
0.0061182,0.59943
0.0061695,0.59961
0.0062162,0.59986
0.0062639,0.60012
0.0063143,0.60029
0.0063617,0.60063
0.0064054,0.60098
0.0064572,0.60123
0.0065098,0.60175
0.0065496,0.60192
0.0065995,0.60226
0.0066527,0.60243
0.0067097,0.60286
0.0067601,0.60295
0.0068158,0.6032
0.0068626,0.60346
0.0069164,0.60355
0.0069629,0.60398
0.0070184,0.60398
0.0070713,0.60432
0.0071308,0.60466
0.0071816,0.605
0.0072371,0.60518
0.0072941,0.60535
0.0073449,0.60569
0.0074026,0.60577
0.0074603,0.60603
0.0075171,0.60646
0.0075774,0.60663
0.007631,0.60689
0.0076833,0.6074
0.0077378,0.60757
0.0077993,0.60792
0.0078607,0.60817
0.0079209,0.60835
0.0079829,0.60869
0.0080415,0.60903
0.0081067,0.60946
0.0081667,0.60972
0.008229,0.6104
0.0082866,0.61074
0.0083439,0.61074
0.0084055,0.61109
0.0084696,0.61126
0.0085303,0.61134
0.0085925,0.61152
0.0086603,0.6116
0.0087225,0.61194
0.008791,0.61212
0.0088605,0.61246
0.008924,0.61272
0.0089911,0.61289
0.009054,0.61349
0.0091186,0.614
0.0091877,0.61434
0.0092591,0.61451
0.0093231,0.61477
0.0093838,0.61486
0.0094503,0.61494
0.0095159,0.61503
0.0095814,0.61529
0.0096537,0.61546
0.0097215,0.61589
0.0097936,0.61597
0.0098592,0.61623
0.009926,0.61649
0.0099875,0.61666
0.010058,0.61726
0.010126,0.61751
0.010202,0.61811
0.010277,0.61828
0.01035,0.61846
0.010411,0.61863
0.010481,0.61906
0.010552,0.61948
0.010629,0.61966
0.010701,0.61991
0.010771,0.62034
0.010854,0.6206
0.010926,0.62086
0.011002,0.62111
0.011082,0.62128
0.011158,0.62171
0.011239,0.62197
0.011316,0.62197
0.011394,0.62205
0.011474,0.62231
0.011554,0.62257
0.011635,0.62283
0.011714,0.623
0.011796,0.62308
0.011877,0.62351
0.011953,0.62385
0.012029,0.62411
0.012116,0.62445
0.012202,0.62514
0.012279,0.62548
0.012355,0.62582
0.012438,0.62617
0.012513,0.62642
0.012595,0.62685
0.012674,0.62694
0.012756,0.62702
0.012835,0.62745
0.012922,0.6278
0.013009,0.62797
0.013098,0.62848
0.013187,0.62857
0.013281,0.62882
0.013379,0.62908
0.013464,0.62934
0.013552,0.62968
0.013639,0.63002
0.013721,0.63019
0.013807,0.63045
0.013904,0.63054
0.014001,0.63088
0.014089,0.63122
0.014184,0.63157
0.014285,0.63208
0.014383,0.63234
0.014484,0.63268
0.014583,0.63294
0.014674,0.63302
0.014764,0.63336
0.014858,0.63371
0.01495,0.63371
0.015041,0.63405
0.015141,0.63431
0.015242,0.63456
0.015346,0.63499
0.015438,0.63516
0.015542,0.63542
0.015637,0.63551
0.015743,0.63576
0.015852,0.63611
0.015956,0.63645
0.016063,0.63671
0.016169,0.63696
0.016285,0.63705
0.016372,0.63722
0.016475,0.63748
0.01658,0.63765
0.016684,0.63773
0.016789,0.63825
0.016905,0.63851
0.017004,0.63893
0.017103,0.63911
0.017207,0.63953
0.017323,0.63962
0.017444,0.63988
0.017553,0.64022
0.017664,0.64099
0.017778,0.64116
0.017886,0.6415
0.017995,0.6415
0.018117,0.64159
0.018228,0.64228
0.018338,0.6427
0.018455,0.64322
0.018568,0.64373
0.018675,0.64399
0.018794,0.64408
0.018901,0.64425
0.019019,0.64467
0.019133,0.64493
0.019242,0.6451
0.019367,0.64536
0.019482,0.64545
0.019597,0.64579
0.019706,0.64587
0.019814,0.64613
0.019931,0.64647
0.020051,0.64665
0.020184,0.64673
0.020301,0.6469
0.020429,0.64707
0.020551,0.64707
0.020682,0.6475
0.020808,0.64785
0.02093,0.6481
0.021056,0.64862
0.02118,0.64887
0.021309,0.64913
0.021433,0.64913
0.021553,0.6493
0.021686,0.64973
0.021813,0.6499
0.021937,0.64999
0.022067,0.65016
0.022185,0.65033
0.022317,0.6505
0.022453,0.6505
0.022588,0.65084
0.02272,0.6511
0.022853,0.65127
0.022986,0.65196
0.023123,0.65239
0.023261,0.65256
0.023398,0.65281
0.023529,0.65324
0.023665,0.65333
0.023806,0.6535
0.023945,0.65367
0.024097,0.6541
0.024245,0.65419
0.024388,0.65436
0.024532,0.65453
0.024677,0.65487
0.024829,0.65504
0.02497,0.6553
0.025112,0.65573
0.025256,0.6559
0.025412,0.65641
0.025556,0.65676
0.0257,0.65736
0.025838,0.65761
0.025979,0.65796
0.026131,0.65796
0.026267,0.6583
0.026412,0.65838
0.02656,0.6589
0.026702,0.65958
0.026851,0.66001
0.026996,0.66018
0.027157,0.66035
0.027306,0.66061
0.027457,0.66087
0.027623,0.66121
0.027789,0.6613
0.027952,0.66138
0.028106,0.66207
0.028266,0.66224
0.028421,0.6625
0.028576,0.66284
0.028724,0.66327
0.028888,0.66404
0.02906,0.66455
0.029228,0.66481
0.029384,0.66524
0.029555,0.6655
0.029716,0.66558
0.029879,0.66618
0.030053,0.66661
0.030223,0.66721
0.030389,0.66772
0.030564,0.66789
0.030743,0.66798
0.030909,0.66824
0.031081,0.66824
0.031252,0.66858
0.031425,0.66884
0.0316,0.66918
0.031769,0.66927
0.03195,0.66944
0.032125,0.66944
0.032299,0.66952
0.032485,0.66978
0.03267,0.67004
0.032836,0.67038
0.033022,0.67072
0.033205,0.67124
0.033387,0.67149
0.033566,0.67158
0.033755,0.67209
0.033943,0.67252
0.034126,0.67295
0.034326,0.67321
0.034516,0.67329
0.034708,0.67338
0.034885,0.67372
0.035068,0.67406
0.035266,0.67432
0.035454,0.67449
0.035647,0.67484
0.035851,0.67509
0.036045,0.67586
0.03623,0.67612
0.036439,0.67663
0.036628,0.67715
0.03682,0.67741
0.037006,0.67766
0.037208,0.67783
0.037414,0.67809
0.037605,0.67852
0.037807,0.67869
0.038012,0.67895
0.038215,0.67972
0.038416,0.67998
0.038621,0.6804
0.038824,0.68049
0.039023,0.68092
0.039225,0.68118
0.039439,0.68126
0.039654,0.68178
0.039858,0.68238
0.040082,0.68272
0.040302,0.68297
0.040509,0.68323
0.040716,0.68332
0.040925,0.68375
0.041132,0.68383
0.041349,0.68443
0.04156,0.68452
0.041772,0.68469
0.042002,0.68495
0.042224,0.68512
0.042443,0.6852
0.042663,0.68572
0.042881,0.68589
0.043111,0.68615
0.043326,0.68632
0.043556,0.68674
0.043782,0.68692
0.04401,0.687
0.04424,0.68717
0.044461,0.68734
0.044689,0.68786
0.044916,0.68812
0.04514,0.68854
0.045374,0.6888
0.045597,0.68923
0.045831,0.68949
0.04605,0.68983
0.046296,0.69026
0.046551,0.69069
0.046799,0.69103
0.047035,0.69137
0.047286,0.69171
0.047523,0.69189
0.047765,0.69206
0.048008,0.69249
0.048246,0.69274
0.048497,0.69309
0.048756,0.69334
0.049013,0.69343
0.049253,0.69369
0.049491,0.69411
0.049745,0.69446
0.049994,0.69463
0.050258,0.69506
0.050523,0.69548
0.050777,0.69566
0.051036,0.69574
0.051294,0.69617
0.051574,0.69634
0.051834,0.69686
0.052091,0.69703
0.052362,0.69754
0.052605,0.69771
0.052884,0.69788
0.053164,0.69831
0.053429,0.69848
0.053706,0.699
0.053972,0.69925
0.054224,0.69985
0.054482,0.70037
0.054739,0.70054
0.055009,0.7008
0.055283,0.70105
0.055559,0.70123
0.055829,0.70165
0.056102,0.70174
0.056379,0.702
0.056655,0.70234
0.056925,0.70251
0.057204,0.70268
0.057494,0.70294
0.057775,0.70311
0.05806,0.70354
0.058336,0.7038
0.058613,0.70414
0.058894,0.70457
0.059175,0.70474
0.059465,0.70491
0.059755,0.70525
0.060056,0.70542
0.060345,0.70551
0.060639,0.7056
0.060929,0.70585
0.061241,0.70619
0.061535,0.70654
0.061823,0.70722
0.062129,0.70791
0.062446,0.70834
0.062746,0.70851
0.063053,0.70868
0.063363,0.70919
0.063658,0.70962
0.063963,0.71022
0.064275,0.71039
0.064587,0.71065
0.064896,0.71116
0.065222,0.71142
0.065533,0.71194
0.065847,0.71228
0.066156,0.71254
0.06647,0.71288
0.066789,0.71296
0.067111,0.71331
0.067409,0.71339
0.06771,0.71365
0.068033,0.71373
0.068359,0.71425
0.068676,0.71468
0.069014,0.71476
0.069339,0.71545
0.069668,0.71596
0.069972,0.71639
0.070311,0.71665
0.070627,0.71725
0.070957,0.71768
0.071284,0.71802
0.071623,0.71819
0.071943,0.71845
0.072274,0.71879
0.072615,0.71913
0.072959,0.71939
0.073304,0.71999
0.073659,0.72033
0.074016,0.72059
0.074369,0.72076
0.07472,0.72153
0.075073,0.72205
0.075418,0.72222
0.075774,0.72299
0.076137,0.72325
0.0765,0.72367
0.076868,0.72402
0.077226,0.72436
0.077578,0.72487
0.07794,0.7253
0.078319,0.72607
0.078678,0.72642
0.079046,0.7271
0.079415,0.72753
0.079784,0.72753
0.080147,0.72787
0.080532,0.72822
0.080904,0.7283
0.081279,0.72882
0.081647,0.7289
0.082021,0.72924
0.082407,0.72967
0.082778,0.7301
0.083166,0.73027
0.083535,0.73053
0.083918,0.73079
0.084316,0.73096
0.084688,0.73164
0.085091,0.73216
0.085469,0.73241
0.085864,0.73284
0.086262,0.73336
0.086657,0.73378
0.087055,0.7343
0.08746,0.73464
0.087862,0.73498
0.088267,0.73524
0.088668,0.7355
0.089084,0.73593
0.089488,0.73636
0.089881,0.73644
0.090286,0.73713
0.090693,0.73773
0.091113,0.73815
0.091547,0.73841
0.091947,0.73893
0.09236,0.73961
0.092783,0.73995
0.093196,0.74021
0.093601,0.74064
0.09402,0.7409
0.094445,0.74124
0.094869,0.74175
0.095306,0.74218
0.09573,0.74227
0.096165,0.74278
0.096594,0.74295
0.097026,0.74338
0.097464,0.7439
0.097914,0.74432
0.098362,0.74484
0.098811,0.74527
0.099249,0.74552
0.099712,0.74638
0.10017,0.74672
0.10064,0.74689
0.10111,0.74724
0.10157,0.74767
0.10204,0.74835
0.10251,0.74878
0.10297,0.74921
0.10345,0.74964
0.10392,0.75032
0.10441,0.75084
0.10487,0.75101
0.10533,0.75169
0.10581,0.75203
0.10628,0.75246
0.10676,0.75255
0.10725,0.75289
0.10771,0.75349
0.10819,0.75383
0.10867,0.75486
0.10918,0.75538
0.10967,0.75572
0.11017,0.75589
0.11068,0.75658
0.11117,0.75683
0.11167,0.75718
0.11218,0.75752
0.11271,0.75786
0.11324,0.75846
0.11377,0.75889
0.11426,0.75949
0.11479,0.75975
0.11531,0.76
0.11583,0.76017
0.11636,0.76077
0.1169,0.76137
0.11743,0.76163
0.11797,0.76197
0.11851,0.76223
0.11904,0.76257
0.11957,0.76343
0.12012,0.7636
0.12066,0.76412
0.12118,0.76506
0.12173,0.76549
0.12228,0.766
0.12282,0.76669
0.12336,0.76712
0.12392,0.76729
0.12448,0.76754
0.12505,0.76806
0.1256,0.76831
0.12616,0.76857
0.12674,0.769
0.12731,0.76943
0.1279,0.7696
0.12849,0.77029
0.12904,0.77063
0.12961,0.77097
0.13019,0.77157
0.13079,0.77226
0.13139,0.77251
0.13198,0.77303
0.13258,0.77337
0.13319,0.77406
0.1338,0.77457
0.13441,0.77517
0.13504,0.77611
0.13566,0.77645
0.13627,0.77697
0.13689,0.77748
0.1375,0.77791
0.13813,0.77843
0.13875,0.77868
0.13937,0.77962
0.14003,0.78022
0.14065,0.78065
0.1413,0.78142
0.14196,0.78194
0.1426,0.78262
0.14322,0.78297
0.14389,0.78348
0.14455,0.78434
0.14521,0.78494
0.14587,0.78502
0.14654,0.78579
0.14719,0.78605
0.14786,0.78614
0.14852,0.78674
0.14921,0.78708
0.1499,0.78785
0.15062,0.78828
0.15133,0.78888
0.15202,0.78905
0.15272,0.78965
0.15343,0.78991
0.15416,0.78991
0.15486,0.79042
0.1556,0.79102
0.1563,0.79162
0.15703,0.79256
0.15775,0.79291
0.15847,0.79376
0.15919,0.79402
0.15993,0.79453
0.16065,0.79505
0.16141,0.79556
0.16216,0.79633
0.16291,0.79685
0.16367,0.79702
0.16445,0.79779
0.16523,0.79839
0.16601,0.79899
0.16678,0.79967
0.16756,0.80062
0.16833,0.80147
0.16911,0.80224
0.16992,0.80293
0.17072,0.80344
0.17154,0.80413
0.17235,0.80456
0.17316,0.80499
0.17399,0.80593
0.17482,0.80687
0.17567,0.80739
0.17649,0.80773
0.17734,0.80824
0.17817,0.80876
0.17899,0.80944
0.17987,0.8097
0.18072,0.81013
0.18157,0.81047
0.18245,0.81064
0.18334,0.81133
0.18422,0.81193
0.18511,0.81287
0.186,0.81313
0.1869,0.81373
0.18783,0.81424
0.18873,0.81475
0.18963,0.81493
0.19055,0.81527
0.19148,0.81561
0.19241,0.81604
0.19335,0.81707
0.1943,0.81767
0.19525,0.81801
0.19623,0.81861
0.19719,0.81887
0.19817,0.81912
0.19915,0.81981
0.20011,0.82032
0.2011,0.82084
0.20208,0.82178
0.20311,0.82212
0.20414,0.82255
0.20514,0.82324
0.20616,0.82384
0.20716,0.82504
0.20819,0.82546
0.20924,0.82606
0.2103,0.82624
0.21134,0.82666
0.21239,0.82786
0.21348,0.82872
0.21454,0.82949
0.21564,0.83026
0.21671,0.83103
0.2178,0.83138
0.21887,0.83198
0.22,0.83283
0.22112,0.83335
0.22222,0.83412
0.22336,0.83446
0.22449,0.83523
0.22564,0.83618
0.22679,0.83686
0.22794,0.83729
0.22911,0.83815
0.23032,0.83917
0.2315,0.8396
0.2327,0.84054
0.23391,0.84114
0.2351,0.84132
0.2363,0.84226
0.23752,0.84354
0.23874,0.84449
0.23998,0.84466
0.24122,0.84509
0.24246,0.8456
0.24375,0.84603
0.245,0.84629
0.24629,0.84663
0.24754,0.84714
0.24882,0.84749
0.25012,0.84851
0.25138,0.84886
0.25266,0.84928
0.25403,0.84971
0.25537,0.85057
0.2567,0.8516
0.25807,0.85245
0.25943,0.85288
0.26079,0.85348
0.26217,0.854
0.26355,0.85434
0.26495,0.85511
0.26635,0.85545
0.26773,0.85622
0.26915,0.85657
0.27058,0.85717
0.27203,0.85751
0.2735,0.85811
0.27497,0.85888
0.27641,0.85957
0.27788,0.85974
0.27935,0.86025
0.28081,0.86094
0.28232,0.86119
0.28383,0.86188
0.28533,0.86291
0.28686,0.86376
0.28839,0.86445
0.28991,0.86471
0.29143,0.86539
0.29297,0.86591
0.29451,0.86634
0.29605,0.86676
0.29763,0.86762
0.29919,0.86831
0.30074,0.86908
0.30232,0.86959
0.30391,0.87002
0.3055,0.87028
0.30709,0.87096
0.30868,0.87156
0.31028,0.8719
0.31188,0.87242
0.31351,0.87285
0.31513,0.87353
0.31683,0.87388
0.31845,0.87482
0.32014,0.87533
0.32183,0.87559
0.3235,0.87627
0.32518,0.87696
0.32682,0.87773
0.32851,0.87825
0.33017,0.87867
0.33185,0.87885
0.33349,0.87944
0.33516,0.8803
0.33684,0.88073
0.3385,0.88116
0.34015,0.88142
0.34181,0.88176
0.34348,0.88236
0.34516,0.88262
0.34684,0.88321
0.34854,0.88407
0.3502,0.88459
0.35183,0.88501
0.35348,0.88561
0.35512,0.8863
0.35674,0.88698
0.35838,0.8875
0.36002,0.8881
0.36161,0.88844
0.36323,0.88921
0.36476,0.88938
0.36637,0.88981
0.36794,0.89016
0.36949,0.89041
0.37102,0.89084
0.37256,0.89135
0.37405,0.89161
0.3755,0.89178
0.37694,0.8923
0.37836,0.89273
0.37979,0.89307
0.38115,0.8935
0.38248,0.89384
0.38376,0.89444
0.385,0.89461
0.38562,0.8947
1,1

